Fault Detection via Occupation Kernel Principal Component Analysis

The reliable operation of automatic systems is heavily dependent on the ability to detect faults in the underlying dynamical system. While traditional model-based methods have been widely used for fault detection, data-driven approaches have garnered increasing attention due to their ease of deployment and minimal need for expert knowledge. In this paper, we present a novel principal component analysis (PCA) method that uses occupation kernels. Occupation kernels result in feature maps that are tailored to the measured data, have inherent noise-robustness due to the use of integration, and can utilize irregularly sampled system trajectories of variable lengths for PCA. The occupation kernel PCA method is used to develop a reconstruction error approach to fault detection and its efficacy is validated using numerical simulations.

==> data/Exp1BestTrial.dat <==
   1.0000000e+00  -1.2802107e+01  -7.8877731e+00  -1.1383179e+01
   2.0000000e+00  -1.3210609e+01  -6.3355974e+00  -1.1383179e+01
   3.0000000e+00  -1.3757479e+01  -6.9184910e+00  -1.1383179e+01
   4.0000000e+00  -1.4469200e+01  -8.5952050e+00  -1.1383179e+01
   5.0000000e+00  -1.4249986e+01  -7.3765032e+00  -1.1383179e+01
   6.0000000e+00  -1.2838712e+01  -7.4738478e+00  -1.1383179e+01
   7.0000000e+00  -1.4173347e+01  -7.1199876e+00  -1.1383179e+01
   8.0000000e+00  -1.5402001e+01  -1.0319725e+01  -1.1383179e+01
   9.0000000e+00  -1.3426618e+01  -8.0802227e+00  -1.1383179e+01
   1.0000000e+01  -1.3274415e+01  -7.7593411e+00  -1.1383179e+01
   1.1000000e+01  -1.3259038e+01  -6.6889281e+00  -1.1383179e+01
   1.2000000e+01  -1.3844636e+01  -7.9427172e+00  -1.1383179e+01
   1.3000000e+01  -1.5145068e+01  -8.3799272e+00  -1.1383179e+01
   1.4000000e+01  -1.3052931e+01  -7.8597207e+00  -1.1383179e+01
   1.5000000e+01  -1.3290498e+01  -1.0423274e+01  -1.1383179e+01
   1.6000000e+01  -1.2457275e+01  -7.4291090e+00  -1.1383179e+01
   1.7000000e+01  -1.3658997e+01  -6.3618138e+00  -1.1383179e+01
   1.8000000e+01  -1.4384411e+01  -6.0207040e+00  -1.1383179e+01
   1.9000000e+01  -1.4900445e+01  -6.6696630e+00  -1.1383179e+01
   2.0000000e+01  -1.4808989e+01  -6.8054874e+00  -1.1383179e+01


==> data/Exp1TrainNoisy.dat <==
   3.5111567e-02   8.4551160e-01  -4.8574093e-01  -8.3348210e-01  -7.3955450e-02  -5.2959364e-01  -7.7558624e-01  -5.8957998e-01   2.4998192e-01  -9.6183555e-01   8.2387001e-01  -3.6173054e-01  -9.1828305e-01   2.3535325e-01   9.9258106e-01  -1.0001589e+00  -9.3607649e-01   4.9652172e-01  -1.1178080e-03   8.9921688e-01  -9.5570743e-01  -3.7752917e-01  -9.8910451e-01  -7.7042074e-01   1.4458056e-01   1.8224642e-01  -6.2325342e-01  -9.6913772e-01   2.9961218e-01   9.9995175e-01  -8.2461141e-01   8.9934820e-01   3.0632165e-02  -8.2623885e-01  -8.7216283e-01  -7.6348061e-01  -4.4586217e-01   9.8126851e-01  -8.9404350e-01   8.1209683e-01   6.5389809e-01   1.0181846e+00   8.7743533e-01   9.8424626e-01  -3.2682618e-01   1.0070809e+00   5.0728140e-01   5.2922463e-01  -2.4593741e-01   3.8174548e-01   9.0315012e-01  -9.7498664e-01  -7.2805429e-01  -7.6204895e-01   9.8623994e-01  -9.1949233e-01   3.5082170e-01   8.9035835e-01   8.2200969e-01   9.4110621e-01  -9.6690549e-01   8.2158485e-01  -2.3085419e-01  -8.3668655e-01  -8.6738550e-01   1.1387848e-01  -9.9526740e-01  -6.9378275e-01  -3.6515035e-01  -9.6968006e-01   6.1917696e-01  -3.5279394e-01   9.4220012e-01  -2.5027903e-01  -2.8731957e-01  -9.7924101e-01  -6.9470482e-01   8.2818250e-02   5.1059988e-01  -6.8352364e-01   7.2666007e-01   6.9322914e-01   7.0172979e-01   2.8331550e-01  -9.4908999e-01   9.5216976e-01  -4.7055886e-01   9.2681429e-01  -6.0129560e-02  -8.4999044e-01  -5.6056497e-01   3.3771095e-02  -9.8769982e-01   9.9237552e-01  -4.7122331e-01   4.6796810e-02  -2.4991007e-01   4.0073260e-01  -9.7559612e-01  -1.4176526e-01   9.8436732e-01  -5.4338542e-01   8.7879333e-01  -5.5295374e-01   1.0039268e+00   8.4762140e-01  -6.3821450e-01  -8.1621890e-01   9.5585766e-01  -2.5600295e-01  -5.8021043e-01  -9.5078225e-01  -4.0515556e-01   9.6984772e-01  -1.6787603e-01   1.1202250e-01   3.3803313e-01  -8.6418680e-01  -1.0004703e+00  -4.0451696e-01  -2.4974447e-01  -9.3442471e-01  -7.9266236e-02  -6.3416643e-01  -9.6370088e-01   9.7086753e-01   7.7569239e-01  -2.1936415e-01   9.5547926e-01   3.4984303e-02   5.6335454e-01   4.2286899e-01   9.9588547e-01  -5.4649425e-01  -4.9132171e-01   6.5451012e-01  -8.5025399e-01  -7.3099395e-02  -4.2694174e-01  -6.0514738e-01  -7.5572440e-01   4.4028515e-02   4.8448547e-01   2.0258724e-01   9.3912930e-01  -1.0346763e-01  -8.6975417e-01  -8.3134360e-01  -9.7847983e-01  -9.2738818e-01  -4.1303982e-01  -1.4508960e-01  -6.7007244e-01   6.3975569e-01  -5.3964778e-03   3.3353943e-01  -9.4717875e-01  -5.0118413e-01  -5.8880525e-01  -3.8349399e-01  -2.6753649e-01   5.7153745e-01  -9.5254582e-01   5.4978221e-01   5.0149792e-01  -9.9156785e-01   1.3571417e-01  -7.2839019e-01   9.4365472e-01   2.5121440e-01  -7.8557473e-01  -9.4328038e-01   3.2162716e-01   9.6088250e-01   9.5855563e-01   1.3858323e-01   7.2781696e-01  -9.9204952e-01   8.8591355e-01  -7.2257954e-01   6.8988386e-01  -6.9312561e-01   7.1292463e-01  -9.4201941e-01   2.9045984e-01   2.9203917e-01   8.8099279e-01   3.5308083e-01   9.8840362e-01  -5.0684218e-01  -8.4707296e-01   1.0141984e+00  -5.8745525e-03  -2.1917762e-01   8.8724409e-01   9.8614752e-01   9.5974452e-01   9.2994605e-01   2.5147149e-01  -9.9468378e-01
   1.5982989e-02   8.1317248e-01  -4.9234681e-01  -8.1817944e-01  -7.9062618e-02  -5.2684815e-01  -7.6062298e-01  -5.7160421e-01   2.3439188e-01  -9.4607143e-01   7.7882965e-01  -3.3859258e-01  -9.0785141e-01   2.2881424e-01   9.7504647e-01  -9.9113666e-01  -9.2596707e-01   4.6819540e-01  -1.7893945e-02   8.9387715e-01  -9.3904749e-01  -3.7540668e-01  -9.8808556e-01  -7.6209629e-01   1.5298606e-01   2.0571409e-01  -6.1495310e-01  -9.5906134e-01   3.1988535e-01   9.9332854e-01  -8.2586523e-01   9.0668088e-01   2.6594432e-02  -8.3525417e-01  -8.4765913e-01  -7.3781551e-01  -4.6184953e-01   1.0036316e+00  -8.9160811e-01   7.9128028e-01   6.3493733e-01   9.9069081e-01   8.6195080e-01   9.6813678e-01  -3.2742252e-01   9.8077363e-01   4.9455952e-01   5.0074866e-01  -2.2902048e-01   3.9602341e-01   8.9275192e-01  -9.7357979e-01  -7.2386125e-01  -7.4590507e-01   9.9351945e-01  -9.4314951e-01   3.2851151e-01   8.6288500e-01   7.9221161e-01   9.1444737e-01  -9.4895447e-01   8.0324200e-01  -2.2371376e-01  -8.3346466e-01  -8.8171691e-01   1.2638281e-01  -9.8132453e-01  -6.6753239e-01  -3.6909008e-01  -9.5302771e-01   6.1310447e-01  -3.2695876e-01   9.3357504e-01  -2.5464197e-01  -2.6780012e-01  -9.7657412e-01  -6.9473569e-01   1.0497207e-01   4.9908570e-01  -6.6917346e-01   7.4003629e-01   6.9143983e-01   6.9810694e-01   2.6604426e-01  -9.4732735e-01   9.3542781e-01  -4.7090358e-01   9.2327414e-01  -8.4665150e-02  -8.6531972e-01  -5.3849026e-01   3.2178092e-02  -9.9483087e-01   9.5567845e-01  -4.7411084e-01   6.7352697e-02  -2.6725947e-01   3.7870626e-01  -9.5425274e-01  -1.5797568e-01   9.8629202e-01  -5.6449179e-01   8.6450775e-01  -5.4953390e-01   9.8619086e-01   8.3996737e-01  -6.5641871e-01  -8.1275599e-01   9.6319161e-01  -2.3946930e-01  -5.7714778e-01  -9.3367877e-01  -4.1850423e-01   9.6673360e-01  -1.4910767e-01   9.9993992e-02   3.0683049e-01  -8.5917232e-01  -9.8215879e-01  -4.0041570e-01  -2.7963180e-01  -9.2280988e-01  -1.0696833e-01  -6.2266444e-01  -9.8118740e-01   9.7737977e-01   7.6399304e-01  -2.0764392e-01   9.6042782e-01   6.5829938e-02   5.5884294e-01   4.1435209e-01   9.9013407e-01  -5.5505779e-01  -4.8994192e-01   6.4601161e-01  -8.6769159e-01  -7.8991062e-02  -4.5105666e-01  -5.8825844e-01  -7.5652680e-01   3.6590967e-02   4.8564649e-01   2.2240427e-01   9.4743374e-01  -1.0324306e-01  -8.3809916e-01  -8.4855797e-01  -9.5587390e-01  -9.0230617e-01  -3.9759775e-01  -1.5648846e-01  -6.7373620e-01   6.2040195e-01  -8.3439434e-03   3.2263072e-01  -9.1970157e-01  -4.7615411e-01  -5.4877660e-01  -3.5968919e-01  -2.8090717e-01   5.8510890e-01  -9.6704923e-01   5.6091857e-01   4.6545336e-01  -9.7519816e-01   1.2792715e-01  -7.1968397e-01   9.2679158e-01   2.4423031e-01  -7.5754855e-01  -9.3018085e-01   3.2647801e-01   9.4884075e-01   9.5602537e-01   1.2431082e-01   6.9513210e-01  -9.8686960e-01   8.6570911e-01  -7.2570584e-01   6.6848044e-01  -6.9901829e-01   7.1625044e-01  -9.4090806e-01   2.8754443e-01   3.3051756e-01   8.6910870e-01   3.6711009e-01   9.9335354e-01  -5.0036507e-01  -8.1446024e-01   9.8850569e-01  -2.8792104e-02  -1.9773168e-01   8.6805502e-01   1.0024309e+00   9.5958543e-01   9.1784063e-01   2.4470514e-01  -9.8439423e-01
   3.0727060e-02   7.9272417e-01  -4.8196708e-01  -8.0480617e-01  -5.9020574e-02  -5.3797086e-01  -7.5328300e-01  -5.4412934e-01   2.4751400e-01  -9.5056118e-01   7.8297730e-01  -3.3793763e-01  -8.7284041e-01   2.2502649e-01   9.5636386e-01  -9.8480474e-01  -9.2164658e-01   4.8235668e-01  -2.6158398e-04   8.6843961e-01  -9.6053720e-01  -3.6848998e-01  -9.7573159e-01  -7.6341837e-01   1.3064211e-01   1.9185890e-01  -6.4534962e-01  -9.6139276e-01   3.0218410e-01   9.8236512e-01  -8.1669009e-01   8.8966188e-01   3.7800330e-02  -7.9260624e-01  -8.5209074e-01  -7.5267238e-01  -4.5132369e-01   9.7434160e-01  -8.8845996e-01   7.9065792e-01   6.0910625e-01   9.8890266e-01   8.6408585e-01   9.7456258e-01  -3.1270642e-01   9.6620150e-01   4.8535611e-01   5.0050757e-01  -2.2760255e-01   3.7572415e-01   8.9034939e-01  -9.7684286e-01  -7.2116889e-01  -7.6269510e-01   9.7073034e-01  -9.2897476e-01   3.1474253e-01   8.5446032e-01   7.7112805e-01   9.2216282e-01  -9.2556514e-01   8.0471498e-01  -2.3286791e-01  -8.1712126e-01  -8.6832947e-01   1.3141519e-01  -9.5312337e-01  -6.7854272e-01  -3.8801049e-01  -9.6390920e-01   6.1365064e-01  -3.2932845e-01   9.4195303e-01  -2.4782385e-01  -2.7126310e-01  -9.8562016e-01  -6.9935654e-01   8.3145405e-02   4.7772420e-01  -6.7176948e-01   7.2631395e-01   6.8499680e-01   6.8396331e-01   2.7530836e-01  -9.5524840e-01   9.2840411e-01  -4.6660706e-01   9.1239577e-01  -6.7668302e-02  -8.1794866e-01  -5.3432628e-01   2.7262103e-02  -9.8858589e-01   9.4910325e-01  -4.6271978e-01   6.7331441e-02  -2.5357487e-01   3.8654997e-01  -9.6542580e-01  -1.3362154e-01   9.9168324e-01  -5.3448704e-01   8.5559055e-01  -5.5607151e-01   9.8337068e-01   8.3522099e-01  -6.2986220e-01  -7.9206155e-01   9.5243740e-01  -2.4744538e-01  -5.5893178e-01  -9.2631184e-01  -4.3018666e-01   9.5411712e-01  -1.4146845e-01   7.4961110e-02   2.9809027e-01  -8.6178527e-01  -9.7093621e-01  -3.7319276e-01  -2.8926206e-01  -9.1504952e-01  -1.0199162e-01  -6.2377857e-01  -9.5880906e-01   9.4834321e-01   7.5639802e-01  -2.0810653e-01   9.2962787e-01   6.7180634e-02   5.4490937e-01   4.3032008e-01   9.9673801e-01  -5.4476849e-01  -4.8615554e-01   6.2419820e-01  -8.7903613e-01  -3.9989892e-02  -4.3961490e-01  -5.7140182e-01  -7.4717281e-01   7.0729788e-02   5.0813006e-01   2.0955768e-01   9.2823854e-01  -8.9080632e-02  -8.4306135e-01  -8.3271534e-01  -9.3949264e-01  -9.0878436e-01  -3.6768965e-01  -1.3852835e-01  -6.6619356e-01   6.2888512e-01   1.3289296e-02   3.2200589e-01  -9.2945518e-01  -4.7871572e-01  -5.4257220e-01  -3.5115843e-01  -2.9350285e-01   5.7441978e-01  -9.5512906e-01   5.4589258e-01   4.5410497e-01  -9.7265281e-01   1.1609274e-01  -7.0866441e-01   9.1243986e-01   2.2357423e-01  -7.7539211e-01  -9.3955743e-01   3.3324444e-01   9.4554982e-01   9.4071711e-01   1.2169810e-01   7.0378030e-01  -9.5818410e-01   8.6153820e-01  -7.2102876e-01   6.7411115e-01  -6.7197270e-01   7.1436165e-01  -9.3784055e-01   2.7172813e-01   3.3775278e-01   8.7314047e-01   3.8664667e-01   9.9596332e-01  -4.9681405e-01  -8.1311132e-01   9.7368318e-01  -2.2253894e-02  -2.1100605e-01   8.6929163e-01   9.6873556e-01   9.3939630e-01   8.9807277e-01   2.2336186e-01  -9.8944375e-01
  -8.5164445e-04   7.8497842e-01  -4.7917352e-01  -7.9768166e-01  -8.1618875e-02  -5.1648981e-01  -7.3638256e-01  -5.4022513e-01   2.5418439e-01  -9.3661937e-01   7.7303341e-01  -3.2260490e-01  -8.9436199e-01   2.3357209e-01   9.5609252e-01  -9.8392676e-01  -9.4628562e-01   4.6604326e-01  -2.0196927e-02   8.6575662e-01  -9.2567715e-01  -3.6539531e-01  -9.6456629e-01  -7.4291440e-01   1.4096357e-01   1.8693535e-01  -6.3341747e-01  -9.4005756e-01   3.3515794e-01   9.5663928e-01  -8.1128741e-01   9.0503941e-01   4.1351315e-02  -7.9849702e-01  -8.3391148e-01  -7.5943766e-01  -4.4520444e-01   9.6406997e-01  -8.7170033e-01   7.7054430e-01   6.0684231e-01   9.7282427e-01   8.5874798e-01   9.5121777e-01  -3.2464876e-01   9.5992855e-01   4.7161557e-01   4.6469665e-01  -2.1300940e-01   3.5160516e-01   8.7183883e-01  -9.6943154e-01  -7.0893377e-01  -7.8987968e-01   9.6608958e-01  -9.3068063e-01   3.2358016e-01   8.2014106e-01   7.7967415e-01   8.9673343e-01  -9.0276074e-01   7.9790581e-01  -2.3316698e-01  -8.2440403e-01  -8.6877055e-01   1.1594932e-01  -9.7496751e-01  -6.6655301e-01  -3.7931552e-01  -9.3774687e-01   6.0283304e-01  -3.1687252e-01   9.2673616e-01  -2.3955601e-01  -2.8844816e-01  -9.8130807e-01  -6.9143145e-01   6.8845193e-02   4.7414271e-01  -6.4033696e-01   7.3793364e-01   6.6814192e-01   6.8928776e-01   2.8355296e-01  -9.2104583e-01   9.2928389e-01  -4.8433194e-01   9.0283933e-01  -7.2798641e-02  -8.0151613e-01  -5.3158006e-01   1.7743114e-02  -9.6852598e-01   9.3565381e-01  -4.5592020e-01   6.2246258e-02  -2.6943074e-01   4.0204005e-01  -9.4986021e-01  -1.4760344e-01   9.6677392e-01  -5.3996581e-01   8.6214537e-01  -5.4884977e-01   9.8709972e-01   8.3559012e-01  -6.1621958e-01  -7.9413648e-01   9.4754198e-01  -2.5846238e-01  -5.4400870e-01  -9.1343977e-01  -4.2731197e-01   9.4526786e-01  -1.2809701e-01   8.9650750e-02   3.0001419e-01  -8.4636941e-01  -9.6629548e-01  -3.7380586e-01  -2.7952862e-01  -8.9546546e-01  -1.1142794e-01  -6.2153270e-01  -9.5422419e-01   9.4479802e-01   7.3623693e-01  -2.1731209e-01   9.1482534e-01   7.3191679e-02   5.2183739e-01   4.2450510e-01   9.5443008e-01  -5.3549181e-01  -5.0476592e-01   6.4023056e-01  -8.5534478e-01  -3.6548243e-02  -4.3129935e-01  -5.4572427e-01  -7.2583561e-01   7.6674824e-02   4.8456622e-01   2.1748259e-01   9.1715737e-01  -6.8606062e-02  -8.2160569e-01  -8.2995709e-01  -9.4743688e-01  -9.0516255e-01  -3.8643911e-01  -1.5850526e-01  -6.7286961e-01   6.1348252e-01   9.2462499e-03   2.9103850e-01  -9.1790886e-01  -4.4495069e-01  -5.4066537e-01  -3.4912605e-01  -2.9758113e-01   5.8790348e-01  -9.5102337e-01   5.1980121e-01   4.3267195e-01  -9.7371734e-01   1.0300177e-01  -7.1723573e-01   9.0233325e-01   1.9579080e-01  -7.3411053e-01  -9.1342987e-01   3.4965781e-01   9.4731691e-01   9.3092913e-01   9.9677919e-02   6.8013332e-01  -9.6956556e-01   8.6547139e-01  -7.1605054e-01   6.7752796e-01  -6.7552373e-01   7.2372174e-01  -9.3854842e-01   2.7516813e-01   3.4281801e-01   8.5283511e-01   3.8347863e-01   9.7496566e-01  -5.1166195e-01  -8.1106978e-01   9.7769492e-01  -2.2698991e-02  -1.9301242e-01   8.5508179e-01   9.5021003e-01   9.2934573e-01   8.8300491e-01   2.1239159e-01  -9.7019084e-01
   3.5672975e-02   7.7187506e-01  -4.9599792e-01  -7.6541061e-01  -7.0440151e-02  -5.2517657e-01  -7.0903150e-01  -5.2302937e-01   2.5822162e-01  -9.2395693e-01   7.6898522e-01  -3.1656658e-01  -8.6102589e-01   2.3982469e-01   9.3771478e-01  -9.6843677e-01  -9.2774364e-01   4.6550992e-01  -8.8197518e-03   8.6365874e-01  -9.1353077e-01  -3.5820151e-01  -9.4730063e-01  -7.3068894e-01   1.3337823e-01   2.0326395e-01  -6.3493240e-01  -9.5442414e-01   3.1420160e-01   9.5352870e-01  -8.0293867e-01   8.7285475e-01   1.8897144e-02  -8.0800547e-01  -8.1324519e-01  -7.7746031e-01  -4.2631682e-01   9.4319841e-01  -8.5062704e-01   7.4868680e-01   5.9045132e-01   9.8053807e-01   8.5430212e-01   9.2976955e-01  -3.2541610e-01   9.6173340e-01   4.8277282e-01   4.9528388e-01  -2.2136165e-01   3.5256918e-01   8.7480228e-01  -9.4493617e-01  -6.7571444e-01  -7.5134342e-01   9.5280298e-01  -9.1420971e-01   2.9351411e-01   8.3591651e-01   7.7682599e-01   8.9315584e-01  -9.1282510e-01   7.8901316e-01  -2.0780082e-01  -8.0413006e-01  -8.5697219e-01   1.1373229e-01  -9.6755131e-01  -6.3021465e-01  -3.8310145e-01  -9.4001923e-01   5.8796526e-01  -3.0571266e-01   9.1121683e-01  -2.4704389e-01  -2.6496241e-01  -9.5220977e-01  -6.8197430e-01   8.2370555e-02   4.7462457e-01  -6.5217819e-01   7.1068775e-01   6.6235021e-01   7.0289075e-01   2.3718295e-01  -9.4403939e-01   9.3197017e-01  -4.8029762e-01   9.0854159e-01  -7.2550775e-02  -8.0406461e-01  -4.9904425e-01   4.2181642e-03  -9.6078290e-01   9.2742988e-01  -4.8005811e-01   6.7392959e-02  -2.5398547e-01   4.0036196e-01  -9.2946955e-01  -1.5405519e-01   9.6572671e-01  -5.0967273e-01   8.3582534e-01  -5.6265861e-01   9.5993715e-01   8.2271574e-01  -6.3025661e-01  -8.0333655e-01   9.3925674e-01  -2.6843341e-01  -5.4602307e-01  -9.0149195e-01  -4.1733507e-01   9.4447823e-01  -1.1596339e-01   7.1644071e-02   2.7209583e-01  -8.3336812e-01  -9.6014324e-01  -3.6817620e-01  -2.9043356e-01  -8.8966893e-01  -1.2111679e-01  -6.0743291e-01  -9.6065221e-01   9.4542341e-01   7.3885951e-01  -2.4772654e-01   9.1606485e-01   8.9088235e-02   5.2534643e-01   4.2599036e-01   9.5557320e-01  -5.2951743e-01  -5.1744702e-01   6.1160311e-01  -8.5186928e-01  -4.5120065e-02  -4.4913002e-01  -5.5096425e-01  -7.3508587e-01   8.7744238e-02   5.0019338e-01   2.4101304e-01   9.1294014e-01  -7.1861318e-02  -8.0653966e-01  -8.2738062e-01  -9.2653835e-01  -8.7731889e-01  -3.5686088e-01  -1.7452669e-01  -6.7229464e-01   6.0496087e-01   3.2214202e-02   2.8723998e-01  -9.0955551e-01  -4.3465235e-01  -5.2912662e-01  -3.3125730e-01  -3.0485757e-01   5.7064434e-01  -9.2895472e-01   5.0909992e-01   4.1218069e-01  -9.3602440e-01   7.3328485e-02  -7.1380975e-01   8.8295548e-01   1.9345721e-01  -7.2744651e-01  -9.1263617e-01   3.5793046e-01   9.3146012e-01   9.1684304e-01   1.1746750e-01   6.5907320e-01  -9.6281741e-01   8.3772373e-01  -7.1426157e-01   6.8431129e-01  -6.5642331e-01   7.2488664e-01  -9.2777153e-01   2.4651720e-01   3.4661556e-01   8.4905580e-01   4.0111769e-01   9.5515938e-01  -5.0590214e-01  -8.0344496e-01   9.6856055e-01  -5.6867779e-02  -1.8223649e-01   8.3043270e-01   9.7306667e-01   9.2630712e-01   8.9134834e-01   2.1424736e-01  -9.6520142e-01
   4.0648695e-02   7.5503878e-01  -4.9797531e-01  -7.7527223e-01  -5.2133037e-02  -5.3554249e-01  -7.0875517e-01  -5.1954701e-01   2.3784478e-01  -9.0544698e-01   7.3903336e-01  -3.3335435e-01  -8.4946138e-01   2.1835716e-01   9.2922021e-01  -9.7041163e-01  -9.1896830e-01   4.5257151e-01   1.1213010e-03   8.5788029e-01  -9.0898283e-01  -3.2818968e-01  -9.4918558e-01  -7.0510357e-01   1.3841962e-01   2.0123197e-01  -6.3750187e-01  -9.2300594e-01   3.2736823e-01   9.4742777e-01  -8.0774192e-01   8.7593196e-01   1.3006059e-02  -7.7406458e-01  -8.2636973e-01  -7.4432115e-01  -4.0781846e-01   9.4054870e-01  -8.2808201e-01   7.4080628e-01   6.0052335e-01   9.6426770e-01   8.4745473e-01   9.4074293e-01  -3.3955359e-01   9.4346962e-01   4.6951907e-01   4.6879795e-01  -2.1884078e-01   3.4068729e-01   8.4568706e-01  -9.2263823e-01  -6.6942188e-01  -7.6834427e-01   9.6102142e-01  -9.2491922e-01   2.9540471e-01   8.0167344e-01   7.4468903e-01   8.8848230e-01  -8.9085549e-01   7.9972367e-01  -2.0983496e-01  -8.2156271e-01  -8.4837945e-01   1.0077522e-01  -9.5491850e-01  -6.2847512e-01  -3.8559481e-01  -9.3598634e-01   5.7408506e-01  -2.7930930e-01   8.9555343e-01  -2.2070994e-01  -2.6511254e-01  -9.5065409e-01  -6.9771344e-01   8.4621155e-02   4.8129941e-01  -6.2403332e-01   7.3987661e-01   6.4459647e-01   6.8036597e-01   2.5237401e-01  -9.1885379e-01   9.1291044e-01  -4.7312115e-01   9.0744865e-01  -9.6949493e-02  -8.1720679e-01  -4.9217715e-01   2.0359616e-02  -9.6887076e-01   9.1063523e-01  -4.7282147e-01   7.4209165e-02  -2.6474269e-01   3.7585537e-01  -9.2250376e-01  -1.3024070e-01   9.6020115e-01  -5.0803212e-01   8.1911458e-01  -5.4109001e-01   9.4161919e-01   8.0717858e-01  -6.1498601e-01  -7.8040816e-01   9.0275318e-01  -2.6067812e-01  -5.3346000e-01  -8.8826922e-01  -4.1913345e-01   9.2397682e-01  -9.5273166e-02   5.9970771e-02   2.8406044e-01  -8.2776516e-01  -9.6307974e-01  -3.4264002e-01  -2.8553717e-01  -8.9202800e-01  -1.4604690e-01  -6.1110075e-01  -9.5434509e-01   9.2817947e-01   7.1343174e-01  -2.2001356e-01   9.0253751e-01   8.4438345e-02   4.9384011e-01   4.3664229e-01   9.4592261e-01  -5.2454903e-01  -5.0786747e-01   6.1938819e-01  -8.4536987e-01  -4.1231808e-02  -4.4363477e-01  -5.3479942e-01  -7.0382579e-01   7.2076260e-02   5.2071963e-01   2.4548804e-01   9.1030030e-01  -4.5268246e-02  -8.0684617e-01  -8.2255197e-01  -9.1995882e-01  -8.6562501e-01  -3.4370585e-01  -1.5805637e-01  -6.6037110e-01   5.9456346e-01   3.2607745e-02   2.9735651e-01  -8.8183908e-01  -4.4052951e-01  -5.1185319e-01  -3.1015237e-01  -3.1258533e-01   5.7494464e-01  -9.1798454e-01   5.1055214e-01   4.3448451e-01  -9.3311441e-01   8.6247102e-02  -6.9946197e-01   8.7490147e-01   1.7712620e-01  -7.3588218e-01  -8.9434334e-01   3.6405733e-01   9.3193659e-01   9.1716912e-01   9.1311496e-02   6.8345505e-01  -9.3854398e-01   8.4770729e-01  -6.9515178e-01   6.6688510e-01  -6.3835809e-01   6.7997625e-01  -9.0765501e-01   2.3777610e-01   3.2516325e-01   8.1817993e-01   3.8459152e-01   9.3806126e-01  -5.1432484e-01  -7.9604406e-01   9.6151216e-01  -4.1396851e-02  -1.6706370e-01   8.3069765e-01   9.5107342e-01   9.1579223e-01   8.7444288e-01   1.9975266e-01  -9.4289563e-01
   2.5367704e-02   7.3819275e-01  -4.9275198e-01  -7.6954316e-01  -8.6756960e-02  -5.3839398e-01  -6.9454244e-01  -5.1331484e-01   2.6864073e-01  -8.8778952e-01   7.1176428e-01  -3.2084845e-01  -8.3281088e-01   2.3128056e-01   9.3276923e-01  -9.3650774e-01  -9.1494559e-01   4.4463170e-01  -1.2026741e-03   8.5203773e-01  -8.8030343e-01  -3.2689197e-01  -9.3445744e-01  -7.0410052e-01   1.2608189e-01   1.8807429e-01  -6.2837133e-01  -9.0402844e-01   3.1402437e-01   9.4641502e-01  -8.2019094e-01   8.7715207e-01   1.8310681e-02  -7.5729369e-01  -7.8420432e-01  -7.4490064e-01  -4.2201316e-01   9.3413729e-01  -8.0429744e-01   7.4242695e-01   5.6833846e-01   9.4640988e-01   8.3736583e-01   9.3331721e-01  -3.2382057e-01   9.4981853e-01   4.4328972e-01   4.8994639e-01  -2.1009364e-01   3.0859057e-01   8.2329181e-01  -9.3634721e-01  -6.6193170e-01  -7.6383593e-01   9.3788097e-01  -8.8887333e-01   3.0083090e-01   7.9451743e-01   7.5016899e-01   8.5509259e-01  -8.7628738e-01   7.8440413e-01  -2.0185974e-01  -8.1949430e-01  -8.6498494e-01   1.1711246e-01  -9.4685223e-01  -6.2715997e-01  -4.1273618e-01  -9.2267412e-01   5.5524574e-01  -2.8777063e-01   8.8303174e-01  -2.4257440e-01  -2.7136785e-01  -9.2506292e-01  -6.9601277e-01   7.3341041e-02   5.0137227e-01  -6.1617673e-01   7.1736384e-01   6.1845825e-01   6.9292223e-01   2.6296826e-01  -9.1340329e-01   9.0025154e-01  -4.5990858e-01   8.9310028e-01  -9.1022225e-02  -7.8450997e-01  -4.8536746e-01   2.9355271e-02  -9.4079048e-01   9.0611134e-01  -4.8384410e-01   4.4239594e-02  -2.6803069e-01   3.9798072e-01  -9.1337814e-01  -1.3216838e-01   9.4638227e-01  -4.9468140e-01   8.1914479e-01  -5.5872640e-01   9.4529225e-01   8.0295391e-01  -6.2659550e-01  -7.8850403e-01   9.3542425e-01  -2.7276520e-01  -5.2237872e-01  -8.7827267e-01  -4.3237566e-01   8.9755343e-01  -8.3895246e-02   4.6451640e-02   2.8122201e-01  -7.9928753e-01  -9.5673543e-01  -3.2938746e-01  -3.0803055e-01  -8.8197647e-01  -1.3723171e-01  -6.2650569e-01  -9.3551583e-01   9.2283342e-01   7.2749648e-01  -2.3230386e-01   8.7622932e-01   1.0822612e-01   4.8572722e-01   4.2859896e-01   9.6002907e-01  -5.3991522e-01  -5.1267141e-01   5.8666111e-01  -8.3940336e-01  -2.2102451e-02  -4.4341990e-01  -5.2244261e-01  -6.9490407e-01   8.6546178e-02   5.0370023e-01   2.6003255e-01   8.9761575e-01  -4.4220314e-02  -8.0437747e-01  -8.0076449e-01  -9.0337753e-01  -8.6260898e-01  -3.5686560e-01  -1.8380138e-01  -6.3213090e-01   5.7947623e-01   3.3954163e-02   2.6512343e-01  -8.9306935e-01  -4.2219992e-01  -4.9583579e-01  -3.1241599e-01  -3.0896463e-01   5.9475329e-01  -9.2825524e-01   4.8903698e-01   4.2397807e-01  -9.4996535e-01   6.6231433e-02  -6.8442948e-01   8.6472459e-01   1.6439589e-01  -7.1891253e-01  -8.8658945e-01   3.6441229e-01   9.0758777e-01   9.0637632e-01   6.2722615e-02   6.6208529e-01  -9.2231121e-01   8.2875092e-01  -6.9462950e-01   6.7994190e-01  -6.6187455e-01   6.8765388e-01  -8.9361391e-01   2.2466939e-01   3.3904031e-01   8.3155368e-01   3.8614226e-01   9.4105727e-01  -5.0722892e-01  -8.0269201e-01   9.3067340e-01  -5.2272954e-02  -1.5673668e-01   8.4583010e-01   9.3434230e-01   9.0711833e-01   8.5256212e-01   1.8524275e-01  -9.1419070e-01
   4.1994366e-02   7.4336382e-01  -4.7640899e-01  -7.2411710e-01  -6.8245555e-02  -5.1978107e-01  -6.9462336e-01  -4.8081952e-01   2.3716624e-01  -8.9111588e-01   7.0476010e-01  -2.8499986e-01  -8.0872971e-01   2.3787518e-01   9.1264802e-01  -9.3444190e-01  -8.9268736e-01   4.2479178e-01  -1.0989888e-02   8.1520341e-01  -8.8467493e-01  -3.0768201e-01  -9.1788029e-01  -6.6634176e-01   1.2353151e-01   2.2124239e-01  -6.2685145e-01  -8.9304245e-01   3.2903430e-01   9.4884044e-01  -7.9791281e-01   8.8769554e-01   2.6577032e-02  -7.6108324e-01  -7.8341301e-01  -7.5795384e-01  -3.7453668e-01   9.2139877e-01  -8.2781575e-01   7.1674142e-01   5.8071546e-01   9.2569519e-01   8.4473670e-01   9.0765917e-01  -3.3098260e-01   9.2911978e-01   4.3925907e-01   4.2633056e-01  -2.2824755e-01   3.3611892e-01   8.4739840e-01  -9.1157642e-01  -6.4957626e-01  -7.4733791e-01   9.3125000e-01  -8.9707946e-01   2.7487217e-01   7.8416585e-01   7.2785957e-01   8.3463422e-01  -8.8954785e-01   7.8017202e-01  -1.9162533e-01  -8.0531628e-01  -8.4479142e-01   8.9919808e-02  -9.2518540e-01  -6.2311641e-01  -3.7927195e-01  -9.4230961e-01   5.4416446e-01  -2.8715953e-01   8.9554899e-01  -2.4103357e-01  -2.7610682e-01  -9.3143903e-01  -6.8764920e-01   6.5239542e-02   4.6026973e-01  -6.1043518e-01   7.1705276e-01   6.2852278e-01   6.9805663e-01   2.4535093e-01  -9.1087377e-01   9.0233567e-01  -4.6645339e-01   9.1110276e-01  -6.9042011e-02  -7.9582181e-01  -4.7085476e-01   1.8432702e-02  -9.1336527e-01   8.9382796e-01  -4.8252218e-01   6.2600092e-02  -2.7411979e-01   3.9407475e-01  -9.0463094e-01  -1.1835854e-01   9.3208793e-01  -4.9858847e-01   8.0067843e-01  -5.5334276e-01   9.1462244e-01   7.9181115e-01  -6.3843568e-01  -7.4926886e-01   9.1413147e-01  -2.9710994e-01  -5.1031458e-01  -8.7846742e-01  -4.2684810e-01   9.1866759e-01  -8.8081404e-02   2.0630382e-02   2.5485773e-01  -8.0508280e-01  -9.4789524e-01  -3.2876047e-01  -3.0672195e-01  -8.7500680e-01  -1.5116624e-01  -6.1184040e-01  -9.1456483e-01   9.1173843e-01   6.8692839e-01  -2.4207144e-01   8.9161918e-01   1.1358118e-01   4.7150232e-01   4.4493393e-01   9.3955509e-01  -5.5779337e-01  -4.9552656e-01   5.7367620e-01  -8.2520873e-01  -5.3798161e-04  -4.4898696e-01  -5.2819106e-01  -6.8688730e-01   9.6409443e-02   5.0850805e-01   2.5198687e-01   8.8022418e-01  -4.4384862e-02  -7.6888447e-01  -7.9939259e-01  -9.1589629e-01  -8.4854663e-01  -3.4159432e-01  -1.7963937e-01  -6.6461303e-01   5.7793357e-01   4.7920194e-02   2.5819009e-01  -8.5453914e-01  -3.9851857e-01  -4.9521131e-01  -2.8670287e-01  -3.1837155e-01   5.9512051e-01  -8.9874531e-01   4.6833405e-01   3.9732015e-01  -9.2620205e-01   4.7119057e-02  -6.9263777e-01   8.5754195e-01   1.4832947e-01  -7.1329307e-01  -8.6809903e-01   3.8017482e-01   9.0162838e-01   8.9953356e-01   5.3245821e-02   6.5953276e-01  -9.4614424e-01   8.2639561e-01  -6.8571849e-01   6.6284144e-01  -6.4025740e-01   7.0239266e-01  -8.9805868e-01   2.2991749e-01   3.6874665e-01   8.2374167e-01   4.1312184e-01   9.2787383e-01  -4.9866754e-01  -7.7422801e-01   9.4578207e-01  -7.6595706e-02  -1.3960925e-01   8.2538962e-01   9.2544786e-01   9.0817218e-01   8.7913676e-01   1.5495122e-01  -9.2984534e-01
   3.2365067e-02   7.1789421e-01  -4.8981224e-01  -7.1663286e-01  -8.6999912e-02  -5.1649571e-01  -6.6410150e-01  -4.9565333e-01   2.4174569e-01  -8.7410214e-01   7.1178597e-01  -3.0938827e-01  -8.0472253e-01   2.3526227e-01   8.9529754e-01  -9.0628110e-01  -8.8130678e-01   4.1880799e-01  -3.4472959e-02   8.0662286e-01  -8.6500765e-01  -3.1815937e-01  -8.9616500e-01  -6.6727934e-01   1.0184958e-01   2.1023908e-01  -6.2927436e-01  -8.9053952e-01   3.2552061e-01   9.2685132e-01  -7.9491081e-01   8.7566689e-01   3.5224235e-02  -7.4742197e-01  -7.6898588e-01  -7.3698543e-01  -3.9115094e-01   9.1767070e-01  -7.9251452e-01   6.9955474e-01   5.5404393e-01   9.3000544e-01   8.2450422e-01   9.2775330e-01  -3.4702897e-01   9.0657869e-01   4.2025827e-01   4.4275218e-01  -2.2501778e-01   3.2540823e-01   8.2538565e-01  -9.0361656e-01  -6.3285007e-01  -7.5150136e-01   9.0904719e-01  -8.8090513e-01   2.8412985e-01   7.8187738e-01   7.3683603e-01   8.3900993e-01  -8.5339878e-01   7.9372611e-01  -1.9365186e-01  -8.1008607e-01  -8.3239015e-01   9.7246695e-02  -9.1332630e-01  -6.0444206e-01  -3.9038334e-01  -8.9011503e-01   5.2374884e-01  -2.6871921e-01   8.9500503e-01  -2.3605492e-01  -2.9395343e-01  -9.1995195e-01  -7.0032949e-01   7.0561134e-02   4.9550352e-01  -5.8976620e-01   7.2353537e-01   6.0735183e-01   6.9852623e-01   2.1302671e-01  -8.9854991e-01   9.2284644e-01  -4.7613422e-01   8.8761359e-01  -7.0601630e-02  -7.8551746e-01  -4.6211175e-01   2.6417326e-02  -9.3011076e-01   8.9152640e-01  -4.7304654e-01   6.1538378e-02  -2.6356284e-01   3.8734661e-01  -9.0891681e-01  -1.2647807e-01   9.2549624e-01  -4.8111266e-01   7.8106894e-01  -5.3796996e-01   9.2665883e-01   7.5880765e-01  -6.1805270e-01  -7.7621980e-01   8.8699063e-01  -2.9571311e-01  -5.0008391e-01  -8.7046574e-01  -4.2556599e-01   9.2286704e-01  -5.9351834e-02   4.0600097e-02   2.4904746e-01  -7.9965678e-01  -9.1058951e-01  -3.1064745e-01  -3.3236767e-01  -8.5723974e-01  -1.5497343e-01  -6.1745194e-01  -9.1277601e-01   8.9874243e-01   6.9672691e-01  -2.4459204e-01   8.9428191e-01   1.4450253e-01   4.5819844e-01   4.5182815e-01   9.2391479e-01  -5.3634473e-01  -4.8825490e-01   5.7154630e-01  -8.2083374e-01  -1.1316911e-03  -4.6051093e-01  -5.0853815e-01  -6.6889489e-01   1.0575346e-01   4.9820701e-01   2.3925664e-01   8.6137972e-01  -3.2740205e-02  -7.8002556e-01  -7.7611741e-01  -8.8343034e-01  -8.4505100e-01  -3.1746142e-01  -2.0476734e-01  -6.3769266e-01   5.7015682e-01   4.5907330e-02   2.5913738e-01  -8.5308809e-01  -4.1122664e-01  -4.9622541e-01  -2.7258494e-01  -3.3048213e-01   5.7726636e-01  -9.0304722e-01   4.7310797e-01   3.8760796e-01  -9.1962543e-01   5.8034922e-02  -6.8327790e-01   8.5310031e-01   1.4725219e-01  -6.9400399e-01  -8.6626016e-01   3.7995094e-01   8.8748043e-01   8.7203315e-01   4.7765562e-02   6.3262283e-01  -8.9807841e-01   8.3202397e-01  -6.6455004e-01   6.6409220e-01  -6.4296026e-01   7.0330588e-01  -8.8498716e-01   2.2156858e-01   3.4997579e-01   8.1472947e-01   3.9731829e-01   9.1178414e-01  -5.0771240e-01  -7.8635097e-01   9.3699176e-01  -6.3332996e-02  -1.3480409e-01   7.9601601e-01   9.0878263e-01   8.9944400e-01   8.3960936e-01   1.6484592e-01  -9.2096100e-01
   2.9837493e-02   7.1223139e-01  -4.8960795e-01  -7.1794506e-01  -1.0077293e-01  -5.3542423e-01  -6.6995760e-01  -4.8765184e-01   2.5710568e-01  -8.6674492e-01   6.9286076e-01  -2.7684032e-01  -7.9795906e-01   2.3576602e-01   9.0164309e-01  -9.0316387e-01  -8.7514253e-01   4.2258840e-01  -3.2666390e-03   8.0168653e-01  -8.5317149e-01  -3.1387885e-01  -9.0110011e-01  -6.6598617e-01   1.2020945e-01   2.0013657e-01  -6.1923341e-01  -8.7833997e-01   3.2806662e-01   9.1554725e-01  -7.9550705e-01   8.6094578e-01   2.9581245e-02  -7.3302531e-01  -7.6010794e-01  -7.3565534e-01  -3.8079512e-01   9.1059347e-01  -7.7878191e-01   6.6948025e-01   5.4601187e-01   9.2868468e-01   8.5461083e-01   9.1634601e-01  -3.3271698e-01   9.0503992e-01   4.1592910e-01   4.1257746e-01  -1.9711587e-01   3.2993573e-01   7.8910952e-01  -8.7843647e-01  -6.3854048e-01  -7.6026128e-01   9.2870743e-01  -8.8295787e-01   2.5711387e-01   7.7365087e-01   6.9490961e-01   8.3232372e-01  -8.4398545e-01   7.8453432e-01  -1.9821727e-01  -7.9562934e-01  -8.3187482e-01   1.0222776e-01  -9.1522583e-01  -6.0008891e-01  -3.7771964e-01  -8.9254354e-01   5.3920328e-01  -2.7028582e-01   8.9409534e-01  -2.5335271e-01  -2.6744644e-01  -9.1580387e-01  -6.8085196e-01   5.7091340e-02   4.8234489e-01  -5.8478993e-01   6.9125979e-01   6.0919570e-01   6.8883568e-01   2.2033519e-01  -8.8161683e-01   8.9739102e-01  -4.7804249e-01   8.8791847e-01  -8.2494444e-02  -7.5134937e-01  -4.7159171e-01   4.5522159e-02  -9.0707516e-01   8.6499933e-01  -4.7381314e-01   7.2446700e-02  -2.7564909e-01   3.9499265e-01  -8.9238098e-01  -1.1915512e-01   9.1401778e-01  -4.8476123e-01   7.8051618e-01  -5.3827781e-01   9.1875866e-01   7.5648159e-01  -6.1797371e-01  -7.6681865e-01   8.7194961e-01  -3.1721509e-01  -5.0608882e-01  -8.5857618e-01  -4.3844049e-01   8.6565355e-01  -4.9642190e-02   1.4960764e-02   2.3459703e-01  -7.6832376e-01  -9.2607354e-01  -2.9385269e-01  -2.7452145e-01  -8.5708364e-01  -1.5846627e-01  -6.0620694e-01  -8.9375752e-01   9.0096206e-01   6.8388065e-01  -2.5677737e-01   8.6337263e-01   1.2687828e-01   4.5329068e-01   4.5012643e-01   9.1234149e-01  -5.4667301e-01  -4.8406916e-01   5.5399506e-01  -8.1504249e-01   1.7780194e-02  -4.6059939e-01  -4.7392762e-01  -6.8290136e-01   1.0957345e-01   5.2223922e-01   2.5983024e-01   8.5903959e-01  -8.7314226e-03  -7.7893023e-01  -7.7568450e-01  -8.8798973e-01  -8.3477442e-01  -2.9929384e-01  -2.2817234e-01  -6.4803077e-01   5.5989283e-01   7.7457548e-02   2.4234529e-01  -8.6585148e-01  -4.0146609e-01  -4.8779675e-01  -2.6983009e-01  -3.2535122e-01   5.8087123e-01  -8.7528856e-01   4.6475431e-01   3.8905400e-01  -8.8895268e-01   3.8610973e-02  -6.8197142e-01   8.5362878e-01   1.4027521e-01  -6.7773134e-01  -8.6914350e-01   3.6709533e-01   8.9717092e-01   8.8708906e-01   5.4372642e-02   6.2714753e-01  -9.2082683e-01   8.1862142e-01  -6.9809296e-01   6.4499747e-01  -6.1274065e-01   6.8269355e-01  -8.8324225e-01   1.9823359e-01   3.5410557e-01   8.0524342e-01   4.0056282e-01   9.0951304e-01  -4.8108826e-01  -7.7641747e-01   9.1785555e-01  -9.1589984e-02  -1.3296964e-01   7.9805162e-01   9.2557751e-01   8.8201755e-01   8.3773121e-01   1.4808047e-01  -9.1765762e-01
   3.5459999e-02   6.9123759e-01  -5.1283196e-01  -7.1271514e-01  -6.5980340e-02  -5.2939636e-01  -6.3178567e-01  -4.7027801e-01   2.5816970e-01  -8.5302474e-01   6.7819767e-01  -2.7357164e-01  -7.8151164e-01   2.3284207e-01   8.8327453e-01  -9.1172020e-01  -8.9319207e-01   4.1540481e-01  -2.5456557e-02   8.0400578e-01  -8.3934450e-01  -2.8883552e-01  -8.8140434e-01  -6.4029084e-01   1.1807783e-01   2.2504116e-01  -6.2882196e-01  -8.6889452e-01   3.2011389e-01   8.9116764e-01  -7.9600043e-01   8.5408343e-01   4.1691220e-02  -7.2066813e-01  -7.2183566e-01  -7.4282497e-01  -3.8723346e-01   8.8878146e-01  -7.6798994e-01   6.7723704e-01   5.4553614e-01   9.2369555e-01   8.1594373e-01   9.0777672e-01  -3.4110034e-01   9.0348251e-01   4.1336693e-01   4.2483617e-01  -2.0694151e-01   3.1377175e-01   7.8552577e-01  -8.7248495e-01  -6.0540760e-01  -7.3089104e-01   9.0636175e-01  -8.6890886e-01   2.6965345e-01   7.6301317e-01   6.8644950e-01   8.0639897e-01  -8.0406191e-01   7.9980814e-01  -1.6816918e-01  -7.8758385e-01  -8.3129470e-01   9.1367660e-02  -8.9302802e-01  -5.7872362e-01  -3.9537436e-01  -8.9357804e-01   5.2012337e-01  -2.5652512e-01   8.7841861e-01  -2.7596516e-01  -2.8987221e-01  -9.0827481e-01  -6.8609810e-01   6.5617944e-02   4.8415787e-01  -5.7061029e-01   7.0370841e-01   6.0382522e-01   6.9776426e-01   2.0344876e-01  -8.9012366e-01   8.9316905e-01  -4.6908777e-01   8.8030938e-01  -7.8596304e-02  -7.5707870e-01  -4.5773077e-01   3.3931109e-02  -9.0785508e-01   8.4630234e-01  -4.8469930e-01   5.2607913e-02  -2.6072192e-01   4.0411630e-01  -9.0947678e-01  -1.0999480e-01   8.9266898e-01  -4.5983265e-01   7.7954922e-01  -5.4728038e-01   8.9928989e-01   7.6433146e-01  -6.0795311e-01  -7.4268622e-01   8.9225289e-01  -3.0143049e-01  -4.8936405e-01  -8.7542234e-01  -4.3165018e-01   8.8685407e-01  -4.7464240e-02   1.8439676e-02   2.2794348e-01  -7.7345105e-01  -9.0491024e-01  -2.9686602e-01  -3.1142381e-01  -8.4743657e-01  -1.7089931e-01  -6.0626314e-01  -8.8003521e-01   8.7505047e-01   6.7863376e-01  -2.6989602e-01   8.8562328e-01   1.2321706e-01   4.5317716e-01   4.4358885e-01   9.1210722e-01  -5.1133454e-01  -5.1417820e-01   5.6318505e-01  -8.1716624e-01   3.3650662e-02  -4.6038070e-01  -4.7920292e-01  -6.6673618e-01   1.2051995e-01   5.2531348e-01   2.6865925e-01   8.5217171e-01   2.7385847e-03  -7.7163444e-01  -7.5123957e-01  -8.6811141e-01  -8.2258521e-01  -3.0489406e-01  -2.1762965e-01  -6.4351835e-01   5.4006257e-01   8.1602443e-02   2.2754044e-01  -8.5642009e-01  -3.7479162e-01  -4.8743906e-01  -2.7337408e-01  -3.3491145e-01   5.6526402e-01  -8.8915609e-01   4.4333574e-01   3.6746349e-01  -9.0124790e-01   3.2383969e-02  -6.8508467e-01   8.2085149e-01   1.2636319e-01  -6.8910931e-01  -8.6112973e-01   3.9077619e-01   8.6474095e-01   8.4870372e-01   3.7341668e-02   6.2351738e-01  -9.0718337e-01   8.1897898e-01  -6.7619831e-01   6.5110528e-01  -5.9908421e-01   6.7614456e-01  -8.6319483e-01   1.8776793e-01   3.4605304e-01   7.9569145e-01   4.0652053e-01   9.0293064e-01  -5.2271217e-01  -7.6879504e-01   8.7943624e-01  -9.7166919e-02  -1.0672840e-01   7.9369764e-01   9.0111349e-01   8.6750084e-01   8.2424431e-01   1.4073933e-01  -8.9337852e-01
   2.6630549e-02   6.9288416e-01  -4.9380716e-01  -6.8135080e-01  -7.8957888e-02  -5.3056066e-01  -6.3470196e-01  -4.6688524e-01   2.6455634e-01  -8.3184571e-01   6.5772811e-01  -2.7369606e-01  -7.6815387e-01   2.3853831e-01   8.7685505e-01  -8.9245913e-01  -8.8496614e-01   3.9316528e-01  -1.0788170e-02   7.7456526e-01  -8.2703856e-01  -2.9660942e-01  -8.6497103e-01  -6.3563181e-01   1.2290845e-01   2.0773269e-01  -6.2576276e-01  -8.6166032e-01   3.3745937e-01   8.9278000e-01  -8.0011479e-01   8.5390260e-01   2.1041168e-02  -6.8091133e-01  -7.1618802e-01  -7.3578974e-01  -3.6995485e-01   8.8333588e-01  -7.6076559e-01   6.5369716e-01   5.3911755e-01   9.0754471e-01   8.1847332e-01   8.9614628e-01  -3.3582808e-01   8.8592592e-01   4.0235324e-01   3.9689679e-01  -1.9317510e-01   3.2637054e-01   7.8022554e-01  -8.7623529e-01  -6.0698633e-01  -7.4703471e-01   8.9645250e-01  -8.6165471e-01   2.4712019e-01   7.4714122e-01   6.7354868e-01   7.8497424e-01  -8.4346380e-01   7.7301589e-01  -1.6950212e-01  -7.8653047e-01  -8.0990577e-01   8.3279721e-02  -9.0588264e-01  -5.5669962e-01  -3.8983285e-01  -8.8192030e-01   5.0525618e-01  -2.6166799e-01   8.8211009e-01  -2.3301859e-01  -2.7765661e-01  -9.0188515e-01  -6.8612765e-01   6.0657906e-02   4.9205033e-01  -5.6483298e-01   6.8504952e-01   5.8191744e-01   6.8721246e-01   2.2238405e-01  -8.7651075e-01   8.9161859e-01  -4.7099030e-01   8.6438050e-01  -7.9623342e-02  -7.3625356e-01  -4.4211352e-01   2.4091903e-02  -9.0766985e-01   8.4847297e-01  -4.6641387e-01   5.4629729e-02  -2.6327674e-01   4.0986971e-01  -8.9839544e-01  -1.3215097e-01   8.9784192e-01  -4.4744475e-01   7.6539546e-01  -5.4349475e-01   9.1058435e-01   7.3767642e-01  -6.1831561e-01  -7.4233883e-01   8.7667503e-01  -3.0119829e-01  -4.7736978e-01  -8.5920183e-01  -4.1967700e-01   8.7965855e-01  -3.3732900e-02  -7.2809555e-03   2.1165530e-01  -7.6693067e-01  -8.9665899e-01  -2.9512974e-01  -3.2494197e-01  -8.4022316e-01  -1.6779653e-01  -6.0131092e-01  -8.9502249e-01   8.7925802e-01   6.6453955e-01  -2.6884691e-01   8.4713127e-01   1.4655202e-01   4.3832987e-01   4.3916811e-01   8.8937593e-01  -5.1884945e-01  -5.1181930e-01   5.4285228e-01  -8.0672419e-01   2.5985834e-02  -4.7016741e-01  -4.9090095e-01  -6.5744286e-01   1.2484106e-01   5.1502396e-01   2.6177107e-01   8.3258297e-01   2.0029949e-02  -7.5457845e-01  -7.3751262e-01  -8.7072038e-01  -8.1067350e-01  -2.9736347e-01  -1.9434702e-01  -6.4132709e-01   5.1293102e-01   9.4067557e-02   2.2683146e-01  -8.3950116e-01  -3.5878582e-01  -4.6156530e-01  -2.5798393e-01  -3.3863186e-01   5.8022963e-01  -8.7489914e-01   4.2377806e-01   3.6086810e-01  -8.9110218e-01   2.2366561e-02  -6.8442977e-01   8.3437892e-01   1.2924364e-01  -6.8699697e-01  -8.3099276e-01   3.6807721e-01   8.5875717e-01   8.7487531e-01   2.2711445e-02   6.3763414e-01  -8.8645999e-01   8.1104173e-01  -6.7990208e-01   6.5992294e-01  -5.9262860e-01   6.8114417e-01  -8.5331186e-01   1.6460455e-01   3.7852688e-01   7.7309552e-01   4.0676527e-01   8.9455979e-01  -5.2061894e-01  -7.4284743e-01   8.9159378e-01  -1.0520386e-01  -1.1272311e-01   7.8074405e-01   8.9697965e-01   8.5397691e-01   8.3011855e-01   1.1938682e-01  -8.8647443e-01
   4.3081898e-02   6.7191556e-01  -4.9024480e-01  -7.0442034e-01  -7.8856474e-02  -5.2696232e-01  -6.2456314e-01  -4.2395635e-01   2.5485115e-01  -8.2597303e-01   6.7656967e-01  -2.7230951e-01  -7.5569520e-01   2.3412024e-01   8.5100948e-01  -8.9575119e-01  -8.7423737e-01   3.8109787e-01  -1.5904733e-02   7.7782215e-01  -8.2615153e-01  -2.8381815e-01  -8.5644421e-01  -6.1519875e-01   1.1158735e-01   1.9486824e-01  -6.3690030e-01  -8.6255320e-01   2.9487950e-01   8.8814202e-01  -7.8415383e-01   8.4364013e-01   2.4878986e-02  -6.9270638e-01  -7.1236329e-01  -7.3293225e-01  -3.6689231e-01   8.8959524e-01  -7.4945312e-01   6.5297281e-01   5.1217825e-01   9.0636778e-01   8.2663379e-01   8.9405236e-01  -3.4395376e-01   8.8244646e-01   3.8634996e-01   4.3013962e-01  -1.7511913e-01   2.9273364e-01   7.7184150e-01  -8.5404746e-01  -5.7657928e-01  -7.4136930e-01   9.0079556e-01  -8.5723657e-01   2.4451426e-01   7.3855759e-01   6.7301664e-01   8.0846776e-01  -8.0429732e-01   7.7383666e-01  -1.7737863e-01  -8.1135342e-01  -8.3613884e-01   7.5657580e-02  -8.9022082e-01  -5.4292434e-01  -3.9174014e-01  -8.9124878e-01   4.9740579e-01  -2.7714927e-01   8.7104562e-01  -2.4489889e-01  -2.7902666e-01  -8.8391927e-01  -6.6161826e-01   6.0731800e-02   4.8578676e-01  -5.5088394e-01   7.1613817e-01   5.7593341e-01   6.9473962e-01   2.0681399e-01  -8.7691517e-01   8.7392318e-01  -4.6831660e-01   8.6703043e-01  -8.8039852e-02  -7.2063522e-01  -4.3577747e-01   1.1040538e-02  -8.7464414e-01   8.4873221e-01  -4.6038975e-01   6.3863816e-02  -2.6978296e-01   3.9098680e-01  -8.7505946e-01  -1.1088334e-01   8.9664422e-01  -4.5432362e-01   7.4495700e-01  -5.5184538e-01   8.8034400e-01   7.2985276e-01  -6.1169549e-01  -7.3238798e-01   8.5873268e-01  -3.1731234e-01  -4.7555508e-01  -8.4560980e-01  -4.3119433e-01   8.8123714e-01  -3.0260646e-02   3.5194127e-03   1.8596274e-01  -7.5057889e-01  -8.8642804e-01  -2.6816147e-01  -3.4069294e-01  -8.2675927e-01  -1.8594279e-01  -6.2020154e-01  -8.9294338e-01   8.8490468e-01   6.5877517e-01  -2.7825620e-01   8.4055781e-01   1.2918293e-01   4.2777756e-01   4.4749065e-01   8.8338870e-01  -5.3578324e-01  -4.8813347e-01   5.2600648e-01  -7.9128981e-01   4.9705944e-02  -4.5954075e-01  -4.7901978e-01  -6.2760039e-01   1.3073345e-01   5.2540672e-01   2.7255965e-01   8.2977594e-01   1.8807334e-02  -7.5306400e-01  -7.4696123e-01  -8.6596462e-01  -8.3384504e-01  -3.1338702e-01  -2.3371856e-01  -6.3305457e-01   5.1102748e-01   1.0304692e-01   1.8421032e-01  -8.3337145e-01  -3.6121214e-01  -4.7049993e-01  -2.0775332e-01  -3.5775245e-01   5.7543234e-01  -8.7974317e-01   4.1546407e-01   3.4849578e-01  -8.7849478e-01   9.6338100e-03  -6.4808058e-01   8.1182158e-01   1.1146221e-01  -6.3901690e-01  -8.4000225e-01   3.8986007e-01   8.4464128e-01   8.6907003e-01   2.1845377e-03   5.8707287e-01  -9.0799987e-01   7.9535760e-01  -6.7033803e-01   6.5330124e-01  -6.0375986e-01   6.7919105e-01  -8.4054698e-01   1.6748318e-01   3.6156803e-01   7.7169456e-01   3.9135926e-01   8.9015136e-01  -5.0706278e-01  -7.4411462e-01   8.8638779e-01  -1.0586143e-01  -1.0068846e-01   7.5581595e-01   8.8970020e-01   8.6289744e-01   8.1288021e-01   1.1927320e-01  -8.6748925e-01
   2.1055012e-03   6.7267819e-01  -4.9614150e-01  -6.6401832e-01  -6.4816880e-02  -5.1810750e-01  -6.2799708e-01  -4.5470351e-01   2.5120543e-01  -8.3396387e-01   6.6020712e-01  -2.5883448e-01  -7.5026460e-01   2.4322570e-01   8.5593192e-01  -8.8458499e-01  -8.5698287e-01   3.7215812e-01   5.7495152e-03   7.7686186e-01  -8.1151774e-01  -2.7034810e-01  -8.4875669e-01  -6.2324679e-01   8.3201779e-02   2.0773580e-01  -6.3631616e-01  -8.4790751e-01   3.1360953e-01   8.8772484e-01  -7.9262892e-01   8.4644788e-01   3.5507404e-02  -6.7775594e-01  -6.8743575e-01  -7.1580881e-01  -3.6227637e-01   8.7299045e-01  -7.4750573e-01   6.5679177e-01   4.9192433e-01   8.7058566e-01   8.0568345e-01   8.8494115e-01  -3.5492557e-01   8.5268752e-01   3.8513124e-01   3.9183746e-01  -1.7017999e-01   2.8935106e-01   7.5643212e-01  -8.4935647e-01  -5.8125370e-01  -7.3175126e-01   8.7779397e-01  -8.5941349e-01   2.5202212e-01   7.1082531e-01   6.5989587e-01   7.8728869e-01  -8.1693416e-01   7.8296409e-01  -1.5567742e-01  -7.8031171e-01  -8.1066520e-01   7.3626658e-02  -8.8718332e-01  -5.4505927e-01  -3.9573780e-01  -8.6609140e-01   4.7955188e-01  -2.4482658e-01   8.7528024e-01  -2.6092621e-01  -2.7995929e-01  -8.7960645e-01  -6.9041473e-01   7.4449958e-02   4.9951373e-01  -5.2593314e-01   7.0769762e-01   5.6212449e-01   7.0618000e-01   2.0872306e-01  -8.5191073e-01   8.6550146e-01  -4.7386265e-01   8.6147706e-01  -9.1856646e-02  -7.0110484e-01  -4.2344618e-01   1.8981766e-02  -8.4883625e-01   8.4695177e-01  -4.9066288e-01   5.7236781e-02  -2.7843316e-01   4.0561288e-01  -8.8769441e-01  -1.1566072e-01   8.7869036e-01  -4.1801293e-01   7.5023970e-01  -5.4845440e-01   8.7431745e-01   7.2408085e-01  -5.9161014e-01  -7.4751214e-01   8.5788700e-01  -3.0437493e-01  -4.5471398e-01  -8.3099526e-01  -4.4840596e-01   8.5171283e-01  -1.0668251e-02  -2.5474708e-02   1.9412764e-01  -7.4822192e-01  -8.8947332e-01  -2.7406502e-01  -3.2382596e-01  -8.4684152e-01  -1.8846438e-01  -5.8646745e-01  -8.5433310e-01   8.5639555e-01   6.5318296e-01  -2.6927761e-01   8.3801714e-01   1.4463049e-01   4.2649348e-01   4.2092200e-01   8.9188900e-01  -5.3457059e-01  -5.0978468e-01   5.2186684e-01  -7.8787675e-01   4.4256105e-02  -4.4761011e-01  -4.5226842e-01  -6.2469359e-01   1.5007690e-01   5.2388049e-01   2.8347492e-01   8.3287029e-01   3.8839837e-02  -7.2616861e-01  -7.4854172e-01  -8.3527054e-01  -7.9000998e-01  -2.6613949e-01  -2.2624934e-01  -6.3608159e-01   5.1313565e-01   9.5277071e-02   2.1014651e-01  -8.1956058e-01  -3.5191946e-01  -4.3569673e-01  -2.3356074e-01  -3.3670274e-01   5.8152585e-01  -8.6509651e-01   3.9095417e-01   3.4986562e-01  -8.6106390e-01   1.0694008e-02  -6.8396148e-01   7.9909921e-01   1.0882986e-01  -6.5142610e-01  -8.5191582e-01   3.6708977e-01   8.5434211e-01   8.4410519e-01   2.4705786e-03   5.9586814e-01  -8.7244844e-01   7.9243157e-01  -6.8872480e-01   6.3766901e-01  -5.9378214e-01   6.9495894e-01  -8.4293555e-01   1.6449962e-01   3.7323930e-01   7.8336759e-01   4.1123747e-01   8.8504982e-01  -5.1211157e-01  -7.6385507e-01   8.6951886e-01  -1.0752002e-01  -8.8396456e-02   7.3548009e-01   8.9391753e-01   8.5318183e-01   8.0826553e-01   1.0141934e-01  -8.7442902e-01
   3.8435391e-02   6.6740766e-01  -5.1659759e-01  -6.6417137e-01  -7.3315980e-02  -5.2401789e-01  -5.9986571e-01  -4.4124367e-01   2.6772168e-01  -8.2304979e-01   6.5016232e-01  -2.4443848e-01  -7.4905493e-01   2.4477278e-01   8.3767401e-01  -8.7197024e-01  -8.5173123e-01   3.7684083e-01  -8.6799453e-04   7.6487793e-01  -8.1072439e-01  -2.6337518e-01  -8.3873656e-01  -5.9414176e-01   1.1089767e-01   1.8519923e-01  -6.3921570e-01  -8.2221402e-01   3.4617662e-01   8.8655869e-01  -7.7674106e-01   8.4650453e-01   3.4968511e-02  -6.6631281e-01  -7.0661736e-01  -7.2223759e-01  -3.4258458e-01   8.6136461e-01  -7.1955300e-01   6.3437470e-01   4.9411899e-01   8.7995333e-01   8.3068155e-01   8.7594763e-01  -3.3185683e-01   8.6433521e-01   3.9374889e-01   3.8093013e-01  -1.6967124e-01   2.7531837e-01   7.4178084e-01  -8.3026196e-01  -5.7449056e-01  -7.4848832e-01   8.5828805e-01  -8.4794343e-01   2.5447012e-01   7.2068160e-01   6.5086544e-01   7.7786383e-01  -7.9416516e-01   7.9032700e-01  -1.7856973e-01  -7.7393846e-01  -8.1728355e-01   8.5838785e-02  -8.6579653e-01  -5.2607928e-01  -4.1028223e-01  -8.5053782e-01   4.9008811e-01  -2.4443853e-01   8.8464573e-01  -2.4740903e-01  -2.9225775e-01  -8.5820891e-01  -6.6394353e-01   5.9187605e-02   5.1595525e-01  -5.3266701e-01   7.1093885e-01   5.4447864e-01   6.9143405e-01   2.0491050e-01  -8.5655110e-01   8.7514868e-01  -4.9226021e-01   8.6138715e-01  -8.4229079e-02  -6.8858787e-01  -4.1191972e-01   2.2590261e-02  -8.4889362e-01   8.4879027e-01  -4.7828488e-01   6.9468797e-02  -2.7595139e-01   3.9609707e-01  -8.6676828e-01  -1.2337850e-01   8.6522622e-01  -4.3548533e-01   7.3498341e-01  -5.4615449e-01   8.8344017e-01   7.2020168e-01  -6.1041336e-01  -7.3204532e-01   8.4827751e-01  -3.1396260e-01  -4.4195297e-01  -8.2608287e-01  -4.3222721e-01   8.6018422e-01  -2.2165076e-02  -1.7409739e-02   1.8112785e-01  -7.3223726e-01  -8.4164334e-01  -2.6174130e-01  -3.4285968e-01  -8.0176562e-01  -2.0719915e-01  -6.0306647e-01  -8.6547365e-01   8.5574123e-01   6.3933937e-01  -2.6724826e-01   8.3680104e-01   1.5677608e-01   4.2930638e-01   4.6061427e-01   8.8042818e-01  -5.3578931e-01  -4.9822465e-01   5.0769669e-01  -7.7807136e-01   6.1915267e-02  -4.7711474e-01  -4.5129846e-01  -6.3064738e-01   1.6279913e-01   5.2652049e-01   2.8613371e-01   8.1594321e-01   1.1159339e-02  -7.2808292e-01  -7.0251998e-01  -8.6560320e-01  -7.9398497e-01  -2.5926245e-01  -2.3351449e-01  -6.2795006e-01   5.0010818e-01   1.1135617e-01   1.9407422e-01  -8.1333059e-01  -3.4330817e-01  -4.3031459e-01  -2.1798776e-01  -3.3761219e-01   5.7013650e-01  -8.4859010e-01   4.1158818e-01   3.2260211e-01  -8.5028854e-01   1.3164823e-02  -6.6492191e-01   8.1264186e-01   9.4853099e-02  -6.3889232e-01  -8.2952500e-01   3.8713054e-01   8.4595504e-01   8.1253458e-01  -1.0743371e-03   5.9449376e-01  -8.6175713e-01   7.6328446e-01  -6.6060499e-01   6.5368041e-01  -5.6708649e-01   6.5885062e-01  -8.4641407e-01   1.8110799e-01   3.8503556e-01   7.5260069e-01   4.1119398e-01   8.6811889e-01  -4.9437835e-01  -7.4366327e-01   8.7388201e-01  -1.3079690e-01  -1.0812811e-01   7.7042523e-01   8.6086113e-01   8.3413834e-01   8.3295791e-01   9.9703200e-02  -8.6801587e-01
   2.8478393e-02   6.6064876e-01  -4.9120292e-01  -6.6281299e-01  -8.4602317e-02  -5.2605180e-01  -5.8825764e-01  -4.2990182e-01   2.4971796e-01  -7.9317997e-01   6.3064939e-01  -2.4571056e-01  -7.2755438e-01   2.3645579e-01   8.2317686e-01  -8.4898025e-01  -8.4894929e-01   3.6008261e-01  -1.8760219e-02   7.2643653e-01  -7.7633251e-01  -2.7249732e-01  -8.3844037e-01  -6.0064325e-01   9.2342188e-02   2.3007051e-01  -6.1229965e-01  -8.1077019e-01   3.2180221e-01   8.9271512e-01  -7.6949828e-01   8.4303762e-01   4.6092488e-02  -6.6752412e-01  -6.9493833e-01  -7.3426506e-01  -3.4118035e-01   8.6615784e-01  -7.2328257e-01   6.3561952e-01   4.9203571e-01   8.6182220e-01   8.1417752e-01   8.7203871e-01  -3.3743943e-01   8.6643026e-01   3.6903190e-01   3.9654211e-01  -1.6480044e-01   2.5432746e-01   7.4449006e-01  -8.2670867e-01  -5.5651085e-01  -7.1767373e-01   8.6895143e-01  -8.5756374e-01   2.2269094e-01   7.0310247e-01   6.2840266e-01   7.5764612e-01  -7.6057761e-01   7.8311016e-01  -1.6985396e-01  -7.9465111e-01  -8.1613998e-01   6.9028875e-02  -8.8048714e-01  -5.0866908e-01  -3.8900133e-01  -8.5842325e-01   4.7494799e-01  -2.3718720e-01   8.6397529e-01  -2.5783117e-01  -3.0528480e-01  -8.6309035e-01  -6.6965268e-01   6.6443237e-02   4.8531451e-01  -5.2103094e-01   7.0605625e-01   5.2438794e-01   6.8380732e-01   1.9061948e-01  -8.3227002e-01   8.7018262e-01  -4.9860640e-01   8.4733619e-01  -1.1426471e-01  -6.6860207e-01  -3.9842749e-01   3.8766824e-02  -8.5731101e-01   8.0845748e-01  -4.7018620e-01   6.9657804e-02  -2.6696790e-01   4.0560735e-01  -8.5816374e-01  -1.1957900e-01   8.7112847e-01  -4.2509923e-01   7.1391632e-01  -5.4194083e-01   8.4925361e-01   6.9924723e-01  -6.2675419e-01  -7.1626178e-01   8.5531712e-01  -3.1854983e-01  -4.5124059e-01  -8.2356409e-01  -4.4426467e-01   8.3860510e-01  -4.0380745e-03  -2.8555505e-02   1.8582592e-01  -7.2795788e-01  -8.5184850e-01  -2.6193323e-01  -3.2967258e-01  -8.1026984e-01  -2.0955800e-01  -6.1967483e-01  -8.5231480e-01   8.4829151e-01   6.2306646e-01  -3.0385757e-01   8.1704303e-01   1.7839967e-01   3.9851395e-01   4.5924895e-01   8.6935819e-01  -5.4210055e-01  -5.1193467e-01   4.9819807e-01  -7.9347271e-01   5.7764281e-02  -4.4870584e-01  -4.3865544e-01  -5.9988304e-01   1.6587832e-01   4.9825351e-01   3.0199238e-01   7.9249464e-01   3.3419845e-02  -7.2033602e-01  -7.0466596e-01  -8.1555881e-01  -7.9384794e-01  -2.4871954e-01  -2.6251346e-01  -6.1899832e-01   4.8759853e-01   1.0898828e-01   1.8785261e-01  -8.0016366e-01  -3.0960935e-01  -4.3208415e-01  -2.1500175e-01  -3.2850178e-01   5.5880048e-01  -8.4777228e-01   3.9161942e-01   3.0067401e-01  -8.5385183e-01  -4.0673739e-02  -6.6110381e-01   8.0496513e-01   9.8056938e-02  -6.3796158e-01  -8.0826878e-01   4.0831052e-01   8.4038145e-01   8.1222353e-01  -1.4436571e-02   5.6564890e-01  -8.6254395e-01   7.7003485e-01  -6.8262662e-01   6.3807834e-01  -5.5660680e-01   6.5904123e-01  -8.1265204e-01   1.5640170e-01   3.8712427e-01   7.4976243e-01   4.1509522e-01   8.5039825e-01  -5.1064796e-01  -7.3024731e-01   8.5804181e-01  -1.1483273e-01  -7.2612861e-02   7.4143668e-01   8.5881071e-01   8.2567808e-01   7.9690997e-01   9.5674277e-02  -8.6007443e-01
   2.8350113e-02   6.4891285e-01  -5.1026262e-01  -6.3640257e-01  -7.5460847e-02  -5.3151266e-01  -5.8368847e-01  -4.2660980e-01   2.6220203e-01  -8.0074827e-01   6.2952336e-01  -2.4530361e-01  -7.1830238e-01   2.3370123e-01   8.2987987e-01  -8.4335468e-01  -8.4244693e-01   3.6564949e-01  -1.2655161e-02   7.4695483e-01  -7.6557140e-01  -2.4925271e-01  -8.1280503e-01  -6.0651553e-01   8.7151723e-02   2.2281130e-01  -6.2791938e-01  -7.8762664e-01   3.3869160e-01   8.6172044e-01  -7.7108514e-01   8.3525506e-01   3.6353293e-02  -6.2142843e-01  -6.5997904e-01  -7.3456363e-01  -3.1234203e-01   8.5437494e-01  -7.1507881e-01   6.1775820e-01   4.7874783e-01   8.8242534e-01   8.1768692e-01   8.9351964e-01  -3.3932783e-01   8.4720451e-01   3.5493123e-01   3.6826602e-01  -1.7084725e-01   2.7580654e-01   7.2814928e-01  -8.2159012e-01  -5.4090642e-01  -7.4965343e-01   8.6714208e-01  -8.4848679e-01   2.0130105e-01   6.9011622e-01   6.3183351e-01   7.5685507e-01  -7.6934901e-01   7.7897252e-01  -1.7232230e-01  -7.8085646e-01  -8.2922404e-01   9.1338552e-02  -8.5572541e-01  -5.2324222e-01  -3.9102114e-01  -8.5706910e-01   4.6768435e-01  -2.5358340e-01   8.3890407e-01  -2.5870196e-01  -2.8344311e-01  -8.5210181e-01  -6.7408998e-01   4.7030723e-02   4.9022017e-01  -5.1057690e-01   7.2458283e-01   5.1996893e-01   6.7482719e-01   1.8391282e-01  -8.6567609e-01   8.4618092e-01  -4.8312343e-01   8.6852327e-01  -7.5995278e-02  -6.7620568e-01  -4.0295985e-01   3.3573299e-02  -8.3592678e-01   8.0000411e-01  -4.9900863e-01   7.0190338e-02  -2.5491048e-01   4.0238127e-01  -8.4823934e-01  -1.0995844e-01   8.6796292e-01  -3.9663268e-01   7.3458911e-01  -5.3934174e-01   8.4856159e-01   6.8822677e-01  -6.0560837e-01  -7.2826693e-01   8.3679816e-01  -3.1867004e-01  -4.2461965e-01  -8.1458186e-01  -4.5189235e-01   8.3661479e-01   4.9319636e-03  -5.0189084e-02   1.4922035e-01  -7.0309983e-01  -8.5832996e-01  -2.3540587e-01  -3.4306562e-01  -8.1607484e-01  -1.9935389e-01  -5.6525771e-01  -8.4131128e-01   8.3321147e-01   6.1496351e-01  -2.8295920e-01   8.2600657e-01   1.7606352e-01   3.9039373e-01   4.3798847e-01   8.5504429e-01  -5.4036062e-01  -4.9666712e-01   4.9876848e-01  -7.5819198e-01   7.3594447e-02  -4.5921886e-01  -4.1818026e-01  -6.0236780e-01   1.6924652e-01   5.2022073e-01   2.8863760e-01   8.0416909e-01   5.7543656e-02  -7.1641174e-01  -6.8897863e-01  -8.3136727e-01  -7.8986216e-01  -2.4856678e-01  -2.5392635e-01  -6.2159663e-01   4.7941060e-01   1.4464294e-01   1.7887452e-01  -7.8195838e-01  -3.1420729e-01  -4.1458203e-01  -2.0679880e-01  -3.6021606e-01   5.6370754e-01  -8.2029455e-01   3.9507945e-01   3.2101655e-01  -8.6053595e-01  -2.1693682e-02  -6.6032210e-01   7.7085284e-01   5.9971386e-02  -6.3833266e-01  -8.1823487e-01   3.8521018e-01   8.4205320e-01   7.9752167e-01  -1.7446572e-02   5.6393031e-01  -8.4312692e-01   7.7215570e-01  -6.6242435e-01   6.4035322e-01  -5.4628175e-01   6.6707347e-01  -7.7859221e-01   1.0293167e-01   3.8796565e-01   7.3282856e-01   4.3233469e-01   8.2924219e-01  -5.0495423e-01  -7.4361416e-01   8.4210163e-01  -1.4170243e-01  -7.6080436e-02   7.2721536e-01   8.4791844e-01   8.2300676e-01   7.9352951e-01   1.0733433e-01  -8.6585803e-01
   6.2953256e-02   6.1997200e-01  -4.9689124e-01  -6.1558512e-01  -8.7881411e-02  -5.2716625e-01  -5.6810876e-01  -4.0455061e-01   2.4157213e-01  -7.6659349e-01   6.1621263e-01  -2.5493270e-01  -7.0599349e-01   2.5046303e-01   8.2538231e-01  -8.3377224e-01  -8.3712600e-01   3.3957551e-01  -1.0239977e-02   7.4246457e-01  -7.6325782e-01  -2.5093836e-01  -8.2247024e-01  -5.7562926e-01   9.7481958e-02   2.2686366e-01  -6.2916255e-01  -7.8876463e-01   3.2993681e-01   8.6292432e-01  -7.5634993e-01   8.4268086e-01   2.1450339e-02  -6.2062177e-01  -6.6749493e-01  -7.2202072e-01  -3.3014729e-01   8.3769191e-01  -6.7423185e-01   6.1445662e-01   4.9647146e-01   8.5792657e-01   8.0901625e-01   8.6988246e-01  -3.3481606e-01   8.3857254e-01   3.6848921e-01   3.5132372e-01  -1.7544325e-01   2.6690449e-01   7.2590728e-01  -8.0499689e-01  -5.1850745e-01  -7.1586830e-01   8.5949418e-01  -8.4809448e-01   2.4060496e-01   6.8436963e-01   6.1553051e-01   7.3670174e-01  -7.5109535e-01   7.6655088e-01  -1.4780800e-01  -7.7200161e-01  -8.1653454e-01   8.2762248e-02  -8.4213846e-01  -5.0487199e-01  -3.9532180e-01  -8.5430839e-01   4.6678105e-01  -2.3568728e-01   8.4885278e-01  -2.6275999e-01  -2.9491966e-01  -8.4198643e-01  -6.8839616e-01   4.9771576e-02   4.7989614e-01  -4.8965985e-01   7.2703623e-01   5.0214091e-01   6.6301456e-01   1.7870047e-01  -8.5874340e-01   8.4413850e-01  -4.8283499e-01   8.3318637e-01  -7.4589731e-02  -6.4196618e-01  -3.8581963e-01   2.5165129e-02  -8.2155957e-01   8.0344336e-01  -5.0115616e-01   6.8297368e-02  -2.7734546e-01   3.9160603e-01  -8.6109512e-01  -1.0535446e-01   8.4364225e-01  -4.0456825e-01   7.0395723e-01  -5.3346399e-01   8.4377300e-01   6.9718980e-01  -6.0384220e-01  -7.1585533e-01   8.2559877e-01  -3.2136164e-01  -4.2218187e-01  -7.9689585e-01  -4.3655920e-01   8.4006817e-01   2.1599108e-02  -4.9555441e-02   1.6446935e-01  -7.0755722e-01  -8.5804984e-01  -2.3569302e-01  -3.3410433e-01  -7.8089916e-01  -2.0309723e-01  -5.9741844e-01  -8.3412154e-01   8.1837751e-01   5.9911917e-01  -2.9107800e-01   8.0327824e-01   1.7233136e-01   3.6907526e-01   4.4008449e-01   8.4929107e-01  -5.2364597e-01  -5.1073907e-01   4.6852383e-01  -7.5734335e-01   8.0926316e-02  -4.6600708e-01  -4.2960969e-01  -5.9803122e-01   1.7875703e-01   5.0313513e-01   3.0319323e-01   7.8013258e-01   4.4597928e-02  -7.1461824e-01  -6.9431337e-01  -8.2825432e-01  -7.6415665e-01  -2.2615637e-01  -2.6058624e-01  -6.2416446e-01   4.7325357e-01   1.0610163e-01   1.5254167e-01  -7.8758867e-01  -3.2425448e-01  -4.1362581e-01  -1.9819257e-01  -3.4202695e-01   5.8370569e-01  -8.2724379e-01   3.5985259e-01   3.0149031e-01  -8.2706000e-01  -2.2997947e-02  -6.6065750e-01   7.6592701e-01   6.8208745e-02  -5.9811667e-01  -8.0579377e-01   3.8589328e-01   8.2249542e-01   7.9006809e-01  -3.4484199e-02   5.5470209e-01  -8.4062342e-01   7.8082818e-01  -6.3860964e-01   6.4260174e-01  -5.4178938e-01   6.6560936e-01  -8.0616883e-01   1.1980451e-01   4.0106502e-01   7.2380915e-01   4.3450181e-01   8.4325266e-01  -5.1492653e-01  -7.2784740e-01   8.4080856e-01  -1.3145665e-01  -7.0369826e-02   7.2218423e-01   8.4225020e-01   8.0266473e-01   7.9220238e-01   6.6751345e-02  -8.3990852e-01
   3.0416051e-02   6.2244914e-01  -4.9905133e-01  -6.0948883e-01  -7.9693370e-02  -5.3578387e-01  -5.5118060e-01  -4.0997668e-01   2.6997913e-01  -7.7359259e-01   6.0085663e-01  -2.4536558e-01  -6.8818832e-01   2.4404552e-01   8.2331049e-01  -8.2972139e-01  -8.2437176e-01   3.5906625e-01  -1.9839840e-02   7.1093500e-01  -7.6011448e-01  -2.4999661e-01  -7.8728706e-01  -5.6961753e-01   8.6799205e-02   2.0958402e-01  -6.2557622e-01  -7.8300687e-01   3.3714985e-01   8.4548833e-01  -7.6645041e-01   8.2167522e-01   5.0770029e-02  -6.3277409e-01  -6.6582127e-01  -7.0878966e-01  -2.9971930e-01   8.2739338e-01  -6.6940247e-01   6.0773282e-01   4.6671700e-01   8.3490841e-01   8.0676497e-01   8.6287858e-01  -3.2311328e-01   8.3250939e-01   3.3172129e-01   3.3964036e-01  -1.5894806e-01   2.4559669e-01   7.1816405e-01  -8.0290721e-01  -5.2595666e-01  -7.2824932e-01   8.4973879e-01  -8.2078584e-01   2.3083268e-01   6.7436364e-01   6.0749806e-01   7.4663942e-01  -7.3723887e-01   7.8078060e-01  -1.7064150e-01  -7.6112193e-01  -7.9558266e-01   7.3130761e-02  -8.2623709e-01  -4.8972724e-01  -3.7652295e-01  -8.4037821e-01   4.3740241e-01  -2.3129729e-01   8.3440616e-01  -2.4718057e-01  -2.8945937e-01  -8.3895826e-01  -6.7971488e-01   4.3902528e-02   4.9609181e-01  -4.7891371e-01   6.9908277e-01   4.8927354e-01   6.8551168e-01   1.9368771e-01  -8.3551715e-01   8.4265154e-01  -4.8287331e-01   8.2912721e-01  -7.8131153e-02  -6.4769698e-01  -3.6744014e-01   2.0500274e-02  -8.1826825e-01   7.9617881e-01  -4.8823053e-01   6.7909502e-02  -2.8021950e-01   4.1247210e-01  -8.3693672e-01  -9.2244266e-02   8.2958964e-01  -3.9496269e-01   6.8517398e-01  -5.3240151e-01   8.3249010e-01   6.7488347e-01  -5.9574448e-01  -7.1215552e-01   8.2231534e-01  -3.3834338e-01  -3.9859719e-01  -7.7339083e-01  -4.3932658e-01   8.1043522e-01   1.1851060e-02  -5.7340162e-02   1.4926465e-01  -7.0023265e-01  -8.5536329e-01  -1.9807341e-01  -3.4385426e-01  -7.6690300e-01  -2.1037693e-01  -5.9516475e-01  -8.4155455e-01   8.2552329e-01   5.8924267e-01  -2.9010021e-01   8.1101954e-01   2.0641259e-01   3.5018242e-01   4.5531710e-01   8.5306394e-01  -5.3215143e-01  -5.0023088e-01   4.7920365e-01  -7.5913974e-01   7.8310337e-02  -4.5512247e-01  -4.1212601e-01  -5.6789166e-01   1.6408730e-01   5.2477417e-01   3.0842684e-01   7.7503483e-01   6.3537606e-02  -6.8343434e-01  -6.6599571e-01  -8.0647124e-01  -7.5457822e-01  -2.2830581e-01  -2.6599569e-01  -6.2395362e-01   4.7084995e-01   1.4236985e-01   1.4265509e-01  -7.8125165e-01  -2.8602364e-01  -3.9451195e-01  -1.8087890e-01  -3.5012630e-01   5.7203541e-01  -8.1594173e-01   3.7140101e-01   3.0171387e-01  -8.1285239e-01  -4.6713369e-02  -6.5599307e-01   7.6370223e-01   5.0496650e-02  -6.0615525e-01  -7.9347513e-01   3.7594680e-01   7.9685567e-01   7.7597749e-01  -5.7216902e-02   5.4383736e-01  -8.2992343e-01   7.5333269e-01  -6.3860177e-01   6.2262188e-01  -5.3127098e-01   6.7468776e-01  -8.0780122e-01   1.1088767e-01   3.7432467e-01   7.0777897e-01   4.1856506e-01   8.2700302e-01  -5.0388176e-01  -7.2584346e-01   8.3104364e-01  -1.5817748e-01  -4.1306410e-02   7.2101535e-01   8.3674705e-01   7.9972836e-01   7.8822105e-01   6.8226905e-02  -8.1025955e-01
   3.0567514e-02   6.1584482e-01  -4.9812754e-01  -6.0303750e-01  -8.3374604e-02  -5.4500993e-01  -5.4460037e-01  -4.1323264e-01   2.6068734e-01  -7.6038940e-01   5.9582088e-01  -2.2327698e-01  -6.7215955e-01   2.6464497e-01   8.1299477e-01  -8.1836646e-01  -8.2157810e-01   3.3370531e-01  -2.2539696e-03   7.1268711e-01  -7.5126563e-01  -2.6137482e-01  -8.0438137e-01  -5.5797886e-01   7.9613833e-02   2.1118872e-01  -6.0769577e-01  -7.7361432e-01   3.3824894e-01   8.3996035e-01  -7.5260216e-01   8.0284877e-01   2.9719985e-02  -6.0532372e-01  -6.2138452e-01  -6.9491127e-01  -3.1319715e-01   8.2576771e-01  -6.6097180e-01   5.7667320e-01   4.4887911e-01   8.5265738e-01   7.9711542e-01   8.6375216e-01  -3.4455728e-01   8.2673038e-01   3.3782451e-01   3.3390652e-01  -1.7263481e-01   2.5531215e-01   6.8596251e-01  -7.7012179e-01  -5.2898311e-01  -7.0010265e-01   8.2687009e-01  -8.2303927e-01   2.0850653e-01   6.5678371e-01   6.0312293e-01   7.3246651e-01  -7.3321013e-01   7.6362151e-01  -1.5313617e-01  -7.7240760e-01  -7.8009449e-01   7.0501041e-02  -8.1535891e-01  -4.5612009e-01  -3.8059133e-01  -8.1398373e-01   4.1755924e-01  -2.1923884e-01   8.4686237e-01  -2.6298665e-01  -2.6610167e-01  -8.2445948e-01  -6.8353790e-01   3.2528489e-02   4.9003480e-01  -4.8580128e-01   6.9083967e-01   5.0372192e-01   6.6661188e-01   1.7460738e-01  -8.3591051e-01   8.3894887e-01  -4.6483935e-01   8.3447588e-01  -7.8007056e-02  -6.4139205e-01  -3.8539851e-01   3.3068286e-02  -8.0447575e-01   7.7578081e-01  -4.7001674e-01   8.2561699e-02  -2.7002878e-01   4.0654221e-01  -8.2240195e-01  -9.4183875e-02   8.2870540e-01  -3.6521710e-01   6.9629084e-01  -5.3542886e-01   8.1753888e-01   6.6488698e-01  -6.0765608e-01  -7.0565539e-01   7.9270790e-01  -3.3208508e-01  -4.0400649e-01  -7.9223544e-01  -4.4133620e-01   8.0227024e-01   2.5538038e-02  -6.1683137e-02   1.3911492e-01  -6.8781585e-01  -8.2247617e-01  -2.1092137e-01  -3.5249673e-01  -7.6078921e-01  -2.1757594e-01  -5.8388605e-01  -8.2560386e-01   8.2733588e-01   6.0359031e-01  -3.0447595e-01   8.0926616e-01   2.1332915e-01   3.6410113e-01   4.6471410e-01   8.0816782e-01  -5.3514128e-01  -4.9490059e-01   4.7948732e-01  -7.6462177e-01   9.2281622e-02  -4.4518171e-01  -3.9937854e-01  -5.9982536e-01   1.7793319e-01   4.9642327e-01   3.1524825e-01   7.5967606e-01   6.5573926e-02  -7.0011021e-01  -6.9873189e-01  -8.0917216e-01  -7.5752518e-01  -2.0836963e-01  -2.6171907e-01  -6.0220091e-01   4.5890682e-01   1.2577056e-01   1.3535502e-01  -7.6774735e-01  -2.7213018e-01  -3.9711466e-01  -1.7145995e-01  -3.5437198e-01   5.5872389e-01  -7.9427056e-01   3.3746587e-01   2.6181307e-01  -8.1870081e-01  -4.2950084e-02  -6.4993643e-01   7.4578993e-01   4.5039710e-02  -5.9510389e-01  -7.8177264e-01   3.9512799e-01   8.0424954e-01   7.9191813e-01  -5.9241420e-02   5.5153812e-01  -8.1351750e-01   7.4841847e-01  -6.5176812e-01   6.1923160e-01  -5.4809722e-01   6.4107934e-01  -7.8184640e-01   1.0949793e-01   3.7889402e-01   6.9283668e-01   3.9471426e-01   8.1593794e-01  -4.9161994e-01  -7.0200916e-01   8.3895711e-01  -1.6252083e-01  -4.3968896e-02   7.0382481e-01   8.1762559e-01   7.7925095e-01   7.7883942e-01   5.2917931e-02  -8.1946647e-01
   1.7363842e-02   6.0272891e-01  -5.0616164e-01  -5.9802566e-01  -8.8312014e-02  -5.3442674e-01  -5.3300630e-01  -3.7320708e-01   2.4707736e-01  -7.3990769e-01   5.7902160e-01  -2.2760656e-01  -6.6785989e-01   2.4628177e-01   7.8029097e-01  -8.1180270e-01  -8.1828223e-01   3.3416869e-01  -1.6035793e-02   7.0322151e-01  -7.2733410e-01  -2.3125724e-01  -7.7812585e-01  -5.3678673e-01   1.0234396e-01   2.0600352e-01  -6.2285219e-01  -7.5197258e-01   3.1754176e-01   8.3773608e-01  -7.4423676e-01   8.1581394e-01   2.1507599e-02  -6.0080749e-01  -6.2170841e-01  -7.2290504e-01  -3.0291354e-01   8.0919925e-01  -6.7474653e-01   5.9292903e-01   4.4242258e-01   8.2841944e-01   8.0451943e-01   8.5182832e-01  -3.5935099e-01   8.1103895e-01   3.2659267e-01   3.4153486e-01  -1.3721956e-01   2.5792058e-01   6.9826745e-01  -7.7801153e-01  -5.3102186e-01  -7.3769468e-01   8.4534604e-01  -7.9677362e-01   2.1995504e-01   6.4982450e-01   5.9345630e-01   7.1240295e-01  -7.2501218e-01   7.6078787e-01  -1.3731157e-01  -7.6175071e-01  -8.0458474e-01   8.6601217e-02  -8.2113635e-01  -4.8561834e-01  -3.8659604e-01  -8.1467019e-01   4.3401054e-01  -1.9749822e-01   8.5989511e-01  -2.5933295e-01  -2.9770364e-01  -8.1022038e-01  -6.4879011e-01   6.5092084e-02   4.7357576e-01  -4.6820283e-01   6.9599035e-01   5.0300798e-01   6.8108819e-01   1.7203056e-01  -8.0410484e-01   8.5229373e-01  -4.8269871e-01   8.3948596e-01  -8.5397185e-02  -6.4423941e-01  -3.8022008e-01   1.8087975e-02  -8.0836966e-01   7.7260888e-01  -4.8448740e-01   6.6437683e-02  -2.6902429e-01   4.1687549e-01  -8.0951191e-01  -8.6999636e-02   8.1990592e-01  -3.5480812e-01   6.7865797e-01  -5.4369002e-01   7.9329694e-01   6.8644416e-01  -5.9298292e-01  -6.9077575e-01   8.1211850e-01  -3.4107081e-01  -3.9712226e-01  -8.0127485e-01  -4.5599606e-01   8.0814298e-01   4.4975412e-02  -6.0130827e-02   1.1924514e-01  -6.6366790e-01  -8.1260135e-01  -2.0047579e-01  -3.5152794e-01  -7.6637145e-01  -2.2867573e-01  -5.7754830e-01  -8.1666850e-01   8.0793502e-01   5.8214597e-01  -3.0064214e-01   8.0421609e-01   1.9657923e-01   3.3660400e-01   4.6909713e-01   8.2399768e-01  -5.4237363e-01  -4.9747925e-01   4.4766512e-01  -7.5027287e-01   1.0654304e-01  -4.6383265e-01  -3.8642964e-01  -5.7667595e-01   1.9227195e-01   5.0858620e-01   3.1615555e-01   7.6161178e-01   9.7630889e-02  -6.6435958e-01  -6.6939882e-01  -8.1261281e-01  -7.3975316e-01  -1.9958160e-01  -2.6862592e-01  -6.0626422e-01   4.3711458e-01   1.4816848e-01   1.2539118e-01  -7.5866475e-01  -2.8060085e-01  -3.7626398e-01  -1.6399743e-01  -3.5636956e-01   5.8011563e-01  -7.9412200e-01   3.3208901e-01   2.5212941e-01  -7.9737898e-01  -6.0766873e-02  -6.4199253e-01   7.4028103e-01   3.1245087e-02  -5.8810092e-01  -7.8738036e-01   4.2952016e-01   7.8376355e-01   7.7743314e-01  -4.1704867e-02   5.1988861e-01  -8.2287517e-01   7.3275434e-01  -6.3632179e-01   6.2323912e-01  -5.0930524e-01   6.6686258e-01  -7.6878303e-01   7.1197437e-02   3.8949800e-01   7.0166803e-01   4.2865175e-01   8.1560011e-01  -4.9054599e-01  -7.1897339e-01   8.1032258e-01  -1.5910909e-01  -3.3918020e-02   7.0665438e-01   8.2969963e-01   7.6459182e-01   7.7670733e-01   4.6265861e-02  -8.0333827e-01
   2.4197396e-02   5.7961026e-01  -4.9219607e-01  -5.9177340e-01  -8.4693774e-02  -5.2527264e-01  -5.2347226e-01  -3.6421699e-01   2.6792147e-01  -7.1216285e-01   5.8319484e-01  -2.2501525e-01  -6.4934203e-01   2.4330362e-01   7.8606534e-01  -8.0446067e-01  -7.9367712e-01   3.2368135e-01  -3.1813068e-03   6.7943809e-01  -7.2236722e-01  -2.4209152e-01  -7.9027096e-01  -5.5181350e-01   1.0032627e-01   2.2546596e-01  -6.2325500e-01  -7.5312493e-01   3.2111460e-01   8.3769339e-01  -7.5006032e-01   8.2261932e-01   4.5362708e-02  -5.9210487e-01  -6.2392135e-01  -6.9566142e-01  -3.0172380e-01   8.2480780e-01  -6.4866808e-01   5.7585963e-01   4.4724307e-01   8.5937470e-01   8.0727502e-01   8.4636230e-01  -3.4852047e-01   7.9972793e-01   3.3410574e-01   3.3968407e-01  -1.5672178e-01   2.6183241e-01   6.7296779e-01  -7.6106935e-01  -5.0844412e-01  -7.1409672e-01   8.3410164e-01  -7.9146807e-01   2.0085647e-01   6.4241742e-01   5.8988997e-01   6.9516801e-01  -7.1089085e-01   7.6669938e-01  -1.2964778e-01  -7.9327642e-01  -7.8760715e-01   6.4459881e-02  -8.1137503e-01  -4.5456578e-01  -4.0361052e-01  -8.1854394e-01   4.0708405e-01  -2.1822770e-01   8.4499860e-01  -2.5130476e-01  -3.0410325e-01  -8.0016645e-01  -6.6630615e-01   4.8408352e-02   5.0938100e-01  -4.6958600e-01   7.0431946e-01   4.8262149e-01   6.6372105e-01   1.6974435e-01  -8.0394397e-01   8.3530746e-01  -4.9061967e-01   8.3254509e-01  -8.1974651e-02  -6.2529304e-01  -3.4673547e-01   1.5955031e-02  -7.8858445e-01   7.7005278e-01  -4.8441176e-01   4.3244714e-02  -2.8292613e-01   3.9808451e-01  -8.0500488e-01  -9.4932065e-02   7.7864196e-01  -3.4704783e-01   6.6860577e-01  -5.3443592e-01   7.9119020e-01   6.3196164e-01  -5.8483354e-01  -6.9261347e-01   7.9822804e-01  -3.2913908e-01  -3.9015383e-01  -7.7068099e-01  -4.3912018e-01   8.1020981e-01   3.2997488e-02  -9.6119649e-02   1.1026642e-01  -6.8333753e-01  -8.1666744e-01  -1.9531640e-01  -3.5212824e-01  -7.6534776e-01  -2.3648354e-01  -5.7858076e-01  -8.0215611e-01   8.0476385e-01   5.7024925e-01  -2.9712153e-01   7.9023759e-01   2.2450047e-01   3.3436160e-01   4.6130556e-01   8.0225436e-01  -5.3117326e-01  -5.1719230e-01   4.4742153e-01  -7.5244810e-01   1.0271088e-01  -4.7180617e-01  -3.7926729e-01  -5.6623969e-01   2.0585397e-01   5.2567007e-01   3.1966992e-01   7.5538438e-01   8.1193623e-02  -6.7772722e-01  -6.6292387e-01  -7.9468313e-01  -7.3928747e-01  -2.1245055e-01  -2.6823159e-01  -5.9553720e-01   4.3670387e-01   1.4843271e-01   1.1347097e-01  -7.4967851e-01  -2.7665259e-01  -3.7477532e-01  -1.6970910e-01  -3.6017525e-01   5.8209342e-01  -7.8243032e-01   3.4735127e-01   2.6100026e-01  -8.1331333e-01  -3.3546065e-02  -6.1495179e-01   7.2307374e-01   3.8362359e-02  -5.7881720e-01  -7.8914245e-01   4.3425674e-01   7.8130666e-01   7.7193098e-01  -5.6849322e-02   5.0679132e-01  -8.0573435e-01   7.2352082e-01  -6.4961284e-01   6.4490395e-01  -5.1758334e-01   6.5227218e-01  -7.6894272e-01   7.5455958e-02   3.8915864e-01   6.8491529e-01   4.3484635e-01   8.0996994e-01  -4.9915872e-01  -7.0457792e-01   8.1412820e-01  -1.9717876e-01  -6.6811932e-03   6.8372636e-01   8.0857176e-01   7.8034046e-01   7.6746809e-01   3.8279153e-02  -7.8378496e-01
   7.6007225e-03   5.7993834e-01  -4.9747902e-01  -5.8396060e-01  -6.9671949e-02  -5.2613935e-01  -5.0929887e-01  -3.6429432e-01   2.5810931e-01  -7.2736758e-01   5.5325672e-01  -2.1262295e-01  -6.5371383e-01   2.4302293e-01   7.8336830e-01  -8.1384103e-01  -7.9363264e-01   3.2262834e-01  -1.7813542e-03   6.7891676e-01  -7.2474439e-01  -2.2844855e-01  -7.7691838e-01  -5.2095592e-01   7.6343159e-02   2.1539907e-01  -6.2256007e-01  -7.3633036e-01   3.2054682e-01   8.3167980e-01  -7.4298504e-01   8.1187110e-01   2.8164786e-02  -5.7279594e-01  -6.0938845e-01  -6.9503701e-01  -2.7039845e-01   7.9165999e-01  -6.4560990e-01   5.6255198e-01   4.3187372e-01   8.3162514e-01   7.9207367e-01   8.4935448e-01  -3.6309855e-01   8.1834386e-01   3.3344210e-01   3.1704111e-01  -1.3614763e-01   2.1701149e-01   6.5520658e-01  -7.5948976e-01  -5.0443270e-01  -7.0708085e-01   8.3115122e-01  -7.9338363e-01   1.9197221e-01   6.3009956e-01   5.7372152e-01   7.1085825e-01  -6.8848449e-01   7.5529877e-01  -1.4209763e-01  -7.6226780e-01  -7.6450210e-01   6.9513401e-02  -7.8453994e-01  -4.7445523e-01  -3.7386851e-01  -7.8888714e-01   4.0915086e-01  -2.0107179e-01   8.3551076e-01  -2.6436167e-01  -3.0428341e-01  -8.0979546e-01  -6.6527158e-01   5.4437617e-02   4.9709199e-01  -4.5259264e-01   6.8800715e-01   4.8234366e-01   6.6680518e-01   1.8066434e-01  -7.9150003e-01   8.4322094e-01  -4.7690266e-01   8.0855172e-01  -8.2387758e-02  -6.1740965e-01  -3.5112466e-01   2.4754573e-02  -7.9699504e-01   7.5169370e-01  -4.6937912e-01   6.5551420e-02  -2.5990793e-01   3.9468350e-01  -7.8865495e-01  -8.4568526e-02   8.0621218e-01  -3.3962713e-01   6.6177472e-01  -5.2608943e-01   8.2360364e-01   6.4318453e-01  -5.7559822e-01  -6.9234805e-01   7.9792359e-01  -3.4341058e-01  -3.7312469e-01  -7.7313477e-01  -4.3829499e-01   7.9824078e-01   5.5955958e-02  -9.2099291e-02   1.1367665e-01  -6.7416368e-01  -7.9608661e-01  -2.0093359e-01  -3.5599216e-01  -7.5045371e-01  -2.4124786e-01  -5.8289047e-01  -7.8147194e-01   7.7403964e-01   5.5659366e-01  -3.2092699e-01   7.8345775e-01   2.1242968e-01   3.1405856e-01   4.5198559e-01   8.2429887e-01  -5.1816529e-01  -4.9883269e-01   4.4115288e-01  -7.2824084e-01   1.1334834e-01  -4.5738389e-01  -3.6959007e-01  -5.2943483e-01   2.0747064e-01   5.0143475e-01   3.2907988e-01   7.3699268e-01   9.2942981e-02  -6.4715275e-01  -6.4692969e-01  -7.8097401e-01  -7.2692968e-01  -1.9190275e-01  -2.8414490e-01  -5.9916835e-01   4.1295873e-01   1.5913723e-01   1.1587648e-01  -7.4624569e-01  -2.4962820e-01  -3.6089989e-01  -1.4772836e-01  -3.7642525e-01   5.8319664e-01  -7.8150105e-01   3.1330246e-01   2.5010579e-01  -7.9603029e-01  -6.9000380e-02  -6.2326203e-01   7.0709108e-01   1.9523094e-02  -5.8144469e-01  -7.5970076e-01   4.1223084e-01   7.6516875e-01   7.5388983e-01  -6.8993295e-02   4.9314300e-01  -7.9504814e-01   7.3087581e-01  -6.1743777e-01   6.1154739e-01  -5.0904955e-01   6.3490020e-01  -7.5562654e-01   6.9440155e-02   4.1788686e-01   6.7757926e-01   4.3204618e-01   7.8535560e-01  -4.9111382e-01  -6.9533174e-01   7.9340027e-01  -1.8274416e-01  -1.4827403e-02   6.6542270e-01   7.9653957e-01   7.5483605e-01   7.8004439e-01   3.3231944e-02  -7.8713179e-01
   2.3534694e-02   5.6001715e-01  -5.0067866e-01  -5.6403038e-01  -8.3366025e-02  -5.3931361e-01  -5.0769193e-01  -3.6825308e-01   2.7189746e-01  -7.3301789e-01   5.7588870e-01  -2.1074834e-01  -6.5062416e-01   2.5115150e-01   7.7719211e-01  -8.0887779e-01  -7.8714537e-01   3.0607091e-01   5.6473780e-03   6.6888979e-01  -7.0734782e-01  -2.2433082e-01  -7.5309693e-01  -5.2595302e-01   7.9198856e-02   2.1564408e-01  -6.0260567e-01  -7.3781347e-01   3.3414792e-01   8.1370169e-01  -7.4409397e-01   8.1933549e-01   3.7532377e-02  -5.8504056e-01  -5.9974727e-01  -7.0168564e-01  -2.8492350e-01   7.9974564e-01  -6.3311731e-01   5.6609485e-01   4.4455245e-01   8.0929869e-01   7.7341430e-01   8.4238637e-01  -3.4467625e-01   7.8062179e-01   3.2321812e-01   3.3352181e-01  -1.3837045e-01   2.1733494e-01   6.7511226e-01  -7.4643022e-01  -4.8284814e-01  -6.9401370e-01   8.1960541e-01  -7.9109005e-01   1.8992889e-01   6.2071923e-01   5.6818613e-01   6.9658506e-01  -7.0016798e-01   7.5022397e-01  -1.4902410e-01  -7.4724791e-01  -7.5209476e-01   4.6896322e-02  -8.0642239e-01  -4.5874133e-01  -3.9256757e-01  -7.7690522e-01   4.1555008e-01  -2.1183204e-01   8.3453543e-01  -2.5663715e-01  -3.0195928e-01  -7.9209578e-01  -6.5837267e-01   6.1097849e-02   4.9750736e-01  -4.3205652e-01   7.1457658e-01   4.4625050e-01   6.6193129e-01   1.5887377e-01  -7.9865574e-01   8.3545133e-01  -4.8107959e-01   7.9849004e-01  -1.0038973e-01  -6.0033570e-01  -3.5169359e-01   3.1759833e-02  -7.5618523e-01   7.4403945e-01  -4.8331940e-01   7.5021585e-02  -2.6773272e-01   4.1241935e-01  -7.9101611e-01  -7.9442460e-02   7.9201319e-01  -3.5240284e-01   6.6380309e-01  -5.3010181e-01   8.0293431e-01   6.1668263e-01  -5.8129460e-01  -6.5931991e-01   7.7720887e-01  -3.3436464e-01  -3.6860976e-01  -7.7416318e-01  -4.6719614e-01   7.7090033e-01   6.0830488e-02  -1.0496311e-01   9.3568294e-02  -6.6955457e-01  -7.7643846e-01  -1.7872145e-01  -3.5867042e-01  -7.5072527e-01  -2.4102781e-01  -5.8057911e-01  -7.7281505e-01   7.7279031e-01   5.7027047e-01  -3.4001257e-01   7.5759108e-01   2.0286383e-01   3.2121587e-01   4.7456275e-01   7.7166344e-01  -5.3828072e-01  -5.0830423e-01   4.1550483e-01  -7.2527537e-01   1.1540172e-01  -4.7668147e-01  -3.8347523e-01  -5.5480397e-01   2.0666781e-01   5.1142869e-01   3.1549256e-01   7.2714571e-01   1.1946750e-01  -6.4277358e-01  -6.6446523e-01  -7.9198992e-01  -6.8948990e-01  -1.6892780e-01  -2.7750542e-01  -5.9622852e-01   4.1737829e-01   1.6315166e-01   1.0032512e-01  -7.1941844e-01  -2.4261563e-01  -3.5133784e-01  -1.2934490e-01  -3.7518612e-01   5.6529281e-01  -7.8012668e-01   3.1164651e-01   2.3529406e-01  -7.9604231e-01  -8.1470346e-02  -6.3114185e-01   7.1327121e-01   5.5077691e-03  -5.6601021e-01  -7.5245614e-01   4.1450137e-01   7.6677049e-01   7.3180485e-01  -8.8638342e-02   4.8493344e-01  -7.7893625e-01   7.0130818e-01  -6.3792703e-01   6.1699545e-01  -4.8390999e-01   6.3446014e-01  -7.7013323e-01   7.5080617e-02   4.0826491e-01   6.4671614e-01   4.3645215e-01   7.9240963e-01  -5.0295894e-01  -6.9290355e-01   7.8923435e-01  -2.0009527e-01   3.6581493e-03   6.5919552e-01   8.0104217e-01   7.5642170e-01   7.6897989e-01   2.5819603e-02  -7.8057205e-01
   2.4792094e-02   5.5604254e-01  -4.9851461e-01  -5.5876101e-01  -9.5926378e-02  -5.0568768e-01  -5.0197659e-01  -3.5743401e-01   2.5453442e-01  -6.8884974e-01   5.5622343e-01  -2.0329684e-01  -6.3597847e-01   2.3962762e-01   7.5112999e-01  -7.7536337e-01  -7.9086375e-01   3.1501511e-01  -1.0696637e-02   6.7061969e-01  -6.9091486e-01  -2.2017504e-01  -7.5603807e-01  -5.0901267e-01   7.4493104e-02   2.1499335e-01  -6.0144433e-01  -7.0898442e-01   3.3388992e-01   8.2429129e-01  -7.4466365e-01   7.9143094e-01   4.2977185e-02  -5.5347473e-01  -5.8990044e-01  -7.1316564e-01  -2.8761811e-01   7.9184488e-01  -6.3225632e-01   5.6305705e-01   4.1109001e-01   8.2658553e-01   7.9296973e-01   8.4080815e-01  -3.2929245e-01   7.7255342e-01   3.0789570e-01   3.3012643e-01  -1.4159089e-01   2.2462926e-01   6.6939485e-01  -7.2448989e-01  -4.8573804e-01  -6.9894107e-01   8.0081770e-01  -7.8899265e-01   2.1637748e-01   6.2211684e-01   5.6568606e-01   6.8900286e-01  -6.6471361e-01   7.3546078e-01  -1.5259175e-01  -7.4013686e-01  -7.6091128e-01   5.5993892e-02  -7.9469961e-01  -4.3480098e-01  -3.9844496e-01  -7.8165003e-01   3.9699799e-01  -1.8787463e-01   8.2082675e-01  -2.5147121e-01  -2.9478432e-01  -7.8923509e-01  -6.5629085e-01   5.9354762e-02   4.8438548e-01  -4.2318243e-01   7.0465231e-01   4.7293253e-01   6.7201454e-01   1.8195017e-01  -7.8707426e-01   8.1733550e-01  -4.6953744e-01   8.1603565e-01  -8.0621180e-02  -5.8101008e-01  -3.4756349e-01   2.6101760e-02  -7.4760735e-01   7.4776646e-01  -4.7628903e-01   7.1748478e-02  -2.8117844e-01   4.0471746e-01  -7.8460447e-01  -8.2839920e-02   8.0928961e-01  -3.2278730e-01   6.5547457e-01  -5.1005676e-01   7.8090349e-01   6.1736671e-01  -5.7873452e-01  -6.7172422e-01   7.7395243e-01  -3.3660260e-01  -3.5050799e-01  -7.4152184e-01  -4.5437041e-01   7.7459876e-01   6.7580056e-02  -1.0313818e-01   9.2235597e-02  -6.6772173e-01  -7.6511199e-01  -1.6601625e-01  -3.6805078e-01  -7.4890375e-01  -2.5444297e-01  -5.5534339e-01  -7.6713757e-01   7.8098189e-01   5.4452376e-01  -3.5199643e-01   7.6061254e-01   1.9944052e-01   3.0568995e-01   4.6888512e-01   7.7582638e-01  -5.2732527e-01  -5.0879937e-01   4.0161018e-01  -7.3313691e-01   1.1810692e-01  -4.4982694e-01  -3.5210577e-01  -5.3237781e-01   2.1342576e-01   5.0614891e-01   3.4800813e-01   7.1421921e-01   9.8381026e-02  -6.4788442e-01  -6.3697351e-01  -7.7920899e-01  -7.2198019e-01  -1.7781414e-01  -2.8307720e-01  -5.9214382e-01   4.1650762e-01   1.6518123e-01   1.0028651e-01  -7.2425544e-01  -2.4488572e-01  -3.5250346e-01  -1.2965431e-01  -3.6941621e-01   5.6137711e-01  -7.6675097e-01   3.1619684e-01   2.2640899e-01  -7.7810272e-01  -8.6435811e-02  -6.1716573e-01   6.9767260e-01   4.1502432e-03  -5.4176096e-01  -7.6343051e-01   4.2995813e-01   7.7666244e-01   7.4526173e-01  -7.4732842e-02   4.8423404e-01  -7.7043502e-01   7.2996401e-01  -6.2440111e-01   6.3776211e-01  -4.7321178e-01   6.3398779e-01  -7.4422286e-01   5.1562543e-02   4.2277390e-01   6.4661305e-01   4.4456745e-01   7.8815400e-01  -4.8217152e-01  -6.8288555e-01   7.8242398e-01  -1.7974962e-01   6.8558357e-04   6.6898825e-01   7.8507827e-01   7.3826897e-01   7.5248504e-01   2.4220270e-02  -7.7757548e-01
   4.1991114e-02   5.5922328e-01  -4.8691154e-01  -5.4986198e-01  -9.1625646e-02  -5.2705944e-01  -4.8961668e-01  -3.5222162e-01   2.5933944e-01  -6.9063695e-01   5.3590680e-01  -2.1062617e-01  -6.2869265e-01   2.5096353e-01   7.7381251e-01  -7.6166219e-01  -7.6717382e-01   2.8658672e-01  -2.4710402e-02   6.6028421e-01  -6.8020671e-01  -2.1410142e-01  -7.4624786e-01  -4.8614545e-01   9.0023201e-02   2.3119979e-01  -5.8309340e-01  -7.1134259e-01   3.6247091e-01   8.0043279e-01  -7.2784815e-01   7.9451125e-01   4.7671165e-02  -5.7100550e-01  -5.7612684e-01  -6.8464840e-01  -2.7041502e-01   7.9937318e-01  -5.9581381e-01   5.2687482e-01   3.9444926e-01   7.9974999e-01   7.7870220e-01   8.1815636e-01  -3.4744547e-01   7.8030759e-01   3.0643295e-01   3.0852766e-01  -1.3351340e-01   2.3544530e-01   6.6640469e-01  -7.1180618e-01  -4.6463940e-01  -7.0044953e-01   8.0124529e-01  -7.8813961e-01   1.9234958e-01   6.0801616e-01   5.5792603e-01   6.6693611e-01  -6.8880490e-01   7.4498535e-01  -1.1782551e-01  -7.2528289e-01  -7.6172094e-01   6.1476576e-02  -7.9617922e-01  -4.2005302e-01  -4.0450604e-01  -7.8640118e-01   3.9407066e-01  -1.8849995e-01   7.9314193e-01  -2.5596200e-01  -3.0614497e-01  -7.6213156e-01  -6.6024827e-01   6.3989068e-02   4.9758167e-01  -4.2004097e-01   6.9392987e-01   4.4395995e-01   6.8787325e-01   1.6426004e-01  -7.8469843e-01   8.2985838e-01  -4.7035094e-01   8.2135173e-01  -8.5418826e-02  -5.8090714e-01  -3.1765143e-01   1.2919834e-02  -7.4420318e-01   7.2781786e-01  -4.8196797e-01   6.7672945e-02  -2.7076379e-01   3.9440224e-01  -7.8509399e-01  -6.3186239e-02   7.7911890e-01  -3.2109238e-01   6.3660652e-01  -5.4577414e-01   7.7041773e-01   6.1253088e-01  -5.7036332e-01  -6.8413857e-01   7.8029252e-01  -3.4089922e-01  -3.3964139e-01  -7.5843922e-01  -4.5074009e-01   7.6295761e-01   9.3375658e-02  -9.6833673e-02   5.7155315e-02  -6.6057105e-01  -7.9536851e-01  -1.6542220e-01  -3.7527355e-01  -7.4167071e-01  -2.5106613e-01  -5.8451277e-01  -7.5792335e-01   7.5814815e-01   5.2374830e-01  -3.1139852e-01   7.3951623e-01   2.1214376e-01   2.9455391e-01   4.6661628e-01   7.7607301e-01  -5.3563241e-01  -4.9624823e-01   4.0121850e-01  -7.1232633e-01   1.3605772e-01  -4.5291027e-01  -3.6393332e-01  -5.2429598e-01   2.1786298e-01   5.1708997e-01   3.3494468e-01   7.1266254e-01   1.2816400e-01  -6.3678303e-01  -6.4707599e-01  -7.6985253e-01  -7.1569684e-01  -1.7178175e-01  -2.8316043e-01  -5.9378207e-01   3.8667327e-01   1.7199448e-01   6.6840403e-02  -7.2123883e-01  -2.4353854e-01  -3.4956959e-01  -1.3322553e-01  -3.7625994e-01   5.6601015e-01  -7.6098963e-01   2.9113276e-01   2.1504840e-01  -7.6512705e-01  -9.0496605e-02  -6.1338691e-01   6.9942445e-01  -6.3232511e-04  -5.4516262e-01  -7.5764257e-01   4.2563256e-01   7.4482924e-01   7.1849688e-01  -8.7292317e-02   4.6132689e-01  -7.7443109e-01   7.2388807e-01  -6.2652692e-01   6.1037600e-01  -4.7532564e-01   6.1103393e-01  -7.3553158e-01   5.8559112e-02   3.9485916e-01   6.4823793e-01   4.3954969e-01   7.5530425e-01  -4.9565176e-01  -6.9657740e-01   7.8738374e-01  -2.0264320e-01   7.0474131e-03   6.4698323e-01   7.7705715e-01   7.4695831e-01   7.3697276e-01   2.2750504e-02  -7.6773993e-01
   1.8075240e-02   5.4463895e-01  -5.0416986e-01  -5.3740364e-01  -8.8607624e-02  -5.2052328e-01  -4.7925054e-01  -3.3714524e-01   2.6630846e-01  -6.9027360e-01   5.3355617e-01  -1.9232105e-01  -6.1028750e-01   2.4664728e-01   7.6573815e-01  -7.6361640e-01  -7.6405896e-01   2.8268092e-01   1.9196679e-02   6.4596903e-01  -6.6848250e-01  -2.0936897e-01  -7.1547856e-01  -4.9000781e-01   7.7040800e-02   2.3718051e-01  -5.9402746e-01  -6.8806042e-01   3.5282836e-01   8.0210780e-01  -7.3350405e-01   7.7938698e-01   4.5372769e-02  -5.4156876e-01  -5.4927637e-01  -6.9975493e-01  -2.8146649e-01   7.7015796e-01  -6.1570504e-01   5.4577181e-01   4.0468858e-01   7.8606384e-01   7.8410301e-01   7.9878330e-01  -3.2279857e-01   7.7067109e-01   2.9078734e-01   3.0345733e-01  -1.1939021e-01   2.1199706e-01   6.5478677e-01  -7.1503313e-01  -4.5624940e-01  -7.0573208e-01   7.8725070e-01  -7.7354660e-01   2.0374405e-01   6.2126430e-01   5.3835741e-01   6.6716727e-01  -6.6826528e-01   7.5011412e-01  -1.2196732e-01  -7.4188877e-01  -7.7490145e-01   6.6145986e-02  -7.7893480e-01  -4.1754591e-01  -3.9519217e-01  -7.8652436e-01   3.9381812e-01  -1.8363699e-01   8.0478214e-01  -2.5991306e-01  -2.8662714e-01  -7.6894437e-01  -6.4732905e-01   3.6869075e-02   4.9757007e-01  -4.3862547e-01   7.0031157e-01   4.3647852e-01   6.6477180e-01   1.6012025e-01  -7.7611415e-01   8.2462806e-01  -4.7169386e-01   8.2081764e-01  -1.0476434e-01  -5.5989191e-01  -3.1160294e-01   3.2686406e-02  -7.3436158e-01   7.5410495e-01  -4.7018496e-01   5.3247864e-02  -2.5557932e-01   4.1089697e-01  -7.5947604e-01  -7.2247542e-02   7.8730262e-01  -3.1844670e-01   6.1791804e-01  -5.2475038e-01   7.7167315e-01   6.0162939e-01  -5.7525537e-01  -6.6685599e-01   7.4823137e-01  -3.4032949e-01  -3.3603714e-01  -7.3479234e-01  -4.5826409e-01   7.5244095e-01   8.5356953e-02  -1.1613773e-01   7.3153825e-02  -6.3271524e-01  -7.6285213e-01  -1.5038015e-01  -3.5731449e-01  -7.4903547e-01  -2.7141984e-01  -5.8667911e-01  -7.6103663e-01   7.6100544e-01   5.2006885e-01  -3.2910755e-01   7.5888467e-01   2.3935296e-01   2.7828079e-01   4.5703654e-01   7.4546290e-01  -5.3490108e-01  -4.9873819e-01   3.9876283e-01  -7.1754173e-01   1.1885148e-01  -4.5979317e-01  -3.4739113e-01  -5.1293144e-01   2.3015320e-01   5.1567397e-01   3.4114121e-01   7.1475221e-01   1.2579134e-01  -6.2951508e-01  -6.2092558e-01  -7.6736362e-01  -6.8504379e-01  -1.6637766e-01  -2.8226839e-01  -5.9858409e-01   3.7826613e-01   1.7859757e-01   9.3016743e-02  -7.2306811e-01  -2.3717158e-01  -3.4498305e-01  -1.2550858e-01  -3.8235256e-01   5.6545859e-01  -7.5666297e-01   2.8813858e-01   2.0182660e-01  -7.6431683e-01  -9.8384517e-02  -6.2655574e-01   7.0139005e-01  -1.0490070e-02  -5.3725886e-01  -7.4261576e-01   4.1493087e-01   7.2850207e-01   7.3909160e-01  -9.8496466e-02   4.6118847e-01  -7.5113223e-01   7.2633489e-01  -6.1676517e-01   6.0962694e-01  -4.8155903e-01   6.3035710e-01  -7.1292249e-01   4.4478631e-02   4.0433548e-01   6.5496291e-01   4.3744175e-01   7.7312705e-01  -4.7956829e-01  -6.7651300e-01   7.7947809e-01  -1.9048227e-01   1.0098719e-02   6.5252500e-01   7.6608476e-01   7.2401176e-01   7.3937314e-01   1.5883088e-03  -7.7847205e-01
   3.6355281e-02   5.4679556e-01  -4.8963292e-01  -5.3003986e-01  -8.4461223e-02  -5.2915455e-01  -4.5622452e-01  -3.3545717e-01   2.8300588e-01  -6.5139444e-01   5.3645117e-01  -2.0273678e-01  -5.8961463e-01   2.4988868e-01   7.5832305e-01  -7.4901691e-01  -7.6456280e-01   2.8744694e-01  -1.2421499e-02   6.2660931e-01  -6.5930187e-01  -2.1991023e-01  -7.1154595e-01  -4.7160810e-01   7.4210340e-02   2.0978847e-01  -6.0226779e-01  -6.7863604e-01   3.4472371e-01   8.0332304e-01  -7.2056986e-01   7.9513976e-01   3.1732671e-02  -5.3805772e-01  -5.6250129e-01  -6.7723392e-01  -2.7121536e-01   7.6753446e-01  -5.9235924e-01   5.3827853e-01   3.9836928e-01   8.1026960e-01   7.8185245e-01   8.1685278e-01  -3.4218034e-01   7.6903849e-01   2.8188405e-01   3.0285403e-01  -1.2154457e-01   2.1757138e-01   6.4568378e-01  -7.2040906e-01  -4.4313610e-01  -6.9992549e-01   7.7581050e-01  -7.4773202e-01   1.7695050e-01   5.7868744e-01   5.3014302e-01   6.4932841e-01  -6.4208751e-01   7.4977722e-01  -1.2022652e-01  -7.0354748e-01  -7.4785913e-01   7.2654115e-02  -7.5583684e-01  -3.9917915e-01  -3.8618648e-01  -7.4532288e-01   3.7009607e-01  -1.7814290e-01   8.1209693e-01  -2.7569385e-01  -2.9714711e-01  -7.5335198e-01  -6.5253641e-01   5.6418395e-02   4.9298551e-01  -3.9937363e-01   6.8652706e-01   4.4994338e-01   6.6993227e-01   1.5722919e-01  -7.6937804e-01   8.4835703e-01  -4.7883988e-01   8.0948735e-01  -8.2599355e-02  -5.6151549e-01  -3.1101742e-01   2.6710501e-02  -7.4162807e-01   7.0679589e-01  -4.7044195e-01   7.2943670e-02  -2.7810499e-01   4.1052439e-01  -7.7778665e-01  -7.9969882e-02   7.5833980e-01  -3.3305662e-01   6.1178712e-01  -5.2591959e-01   7.5615238e-01   5.9331967e-01  -5.7992206e-01  -6.5505726e-01   7.3739920e-01  -3.6177755e-01  -3.1457621e-01  -7.3427511e-01  -4.5305899e-01   7.6026029e-01   7.5755585e-02  -1.2222289e-01   6.7459889e-02  -6.2372725e-01  -7.6696332e-01  -1.4063408e-01  -3.7138915e-01  -7.1246495e-01  -2.5961442e-01  -5.6100075e-01  -7.5456409e-01   7.6381937e-01   5.2185053e-01  -3.1158199e-01   7.5501737e-01   2.5718813e-01   2.9920096e-01   4.8104333e-01   7.7410743e-01  -5.2488242e-01  -4.9559317e-01   3.8787188e-01  -6.8112808e-01   1.5442709e-01  -4.7167938e-01  -3.3597532e-01  -5.2353806e-01   2.3458612e-01   5.1342180e-01   3.5240077e-01   7.0130995e-01   1.3347674e-01  -6.2670414e-01  -6.1150132e-01  -7.5222407e-01  -6.6631158e-01  -1.4717663e-01  -2.8817737e-01  -5.9753535e-01   3.7113874e-01   1.7672244e-01   5.9123035e-02  -7.0671783e-01  -2.1523796e-01  -3.2834727e-01  -9.4932793e-02  -3.8529174e-01   5.5897018e-01  -7.4793443e-01   2.6834401e-01   1.9396620e-01  -7.7066432e-01  -1.0720617e-01  -6.0867224e-01   6.9871889e-01  -1.6300973e-02  -5.4420323e-01  -7.3170073e-01   4.3841849e-01   7.2189431e-01   7.1997395e-01  -8.1857986e-02   4.5501658e-01  -7.6222191e-01   7.0654908e-01  -6.1079070e-01   6.2593624e-01  -4.6369839e-01   6.4124287e-01  -7.2352895e-01   3.8226035e-02   4.2344896e-01   6.3670344e-01   4.6680149e-01   7.7035228e-01  -4.8646166e-01  -6.7124231e-01   7.5590463e-01  -1.6403856e-01   2.1373271e-02   6.4560958e-01   7.6519918e-01   7.1965019e-01   7.1998267e-01  -6.3419938e-03  -7.5276490e-01
   3.0694369e-02   5.4172174e-01  -4.6713822e-01  -5.0817101e-01  -7.0184136e-02  -5.1974498e-01  -4.5720528e-01  -3.1138508e-01   2.6574873e-01  -6.6196745e-01   5.0263592e-01  -1.7967837e-01  -5.7775933e-01   2.5279110e-01   7.3971804e-01  -7.3475350e-01  -7.6395056e-01   2.8370735e-01  -1.0071459e-02   6.3643110e-01  -6.6024128e-01  -2.2000230e-01  -7.0729189e-01  -4.5492108e-01   7.1991413e-02   2.2902439e-01  -6.1593221e-01  -6.8538207e-01   3.2098680e-01   7.7684423e-01  -7.3100924e-01   7.9391402e-01   4.1620510e-02  -5.3154750e-01  -5.6607618e-01  -7.0741266e-01  -2.6560985e-01   7.7385409e-01  -5.7628308e-01   5.3457754e-01   3.9328322e-01   7.9147606e-01   7.7696926e-01   7.9959849e-01  -3.3537968e-01   7.6607753e-01   3.0073833e-01   2.8840063e-01  -1.3428517e-01   2.0774738e-01   6.4282326e-01  -6.9404106e-01  -4.4974208e-01  -6.9139280e-01   7.8018632e-01  -7.5456332e-01   1.7864204e-01   5.7897446e-01   5.3410226e-01   6.5769285e-01  -6.4239369e-01   7.5717261e-01  -1.1907138e-01  -7.1450141e-01  -7.4206435e-01   6.3311469e-02  -7.5913595e-01  -4.0826600e-01  -3.8514215e-01  -7.5736962e-01   3.5697581e-01  -1.7323124e-01   8.1895700e-01  -2.5678620e-01  -2.8872897e-01  -7.5292121e-01  -6.4194383e-01   5.5030201e-02   5.0125388e-01  -4.2548853e-01   7.0286835e-01   4.4211085e-01   6.7309991e-01   1.4224947e-01  -7.6887825e-01   7.9604221e-01  -4.7511606e-01   8.1135763e-01  -8.6018626e-02  -5.5677193e-01  -3.1960216e-01   3.4163142e-02  -7.2221529e-01   7.0402131e-01  -4.7148439e-01   7.0011033e-02  -2.4698979e-01   4.0403327e-01  -7.5600486e-01  -9.4462254e-02   7.5772843e-01  -3.0053322e-01   6.0712680e-01  -5.1237646e-01   7.5502008e-01   5.9731812e-01  -5.6744824e-01  -6.5447724e-01   7.5444047e-01  -3.4484933e-01  -3.3882950e-01  -7.1308460e-01  -4.4143114e-01   7.5584473e-01   8.8370136e-02  -1.2359668e-01   5.0088818e-02  -6.2379515e-01  -7.5640599e-01  -1.3667209e-01  -3.6668539e-01  -7.1098812e-01  -2.5895513e-01  -5.5715714e-01  -7.4833548e-01   7.5048862e-01   4.8877950e-01  -3.4095081e-01   7.3852072e-01   2.6310780e-01   2.7975241e-01   4.7623873e-01   7.5187519e-01  -5.0600754e-01  -4.9019846e-01   3.7931850e-01  -6.7535613e-01   1.5064393e-01  -4.6244925e-01  -3.2192911e-01  -5.0610572e-01   2.5730274e-01   5.1611479e-01   3.3984596e-01   6.9216926e-01   1.4538987e-01  -6.0557539e-01  -6.2983386e-01  -7.3863008e-01  -6.7577700e-01  -1.5843701e-01  -2.8774805e-01  -5.8004890e-01   3.5572675e-01   1.9861414e-01   5.5639479e-02  -6.9476158e-01  -2.3484689e-01  -3.0502115e-01  -1.0296751e-01  -3.9967793e-01   5.6791718e-01  -7.2492806e-01   2.7648644e-01   1.9327888e-01  -7.6377810e-01  -9.9608920e-02  -6.1909639e-01   6.8409305e-01  -2.4135788e-02  -5.3472181e-01  -7.2366118e-01   4.4900980e-01   7.1692904e-01   7.0891138e-01  -1.0259019e-01   4.2621185e-01  -7.4840662e-01   7.0938803e-01  -6.0091128e-01   5.9853834e-01  -4.7447325e-01   6.2122130e-01  -7.1675855e-01   7.0276581e-03   4.2334693e-01   6.5088713e-01   4.5284048e-01   7.3940858e-01  -5.0018457e-01  -6.7624015e-01   7.4921204e-01  -1.9177913e-01   2.5842608e-02   6.1707390e-01   7.5487509e-01   7.1170379e-01   7.0908924e-01  -2.7680147e-02  -7.6030039e-01
   1.8933503e-02   5.3357307e-01  -5.0637436e-01  -5.0964725e-01  -8.7368831e-02  -5.1314265e-01  -4.5551462e-01  -3.1283499e-01   2.5058847e-01  -6.3170697e-01   4.8724701e-01  -1.7267181e-01  -5.7876592e-01   2.5692342e-01   7.2114477e-01  -7.4438879e-01  -7.4185543e-01   2.7481763e-01  -1.7246872e-02   6.1907952e-01  -6.5278117e-01  -1.9838858e-01  -7.1051595e-01  -4.6297387e-01   5.9636704e-02   2.2517433e-01  -5.9744811e-01  -6.6427219e-01   3.3942221e-01   8.0004076e-01  -7.1701531e-01   7.8806029e-01   2.4885534e-02  -5.2456217e-01  -5.4751238e-01  -6.9066344e-01  -2.3628800e-01   7.6359878e-01  -5.7840668e-01   5.2524622e-01   3.6473272e-01   7.8953746e-01   7.7969110e-01   7.9800502e-01  -3.4308137e-01   7.6203168e-01   2.6386713e-01   2.8025565e-01  -1.1942948e-01   1.9229175e-01   6.1587500e-01  -6.7804918e-01  -4.3865210e-01  -6.7112738e-01   7.8279202e-01  -7.4751901e-01   1.6796365e-01   5.7593014e-01   5.1962362e-01   6.4490540e-01  -6.2739108e-01   7.6215608e-01  -1.2498618e-01  -7.1907389e-01  -7.3768427e-01   7.2947364e-02  -7.3175596e-01  -4.0935750e-01  -3.9377230e-01  -7.6884383e-01   3.8122248e-01  -1.7562274e-01   7.8665316e-01  -2.5761960e-01  -2.9547142e-01  -7.4926735e-01  -6.4144368e-01   2.8242568e-02   5.0734249e-01  -3.9638794e-01   6.6331369e-01   4.2699202e-01   6.8203950e-01   1.6049197e-01  -7.6612316e-01   8.0904779e-01  -4.6756088e-01   8.0001105e-01  -9.1937476e-02  -5.4572808e-01  -3.0049163e-01   3.1079889e-02  -7.1783487e-01   7.1304425e-01  -4.7649732e-01   7.5477151e-02  -2.7490593e-01   4.1395780e-01  -7.4288415e-01  -7.4166370e-02   7.3708974e-01  -2.6766166e-01   6.1182008e-01  -5.3814450e-01   7.3429805e-01   5.8621261e-01  -5.4873144e-01  -6.6567092e-01   7.4869798e-01  -3.6512586e-01  -3.0452317e-01  -7.0770660e-01  -4.4250188e-01   7.3664686e-01   1.0293595e-01  -1.3023570e-01   5.4981287e-02  -6.0991774e-01  -7.5707398e-01  -1.3758352e-01  -3.5894252e-01  -6.9699930e-01  -2.6141392e-01  -5.6078481e-01  -7.4741839e-01   7.6508283e-01   5.2035835e-01  -3.2069746e-01   7.1191545e-01   2.4994667e-01   2.6174639e-01   4.7291910e-01   7.5559414e-01  -5.1095194e-01  -4.7594859e-01   3.6774270e-01  -6.9460877e-01   1.7768851e-01  -4.5986599e-01  -3.2598026e-01  -5.0465753e-01   2.4157920e-01   5.0019646e-01   3.4453763e-01   6.7013279e-01   1.6264744e-01  -6.0499877e-01  -5.9948503e-01  -7.3625696e-01  -6.6354722e-01  -1.2363533e-01  -2.8995655e-01  -5.9101854e-01   3.6074986e-01   1.8935685e-01   5.1046350e-02  -6.9254932e-01  -2.1233012e-01  -3.1668909e-01  -9.7393773e-02  -3.8038230e-01   5.4170047e-01  -7.4460707e-01   2.4410705e-01   1.9107637e-01  -7.3986411e-01  -1.0349516e-01  -6.1015301e-01   6.4635575e-01  -3.7801370e-02  -5.0754976e-01  -7.0772394e-01   4.3891668e-01   7.0706261e-01   7.1236405e-01  -1.0123032e-01   4.4110754e-01  -7.4446827e-01   7.1167115e-01  -5.9034469e-01   6.1224077e-01  -4.6093403e-01   6.2769468e-01  -6.9962300e-01   8.8648501e-03   4.1186133e-01   6.2088068e-01   4.2332765e-01   7.4819822e-01  -4.8594104e-01  -6.4663924e-01   7.4111804e-01  -2.0264356e-01   1.6040137e-02   5.9666839e-01   7.5849360e-01   7.2442862e-01   7.2952317e-01  -1.4277039e-02  -7.5688916e-01
   3.1142494e-02   5.3247714e-01  -4.9903340e-01  -4.8581654e-01  -9.0356341e-02  -5.1030040e-01  -4.3848507e-01  -3.0610302e-01   2.7280429e-01  -6.3551483e-01   4.9587772e-01  -1.9067570e-01  -5.7147503e-01   2.4018056e-01   7.3153242e-01  -7.3708702e-01  -7.2161680e-01   2.7972590e-01  -9.5222280e-03   6.2982820e-01  -6.3206901e-01  -1.9470788e-01  -6.9358841e-01  -4.4458350e-01   7.1445178e-02   2.2670236e-01  -5.9503106e-01  -6.5098346e-01   3.2305575e-01   7.7714774e-01  -7.1047055e-01   7.7881640e-01   3.3681425e-02  -5.1354307e-01  -5.4282824e-01  -6.6782633e-01  -2.4203975e-01   7.4167054e-01  -5.5057212e-01   5.0522094e-01   3.7558437e-01   7.7370100e-01   7.7685006e-01   8.0052933e-01  -3.3991874e-01   7.4279862e-01   2.8651909e-01   2.5656042e-01  -1.1507751e-01   2.0324757e-01   5.9486659e-01  -6.6659455e-01  -4.3368562e-01  -6.7012189e-01   7.8067225e-01  -7.4474546e-01   1.7256655e-01   5.9252337e-01   5.0896667e-01   6.5334971e-01  -6.4429807e-01   7.3568302e-01  -1.0853211e-01  -7.3552299e-01  -7.3386535e-01   6.1145409e-02  -7.1996707e-01  -3.8367713e-01  -3.9314661e-01  -7.3868454e-01   3.3465035e-01  -1.5800607e-01   7.9930735e-01  -2.4300168e-01  -2.9865468e-01  -7.4097519e-01  -6.4462685e-01   4.6517734e-02   5.0272217e-01  -3.8953833e-01   6.8561413e-01   4.1966790e-01   6.4671127e-01   1.3450107e-01  -7.5488708e-01   7.9612255e-01  -4.6461856e-01   7.9559478e-01  -7.9536971e-02  -5.4574196e-01  -3.1592164e-01   2.7181544e-02  -7.0223798e-01   7.0309364e-01  -4.6505885e-01   8.9844235e-02  -2.8549020e-01   4.1581600e-01  -7.2746980e-01  -7.6807768e-02   7.3627204e-01  -2.8520006e-01   6.0055742e-01  -5.2082242e-01   7.3865304e-01   5.7372993e-01  -5.8017878e-01  -6.5103876e-01   7.3409671e-01  -3.7014451e-01  -3.3448214e-01  -6.9560871e-01  -4.5969409e-01   7.4043871e-01   1.0972019e-01  -1.2282942e-01   4.2290694e-02  -6.0914281e-01  -7.3415679e-01  -1.2112699e-01  -3.5961104e-01  -7.0374956e-01  -2.7059981e-01  -5.5767562e-01  -7.2530452e-01   7.4389418e-01   4.9141787e-01  -3.4039498e-01   7.3500785e-01   2.6257330e-01   2.5211451e-01   4.7766407e-01   7.4825161e-01  -5.1700390e-01  -4.7966302e-01   3.4885571e-01  -6.8763822e-01   1.6498579e-01  -4.7036537e-01  -3.2323538e-01  -4.8827384e-01   2.2859340e-01   5.2063355e-01   3.4496722e-01   6.7546177e-01   1.3657154e-01  -5.9936807e-01  -5.7966692e-01  -7.3266687e-01  -6.5315943e-01  -1.3904785e-01  -3.1423107e-01  -5.6712157e-01   3.3802408e-01   2.0523398e-01   3.8365134e-02  -6.8096518e-01  -2.0985661e-01  -3.0666183e-01  -8.6325557e-02  -3.8651321e-01   5.4768330e-01  -7.2646896e-01   2.2517371e-01   1.5970683e-01  -7.2768982e-01  -1.2456098e-01  -5.8836157e-01   6.5467376e-01  -1.5959425e-02  -5.0287669e-01  -7.1950943e-01   4.3846300e-01   7.0487645e-01   6.9403256e-01  -1.0752699e-01   4.0825116e-01  -7.3086628e-01   6.8999527e-01  -6.0923439e-01   6.0266269e-01  -4.4021497e-01   6.2199671e-01  -6.9398925e-01  -2.0787740e-04   4.0446104e-01   5.9668124e-01   4.4398977e-01   7.3091528e-01  -4.8628324e-01  -6.5050347e-01   7.4766896e-01  -2.1695994e-01   3.5966902e-02   5.9886294e-01   7.3732484e-01   6.8592053e-01   7.1674417e-01  -2.0514804e-02  -7.3174779e-01
   2.1461189e-02   4.9804634e-01  -5.0451703e-01  -4.8962031e-01  -8.6756398e-02  -5.2079718e-01  -4.3877897e-01  -3.1488455e-01   2.5360711e-01  -6.1985531e-01   4.8242002e-01  -1.8032497e-01  -5.7117517e-01   2.4666595e-01   7.2476765e-01  -7.4001684e-01  -7.4082087e-01   2.6180334e-01  -6.2927281e-03   6.0441390e-01  -6.4030843e-01  -1.9929034e-01  -6.6620383e-01  -4.5088410e-01   6.3535299e-02   2.1167385e-01  -6.0129690e-01  -6.5188768e-01   3.2656559e-01   7.8482870e-01  -7.1602258e-01   7.9584084e-01   3.5474459e-02  -5.0142052e-01  -5.1832932e-01  -6.5302429e-01  -2.3106561e-01   7.4749554e-01  -5.5660943e-01   4.8587004e-01   3.7391912e-01   7.7553997e-01   7.5691114e-01   7.9041164e-01  -3.2830212e-01   7.4777777e-01   2.7238004e-01   2.7483425e-01  -1.1650868e-01   1.8594271e-01   6.0689020e-01  -6.7521112e-01  -4.1703449e-01  -6.7411579e-01   7.6288451e-01  -7.4564868e-01   1.6650508e-01   5.7037469e-01   5.0640233e-01   6.2790250e-01  -6.1682370e-01   7.3003407e-01  -9.6286397e-02  -7.1282704e-01  -7.1271774e-01   6.5419947e-02  -7.2678801e-01  -3.8375652e-01  -4.0339473e-01  -7.3690220e-01   3.3779506e-01  -1.7462172e-01   7.8057347e-01  -2.7110460e-01  -3.1836160e-01  -7.3779036e-01  -6.1340600e-01   2.2762148e-02   4.9427394e-01  -3.7845029e-01   6.8175052e-01   4.0140661e-01   6.6246059e-01   1.3064652e-01  -7.2849607e-01   7.8682357e-01  -4.8208173e-01   8.1099706e-01  -1.1486821e-01  -5.0705258e-01  -2.8376351e-01   3.1613000e-02  -6.7956974e-01   6.7309149e-01  -4.6913056e-01   6.9495325e-02  -2.5900903e-01   4.0653558e-01  -7.2844356e-01  -6.2310478e-02   7.3378809e-01  -2.8310663e-01   5.7203964e-01  -5.2722637e-01   7.2727322e-01   5.8545273e-01  -5.6771691e-01  -6.3252026e-01   7.2799023e-01  -3.5800131e-01  -3.1364658e-01  -6.9816460e-01  -4.5085595e-01   7.3239870e-01   9.0378519e-02  -1.3630024e-01   3.3099073e-02  -5.9727987e-01  -7.1478339e-01  -1.1825192e-01  -3.5832157e-01  -7.0361990e-01  -2.8843024e-01  -5.5882048e-01  -7.1827960e-01   7.3290585e-01   4.6576984e-01  -3.3539566e-01   7.2056431e-01   2.5082610e-01   2.5687685e-01   4.6595381e-01   7.3214337e-01  -4.9308540e-01  -4.9976070e-01   3.4603938e-01  -6.6644375e-01   1.6650578e-01  -4.7608571e-01  -3.0609799e-01  -4.8482795e-01   2.5679676e-01   5.2233251e-01   3.5815623e-01   6.6379593e-01   1.4692751e-01  -5.8527506e-01  -5.9379465e-01  -7.2027989e-01  -6.5819862e-01  -1.1492795e-01  -3.0855095e-01  -5.7472021e-01   3.4520934e-01   2.1622393e-01   3.9623794e-02  -6.7928968e-01  -2.0566015e-01  -2.9392969e-01  -9.8513330e-02  -3.8057211e-01   5.5378337e-01  -7.1995329e-01   2.4081448e-01   1.6870726e-01  -7.1481845e-01  -1.2637932e-01  -5.9461292e-01   6.4517104e-01  -4.9066172e-02  -5.0485250e-01  -6.8893971e-01   4.4565250e-01   6.8581825e-01   6.9450581e-01  -1.2628067e-01   4.2824712e-01  -7.2114916e-01   7.0419741e-01  -5.9466665e-01   6.1716130e-01  -4.2183402e-01   6.3252657e-01  -6.8063435e-01   7.7070463e-03   4.4060998e-01   6.0554202e-01   4.3594654e-01   7.1951755e-01  -4.8310679e-01  -6.6591042e-01   7.4564563e-01  -2.1612795e-01   6.1247953e-02   6.1184423e-01   7.3676737e-01   6.7923087e-01   7.0840672e-01  -3.7536978e-02  -7.2198562e-01
   2.9946561e-02   5.0018973e-01  -4.9058792e-01  -4.9062875e-01  -1.0717336e-01  -5.4515115e-01  -4.3573548e-01  -3.2188650e-01   2.5208980e-01  -6.2526905e-01   5.0268935e-01  -1.7684670e-01  -5.4270742e-01   2.5088152e-01   7.1632261e-01  -7.1130958e-01  -7.2956568e-01   2.6585306e-01   3.0583575e-03   6.1110796e-01  -6.2332098e-01  -1.9722979e-01  -6.7451954e-01  -4.3656324e-01   7.8916619e-02   2.2466736e-01  -5.7981861e-01  -6.3667335e-01   3.3433724e-01   7.6498497e-01  -6.9948009e-01   7.8901389e-01   1.9249966e-02  -4.7723475e-01  -5.2338584e-01  -6.7724623e-01  -2.4817365e-01   7.3956842e-01  -5.4344824e-01   4.7485408e-01   3.5814229e-01   7.6574386e-01   7.5744447e-01   7.8120022e-01  -3.5926078e-01   7.5767436e-01   2.5691851e-01   2.6549507e-01  -1.2007682e-01   1.9057452e-01   6.0453254e-01  -6.6118149e-01  -4.0455115e-01  -6.8195798e-01   7.5926633e-01  -7.1520265e-01   1.7400211e-01   5.5521118e-01   5.1719750e-01   6.1436578e-01  -5.9965818e-01   7.2940810e-01  -1.3804954e-01  -7.0327309e-01  -7.2192391e-01   5.1505596e-02  -7.2582475e-01  -3.7283938e-01  -3.8879547e-01  -7.0059801e-01   3.3798790e-01  -1.6767142e-01   7.9327055e-01  -2.5688339e-01  -2.9006344e-01  -7.1072767e-01  -6.4609636e-01   2.9818028e-02   4.9030845e-01  -3.7379062e-01   6.8798437e-01   4.1108634e-01   6.3702189e-01   1.2337077e-01  -7.3479302e-01   7.7254667e-01  -4.9825852e-01   7.9583310e-01  -7.9508708e-02  -5.0236732e-01  -2.8346980e-01   2.7645015e-02  -6.8077841e-01   6.6996278e-01  -4.8848596e-01   7.4431340e-02  -2.8549725e-01   4.2519700e-01  -7.3057184e-01  -6.6506596e-02   7.2705354e-01  -2.6562149e-01   5.6879328e-01  -5.2990356e-01   7.1023093e-01   5.4453256e-01  -5.3767324e-01  -6.5189940e-01   7.0930620e-01  -3.7496966e-01  -2.9668568e-01  -6.9322890e-01  -4.2989915e-01   7.2367126e-01   1.2365283e-01  -1.3672650e-01   1.3768763e-02  -5.7451998e-01  -7.2710275e-01  -1.0653816e-01  -3.8053016e-01  -6.8946179e-01  -2.6512337e-01  -5.5998618e-01  -7.2184340e-01   7.1266546e-01   4.7315740e-01  -3.2880997e-01   7.0256441e-01   2.4696300e-01   2.3019586e-01   4.8328374e-01   7.2883048e-01  -5.1937004e-01  -5.0259614e-01   3.4324612e-01  -6.6342497e-01   1.8095334e-01  -4.3956558e-01  -3.1956972e-01  -4.7724848e-01   2.4966662e-01   5.3015901e-01   3.4229176e-01   6.5588926e-01   1.4914856e-01  -5.9896387e-01  -5.8166624e-01  -7.0719745e-01  -6.5120157e-01  -1.0539563e-01  -3.3067723e-01  -5.6462595e-01   3.2488537e-01   2.2025744e-01   1.4851807e-02  -6.6798466e-01  -1.8040563e-01  -2.8211846e-01  -7.7048563e-02  -3.7225098e-01   5.5589110e-01  -6.9737012e-01   2.4073353e-01   1.3829831e-01  -6.8586836e-01  -1.4814576e-01  -5.9877604e-01   6.3189503e-01  -5.8481385e-02  -4.8176917e-01  -6.9852396e-01   4.2556191e-01   6.7750029e-01   6.7749826e-01  -1.4376867e-01   4.1003819e-01  -7.0930456e-01   6.9321797e-01  -5.8366371e-01   5.9937807e-01  -4.2595027e-01   6.2362707e-01  -6.8302966e-01   5.5204865e-03   4.1982729e-01   5.6530307e-01   4.4429769e-01   7.1856142e-01  -4.8606083e-01  -6.4340637e-01   7.1468879e-01  -2.3117866e-01   5.0139276e-02   5.9004378e-01   7.2760026e-01   6.9065369e-01   7.1000629e-01  -5.0452410e-02  -7.1916809e-01
   2.3244306e-02   5.1058676e-01  -4.9093267e-01  -4.9676995e-01  -8.9953822e-02  -5.2060604e-01  -4.0710192e-01  -2.8778589e-01   2.6524300e-01  -6.1879909e-01   4.7985899e-01  -1.7097236e-01  -5.4445318e-01   2.5393945e-01   6.9825025e-01  -7.1202942e-01  -7.4100514e-01   2.7560845e-01  -9.7196477e-03   5.9977014e-01  -6.2752419e-01  -1.7017230e-01  -6.6187618e-01  -4.1786784e-01   6.6065318e-02   2.3406313e-01  -6.0301574e-01  -6.2815210e-01   3.2747623e-01   7.6913284e-01  -6.9294937e-01   7.7137214e-01   4.3043817e-02  -4.8335473e-01  -5.0373692e-01  -6.7170255e-01  -2.3306268e-01   7.2487845e-01  -5.3237291e-01   4.9111233e-01   3.5578377e-01   7.4099167e-01   7.7857446e-01   8.0192742e-01  -3.6162962e-01   7.3287493e-01   2.6961491e-01   2.6143704e-01  -1.2588989e-01   1.6263916e-01   5.8924424e-01  -6.5188482e-01  -4.1903459e-01  -6.7042434e-01   7.6284111e-01  -7.2824808e-01   1.6729443e-01   5.4727712e-01   5.1410958e-01   6.0914853e-01  -5.9787794e-01   7.4149890e-01  -9.0091108e-02  -7.0684160e-01  -7.2969294e-01   3.8374297e-02  -6.9082000e-01  -3.6865172e-01  -3.8076113e-01  -7.2684351e-01   3.3300983e-01  -1.5619118e-01   7.8659784e-01  -2.5648901e-01  -3.0036814e-01  -7.1306547e-01  -6.4435090e-01   4.1210861e-02   4.8562221e-01  -3.8070599e-01   6.7100533e-01   3.9345044e-01   6.7306180e-01   1.4391348e-01  -7.1827981e-01   7.8710769e-01  -4.6220808e-01   7.6582998e-01  -8.9103788e-02  -4.9522132e-01  -2.7455494e-01   1.7996830e-02  -6.8859051e-01   6.7531852e-01  -4.6912549e-01   7.9567909e-02  -2.8087681e-01   3.9409373e-01  -7.1858617e-01  -7.9010768e-02   7.2790798e-01  -2.7231069e-01   5.6433548e-01  -5.1825221e-01   7.1137436e-01   5.3524426e-01  -5.4729785e-01  -6.3668711e-01   7.1516704e-01  -3.5926954e-01  -2.8592227e-01  -7.0227881e-01  -4.4675803e-01   7.1804317e-01   1.2122368e-01  -1.5230906e-01   5.4941410e-03  -5.7694673e-01  -7.1806209e-01  -1.0388164e-01  -3.7059157e-01  -6.6217588e-01  -2.9651491e-01  -5.5966174e-01  -6.8995351e-01   7.1563421e-01   4.4710559e-01  -3.4619158e-01   7.1006611e-01   2.6435691e-01   2.0966796e-01   4.7171115e-01   7.2425549e-01  -5.1800205e-01  -4.8466023e-01   3.2666320e-01  -6.6557472e-01   1.8154688e-01  -4.6044554e-01  -2.9631302e-01  -4.6263435e-01   2.5163154e-01   5.2355029e-01   3.4687546e-01   6.5305581e-01   1.6726910e-01  -5.7626436e-01  -5.7393592e-01  -7.0241765e-01  -6.2287864e-01  -1.0779175e-01  -3.0666984e-01  -5.6286051e-01   3.1369431e-01   2.2113298e-01   2.8626737e-02  -6.6387543e-01  -1.7117623e-01  -2.6549473e-01  -7.0934014e-02  -3.8657851e-01   5.4768123e-01  -7.0586634e-01   2.3260003e-01   1.5495581e-01  -7.1561428e-01  -1.3811606e-01  -5.8591236e-01   6.2526676e-01  -5.9405556e-02  -4.7622410e-01  -6.9315281e-01   4.3895074e-01   6.7862558e-01   6.6222060e-01  -1.3322518e-01   3.8019143e-01  -6.9528244e-01   6.8138046e-01  -5.9098237e-01   5.7891975e-01  -4.0997034e-01   6.1433221e-01  -6.7509143e-01   1.8278052e-03   4.2354530e-01   5.7378613e-01   4.3906083e-01   7.1476455e-01  -4.9365533e-01  -6.3777657e-01   7.4254664e-01  -2.2667692e-01   5.8833213e-02   5.9651292e-01   7.2518049e-01   6.8414002e-01   7.0640760e-01  -3.7221714e-02  -7.2242860e-01
   3.1555775e-02   4.8116386e-01  -4.9644137e-01  -4.7667734e-01  -8.5994937e-02  -5.1443611e-01  -4.1626115e-01  -2.8288992e-01   2.6022249e-01  -5.9757037e-01   4.9259959e-01  -1.7203393e-01  -5.2278554e-01   2.3401906e-01   7.0606128e-01  -6.8906960e-01  -7.0795427e-01   2.5967475e-01  -1.1303885e-02   5.8795393e-01  -6.0017318e-01  -1.7318712e-01  -6.5097491e-01  -4.2317978e-01   6.3637518e-02   2.1772625e-01  -5.8758035e-01  -6.0572918e-01   3.4944618e-01   7.6428257e-01  -6.8825642e-01   7.7846757e-01   3.3248187e-02  -4.7957875e-01  -5.0126558e-01  -6.5686297e-01  -2.1488613e-01   7.3143844e-01  -5.1943161e-01   4.8592871e-01   3.6006392e-01   7.7216181e-01   7.6434136e-01   7.7805702e-01  -3.3436204e-01   7.1437694e-01   2.3565743e-01   2.6500794e-01  -1.1821335e-01   1.7934587e-01   5.7797561e-01  -6.2274780e-01  -3.9342615e-01  -6.7937575e-01   7.4911243e-01  -7.1672870e-01   1.5850592e-01   5.5027860e-01   4.9056520e-01   6.1914047e-01  -5.8936585e-01   7.3231323e-01  -1.2109226e-01  -6.8370265e-01  -6.9920710e-01   5.9881291e-02  -7.0158175e-01  -3.6007297e-01  -3.8369034e-01  -7.1250238e-01   3.4406923e-01  -1.5071934e-01   7.8664922e-01  -2.4596773e-01  -2.8587447e-01  -6.9214782e-01  -6.2141894e-01   2.9039858e-02   4.9965327e-01  -3.7524812e-01   6.8550541e-01   3.8308592e-01   6.6345345e-01   1.3712266e-01  -6.9965520e-01   7.6772485e-01  -4.7630481e-01   7.6507101e-01  -9.0877672e-02  -4.9593052e-01  -2.7396286e-01   2.8256894e-02  -6.6037712e-01   6.7531195e-01  -4.8378121e-01   8.2003207e-02  -2.7424042e-01   4.0132225e-01  -6.9640195e-01  -6.3426519e-02   7.0679394e-01  -2.5794821e-01   5.5893952e-01  -4.9751198e-01   7.1829135e-01   5.3446448e-01  -5.4542524e-01  -6.1855940e-01   6.9946699e-01  -3.5606546e-01  -2.7233712e-01  -6.8278502e-01  -4.2653512e-01   7.2883459e-01   1.2716812e-01  -1.7205384e-01   2.7220276e-02  -5.8713632e-01  -6.9957578e-01  -9.2264548e-02  -3.7935778e-01  -6.8635702e-01  -2.7165290e-01  -5.5585115e-01  -6.9840922e-01   6.9902007e-01   4.4080864e-01  -3.4241847e-01   7.0489723e-01   2.7412314e-01   2.0405502e-01   4.6601916e-01   7.2853337e-01  -5.1470140e-01  -4.8276092e-01   3.1555327e-01  -6.7287324e-01   1.9846820e-01  -4.6564132e-01  -2.8224228e-01  -4.7332396e-01   2.7856806e-01   5.1751001e-01   3.7070811e-01   6.3216956e-01   1.7196099e-01  -5.7893972e-01  -5.4794183e-01  -6.9476681e-01  -6.3100444e-01  -9.9777679e-02  -3.0397386e-01  -5.5791899e-01   3.0820198e-01   2.2538654e-01   1.6800961e-02  -6.3775155e-01  -1.9144087e-01  -2.6752705e-01  -6.2637570e-02  -3.6956846e-01   5.6962737e-01  -6.9929790e-01   1.9935646e-01   1.4099211e-01  -6.9770824e-01  -1.2616318e-01  -5.7790274e-01   6.3229904e-01  -5.9998543e-02  -4.8446157e-01  -7.1267837e-01   4.4756121e-01   6.5735161e-01   6.6541890e-01  -1.5566943e-01   3.8259597e-01  -7.2579248e-01   6.7791559e-01  -5.8441302e-01   6.0829583e-01  -4.1335560e-01   6.1238203e-01  -6.7443043e-01  -1.8973975e-02   4.3620671e-01   5.6117129e-01   4.7782172e-01   6.8786838e-01  -4.8868441e-01  -6.4956178e-01   7.2593443e-01  -2.3864156e-01   8.6280728e-02   5.7961982e-01   6.9220235e-01   6.5850920e-01   7.0430000e-01  -5.0237095e-02  -7.0909402e-01
   7.7440153e-03   4.8673149e-01  -4.9264154e-01  -4.6882089e-01  -8.1911293e-02  -5.0993215e-01  -4.1888367e-01  -2.9183275e-01   2.6711704e-01  -5.9736002e-01   4.7355371e-01  -1.6398163e-01  -5.3797830e-01   2.6391210e-01   7.1605292e-01  -6.6961657e-01  -7.0329252e-01   2.4380006e-01  -7.1615798e-03   5.8703532e-01  -5.9667853e-01  -1.6799261e-01  -6.4533667e-01  -4.0988906e-01   8.8214852e-02   2.0461134e-01  -5.9950097e-01  -6.1786661e-01   3.5091694e-01   7.4585741e-01  -6.8586565e-01   7.7352065e-01   6.0018695e-02  -4.6881589e-01  -4.7201307e-01  -6.5407501e-01  -2.1455563e-01   7.3667183e-01  -5.2300513e-01   4.7621711e-01   3.3661180e-01   7.5132968e-01   7.5393792e-01   7.9517237e-01  -3.4283595e-01   7.1581140e-01   2.6472121e-01   2.5626449e-01  -1.1653618e-01   1.7509903e-01   5.8178895e-01  -6.3512839e-01  -3.7334066e-01  -6.4746888e-01   7.3888328e-01  -7.0190022e-01   1.4799967e-01   5.4727266e-01   4.8453667e-01   5.8681042e-01  -5.9950674e-01   7.2820971e-01  -9.5125439e-02  -6.8253535e-01  -6.9551135e-01   6.1664043e-02  -7.1035609e-01  -3.5207886e-01  -3.9978936e-01  -7.0163577e-01   3.3751881e-01  -1.6642163e-01   7.6686364e-01  -2.6194935e-01  -2.8182762e-01  -6.9881599e-01  -6.4458998e-01   2.3393490e-02   5.0648778e-01  -3.4681105e-01   6.8065415e-01   3.8969184e-01   6.7686414e-01   1.2501737e-01  -7.2231778e-01   7.7151057e-01  -4.6798392e-01   7.7824533e-01  -1.0352865e-01  -4.9468403e-01  -2.7116884e-01   2.4381579e-02  -6.6570187e-01   6.6235641e-01  -4.8081979e-01   7.2138077e-02  -2.7028742e-01   4.1524248e-01  -7.1320236e-01  -6.5200823e-02   7.0779484e-01  -2.4685353e-01   5.5286454e-01  -5.1028688e-01   7.0279285e-01   5.1705055e-01  -5.6231712e-01  -6.1749305e-01   6.9522189e-01  -3.8108112e-01  -2.8035526e-01  -6.8377560e-01  -4.3723209e-01   7.1839093e-01   1.3129546e-01  -1.5422625e-01  -1.3796431e-03  -5.6508755e-01  -6.9158852e-01  -8.0094120e-02  -3.5409518e-01  -6.8757205e-01  -2.8093875e-01  -5.4862634e-01  -6.7989744e-01   6.9335704e-01   4.4823143e-01  -3.4751195e-01   6.9606901e-01   2.8110269e-01   2.1157965e-01   4.8343799e-01   6.9702504e-01  -4.9925366e-01  -4.8364591e-01   3.1522285e-01  -6.6632122e-01   1.8898816e-01  -4.6989574e-01  -2.7776295e-01  -4.6707977e-01   2.6906327e-01   5.0644002e-01   3.7418545e-01   6.3615895e-01   1.5594208e-01  -5.5974260e-01  -5.6907464e-01  -7.0602333e-01  -6.2201106e-01  -9.8088947e-02  -3.2266850e-01  -5.5863008e-01   2.9995621e-01   2.3528657e-01  -2.0274451e-02  -6.4501896e-01  -1.7107145e-01  -2.6269704e-01  -4.0965634e-02  -3.7891492e-01   5.4891247e-01  -6.9146090e-01   2.0747309e-01   1.3418716e-01  -6.9963946e-01  -1.4504141e-01  -5.7963594e-01   6.0908556e-01  -6.3761353e-02  -4.6970524e-01  -6.9775684e-01   4.4432257e-01   6.5218552e-01   6.4262217e-01  -1.4931119e-01   3.8331950e-01  -7.0165111e-01   6.9257698e-01  -5.9815018e-01   6.0063577e-01  -4.1025481e-01   5.8766934e-01  -6.4253631e-01  -2.1043975e-02   4.2384046e-01   5.5338143e-01   4.3641976e-01   7.0168982e-01  -4.8502090e-01  -6.2937429e-01   7.0098553e-01  -2.4309282e-01   6.7981797e-02   5.5909354e-01   7.2385848e-01   6.6991222e-01   6.8619062e-01  -4.6833205e-02  -7.0264504e-01
   3.7633557e-02   4.5914904e-01  -5.0560063e-01  -4.4986491e-01  -8.5011666e-02  -5.0378596e-01  -4.1413347e-01  -3.0279295e-01   2.5209836e-01  -5.9347474e-01   4.7669427e-01  -1.2989639e-01  -5.0351153e-01   2.4831390e-01   6.8614868e-01  -6.7114180e-01  -6.9509798e-01   2.5838207e-01  -1.4457356e-02   5.6123158e-01  -5.8757042e-01  -1.9221434e-01  -6.5114209e-01  -4.1064810e-01   4.7102234e-02   2.1861126e-01  -5.8782757e-01  -6.1159642e-01   3.3034341e-01   7.4298469e-01  -6.8502645e-01   7.6581517e-01   5.1895750e-02  -4.6496933e-01  -5.1049935e-01  -6.4593538e-01  -2.2816031e-01   7.2290870e-01  -5.0653716e-01   4.5631322e-01   3.2532285e-01   7.5868808e-01   7.7031585e-01   7.6359497e-01  -3.4210839e-01   7.0083689e-01   2.4306738e-01   2.5309187e-01  -9.3205327e-02   1.6456073e-01   5.6674079e-01  -6.2235852e-01  -3.8846385e-01  -6.5739910e-01   7.3190767e-01  -6.8351059e-01   1.6596995e-01   5.3317860e-01   4.7042093e-01   5.8625457e-01  -5.6773873e-01   7.2226563e-01  -9.1631576e-02  -6.7214756e-01  -6.8478308e-01   5.2016538e-02  -6.9178826e-01  -3.3628030e-01  -3.7299672e-01  -7.0237759e-01   3.1612076e-01  -1.4235801e-01   7.8775177e-01  -2.4731362e-01  -2.9382394e-01  -6.9808338e-01  -6.2258164e-01   3.0560909e-02   4.8069447e-01  -3.3804083e-01   6.7834161e-01   3.5033423e-01   6.5347206e-01   1.2172137e-01  -6.8511653e-01   7.7918304e-01  -4.7303609e-01   7.8157818e-01  -9.2626211e-02  -4.9267002e-01  -2.6470555e-01   2.6547264e-02  -6.5517478e-01   6.6568969e-01  -4.7053994e-01   6.6698303e-02  -2.8394861e-01   4.2236966e-01  -6.9630287e-01  -7.3427106e-02   7.0385232e-01  -2.4641680e-01   5.4333497e-01  -5.2442031e-01   6.8520654e-01   5.2227266e-01  -5.4428015e-01  -6.2238318e-01   7.0704302e-01  -3.6810936e-01  -2.8026675e-01  -6.8149743e-01  -4.4515024e-01   7.0560444e-01   1.1604239e-01  -1.7788637e-01   2.0669238e-02  -5.5635773e-01  -7.0895103e-01  -8.5297277e-02  -3.9448837e-01  -6.6610862e-01  -3.0573317e-01  -5.3652091e-01  -6.8989825e-01   7.0226458e-01   4.2278520e-01  -3.3347022e-01   7.1035823e-01   2.6933256e-01   1.9390630e-01   4.7274086e-01   7.0203632e-01  -4.9303086e-01  -4.7234409e-01   3.0625783e-01  -6.5704729e-01   1.7952212e-01  -4.7401319e-01  -2.8548947e-01  -4.3936863e-01   2.8435134e-01   5.2571901e-01   3.9364802e-01   6.3715312e-01   1.8421861e-01  -5.5499857e-01  -5.4239582e-01  -6.9278930e-01  -5.9795912e-01  -8.8803958e-02  -3.0065905e-01  -5.4079878e-01   2.7211656e-01   2.1750735e-01  -1.7098782e-02  -6.2486123e-01  -1.8102888e-01  -2.5741674e-01  -4.0691142e-02  -4.0226983e-01   5.7076593e-01  -6.8191350e-01   2.0143598e-01   1.2337154e-01  -6.8105211e-01  -1.5756120e-01  -5.5666841e-01   6.2727899e-01  -6.7317884e-02  -4.5672193e-01  -6.7909753e-01   4.4308238e-01   6.5937402e-01   6.4680967e-01  -1.4506931e-01   3.6539364e-01  -6.9773251e-01   6.5989496e-01  -5.8095941e-01   6.0723251e-01  -3.8257386e-01   5.9999387e-01  -6.4861312e-01  -2.9628260e-02   4.2986327e-01   5.3079963e-01   4.4734133e-01   6.7886834e-01  -4.9146116e-01  -6.2874225e-01   6.9721247e-01  -2.5112561e-01   8.9444018e-02   5.3864012e-01   6.8805113e-01   6.5212694e-01   6.7881533e-01  -7.5869031e-02  -7.0560224e-01
   1.9241173e-02   4.8482942e-01  -5.0274775e-01  -4.3954062e-01  -7.5664300e-02  -5.1770312e-01  -3.9714272e-01  -2.8696500e-01   2.7642518e-01  -5.9164118e-01   4.4702283e-01  -1.4269269e-01  -5.0801535e-01   2.5565033e-01   6.8422757e-01  -6.6310091e-01  -6.8102799e-01   2.2942875e-01  -1.3562969e-03   5.7964597e-01  -5.8195187e-01  -1.7135871e-01  -6.1898980e-01  -4.0357375e-01   6.6824777e-02   2.4260942e-01  -5.8120186e-01  -6.0070628e-01   3.3576376e-01   7.4232560e-01  -6.6849050e-01   7.6964835e-01   3.0171659e-02  -4.3076890e-01  -4.6362798e-01  -6.4740062e-01  -2.1049228e-01   7.1108991e-01  -5.0531238e-01   4.5704073e-01   3.3750669e-01   7.3169674e-01   7.5043307e-01   7.7249519e-01  -3.5420231e-01   7.2018563e-01   2.3507207e-01   2.3180099e-01  -1.1379638e-01   1.9106252e-01   5.6708384e-01  -6.2344405e-01  -3.7500921e-01  -6.5504426e-01   7.2250884e-01  -7.0458412e-01   1.4809628e-01   5.3025430e-01   4.8081511e-01   5.7930472e-01  -5.7259555e-01   7.2272753e-01  -1.0951539e-01  -6.8200631e-01  -7.0933831e-01   6.4916681e-02  -6.6041199e-01  -3.5126127e-01  -3.9873232e-01  -7.0603680e-01   2.9940999e-01  -1.4400646e-01   7.4052794e-01  -2.6906570e-01  -2.8468657e-01  -6.8311529e-01  -6.1321188e-01   4.6383303e-02   5.0669916e-01  -3.3375279e-01   6.8426541e-01   3.6867773e-01   6.4837150e-01   1.1970237e-01  -6.7138938e-01   7.6731153e-01  -4.5841613e-01   7.6403639e-01  -6.9085594e-02  -4.8786786e-01  -2.6988165e-01   2.4700682e-02  -6.4069306e-01   6.5194992e-01  -4.7985362e-01   7.6616625e-02  -2.7554210e-01   4.0855025e-01  -6.9805632e-01  -6.6720295e-02   6.8584204e-01  -2.4778502e-01   5.1821835e-01  -5.0530200e-01   6.8605875e-01   5.0945845e-01  -5.2379418e-01  -6.2926336e-01   6.9831309e-01  -3.6020708e-01  -2.6834279e-01  -6.5807707e-01  -4.4705913e-01   6.9586615e-01   1.5289475e-01  -1.9893350e-01  -3.6149544e-02  -5.7155860e-01  -7.0909122e-01  -8.7746213e-02  -3.7676488e-01  -6.6340349e-01  -3.0349325e-01  -5.3495869e-01  -6.6507568e-01   6.9627104e-01   4.3856169e-01  -3.3902550e-01   6.9492688e-01   2.9024984e-01   1.9481397e-01   4.6266148e-01   6.8986939e-01  -5.1367681e-01  -5.0058612e-01   2.8267510e-01  -6.4154547e-01   1.9020301e-01  -4.5028367e-01  -2.5797664e-01  -4.3903120e-01   2.9747888e-01   5.1911739e-01   3.7240856e-01   6.0349356e-01   1.7608953e-01  -5.5889807e-01  -5.6190510e-01  -6.8186766e-01  -6.1717363e-01  -7.4456812e-02  -3.1834657e-01  -5.5397396e-01   3.0567700e-01   2.4788716e-01  -1.8723032e-02  -6.2471854e-01  -1.5000632e-01  -2.3519594e-01  -4.0463594e-02  -3.9512786e-01   5.6079194e-01  -6.6735824e-01   1.9102128e-01   1.1059240e-01  -7.0537669e-01  -1.7700131e-01  -5.6098627e-01   6.0065322e-01  -7.7351062e-02  -4.6794542e-01  -6.6969709e-01   4.5722186e-01   6.3809758e-01   6.4689338e-01  -1.5306626e-01   3.6963444e-01  -6.7328627e-01   6.6940349e-01  -5.8417852e-01   6.0755073e-01  -3.9197985e-01   5.9918636e-01  -6.4230794e-01  -2.2055107e-02   4.4130622e-01   5.4206570e-01   4.5635932e-01   6.8568460e-01  -4.8892627e-01  -6.2069887e-01   6.9925868e-01  -2.4291726e-01   6.4070992e-02   5.3703820e-01   7.0130003e-01   6.3706027e-01   6.6901517e-01  -7.8625193e-02  -6.9174575e-01
   2.8509062e-03   4.4915881e-01  -4.7927122e-01  -4.3605106e-01  -8.0803693e-02  -5.0243467e-01  -3.7855373e-01  -2.7094162e-01   2.8536659e-01  -5.6826268e-01   4.4583552e-01  -1.5988876e-01  -5.1250641e-01   2.5682379e-01   6.9559508e-01  -6.4836246e-01  -6.9219911e-01   2.3440729e-01  -1.5037343e-02   5.5974079e-01  -5.5996583e-01  -1.6529960e-01  -5.9515017e-01  -4.0431152e-01   6.6177022e-02   2.1762828e-01  -5.8141013e-01  -5.8446785e-01   3.4608380e-01   7.2872838e-01  -6.6034995e-01   7.7376622e-01   2.8725064e-02  -4.2185903e-01  -4.5815693e-01  -6.5082275e-01  -2.2479698e-01   7.2868543e-01  -4.9036114e-01   4.5739695e-01   3.1330264e-01   7.4144348e-01   7.4139427e-01   7.7733886e-01  -3.6089222e-01   6.9986213e-01   2.5153987e-01   2.3799041e-01  -1.0503603e-01   1.7967044e-01   5.5584099e-01  -6.0120853e-01  -3.5949143e-01  -6.5815825e-01   7.2142073e-01  -6.9770235e-01   1.4201044e-01   5.1277930e-01   4.5338489e-01   5.8455085e-01  -5.6783149e-01   7.3848404e-01  -1.0638667e-01  -6.6934499e-01  -6.8481141e-01   4.0156659e-02  -6.7521785e-01  -3.3899353e-01  -4.0211907e-01  -6.6905937e-01   2.9839938e-01  -1.4525005e-01   7.6273487e-01  -2.4582407e-01  -2.8191257e-01  -6.6199959e-01  -6.0799541e-01   5.2324465e-02   4.8979408e-01  -3.1899525e-01   6.8110673e-01   3.7130867e-01   6.5821577e-01   1.1126242e-01  -6.7671374e-01   7.5536566e-01  -4.6804433e-01   7.7178914e-01  -9.0484244e-02  -4.5635305e-01  -2.5529449e-01   2.3069528e-02  -6.3675875e-01   6.5618219e-01  -4.6668032e-01   7.2433295e-02  -2.7725785e-01   4.0116259e-01  -6.5409819e-01  -7.0189631e-02   6.9350479e-01  -2.2281272e-01   5.1596779e-01  -5.0382631e-01   6.6641517e-01   5.0117965e-01  -5.3916137e-01  -5.8701166e-01   6.9766226e-01  -3.9087223e-01  -2.5495543e-01  -6.5796372e-01  -4.6528738e-01   6.7863789e-01   1.4947211e-01  -1.9215784e-01  -4.0302121e-03  -5.4258765e-01  -6.8681059e-01  -7.0778942e-02  -3.7378228e-01  -6.4189881e-01  -3.0490262e-01  -5.3393834e-01  -6.5793374e-01   7.1055830e-01   4.2008638e-01  -3.5713563e-01   6.8448881e-01   3.0991249e-01   1.7768813e-01   4.7059387e-01   6.8964108e-01  -5.0706185e-01  -4.9071064e-01   2.7326090e-01  -6.4577148e-01   1.9880173e-01  -4.5193046e-01  -2.6172722e-01  -4.2159407e-01   2.7994933e-01   4.9430512e-01   3.7690750e-01   6.1267152e-01   1.9309705e-01  -5.4342557e-01  -5.2489565e-01  -6.6810693e-01  -5.9699929e-01  -6.1418077e-02  -3.1104552e-01  -5.5226019e-01   2.7450234e-01   2.3098255e-01  -2.7318845e-02  -6.1955041e-01  -1.5192033e-01  -2.2004875e-01  -3.7354780e-02  -4.1157651e-01   5.6109512e-01  -6.6357903e-01   2.0260778e-01   9.5935152e-02  -6.6781413e-01  -1.5817989e-01  -5.7908704e-01   5.8058764e-01  -9.8350983e-02  -4.6715724e-01  -6.7918063e-01   4.3866955e-01   6.3953456e-01   6.2588265e-01  -1.6040735e-01   3.5501637e-01  -6.6970214e-01   6.6177897e-01  -5.7874083e-01   5.8130753e-01  -3.6474850e-01   5.9406598e-01  -6.3994421e-01  -4.1526948e-02   4.4180145e-01   5.2018846e-01   4.5664536e-01   6.7485719e-01  -4.7289575e-01  -5.9893104e-01   7.1147060e-01  -2.4718413e-01   7.9041726e-02   5.3885100e-01   6.6793216e-01   6.4290249e-01   6.7767089e-01  -8.2121067e-02  -6.9019020e-01
   3.0297367e-02   4.7690183e-01  -4.8221974e-01  -4.3045239e-01  -8.0920014e-02  -4.8741742e-01  -3.7894995e-01  -2.5859355e-01   2.6671947e-01  -5.5559117e-01   4.3405859e-01  -1.5437333e-01  -5.0172602e-01   2.4270973e-01   6.6839106e-01  -6.6468855e-01  -6.8334185e-01   2.1910254e-01   1.4345494e-03   5.4900596e-01  -5.5542084e-01  -1.5774659e-01  -6.0708088e-01  -3.8074494e-01   6.0300534e-02   2.3584810e-01  -5.9780461e-01  -5.6956323e-01   3.5236419e-01   7.5218777e-01  -6.7715940e-01   7.4904314e-01   3.4618751e-02  -4.5309900e-01  -4.7196497e-01  -6.3903340e-01  -2.2317855e-01   7.0265976e-01  -4.8508097e-01   4.3702936e-01   3.2334236e-01   7.3100569e-01   7.2875467e-01   7.4881895e-01  -3.5225191e-01   6.9598493e-01   2.2408617e-01   2.3495159e-01  -9.7970420e-02   1.9038505e-01   5.5078168e-01  -5.8515854e-01  -3.5524379e-01  -6.3752579e-01   7.2589916e-01  -6.6224055e-01   1.5165151e-01   5.2274186e-01   4.6161872e-01   5.6753129e-01  -5.4378002e-01   7.2554454e-01  -8.3808771e-02  -6.6263053e-01  -6.5744821e-01   5.3560706e-02  -6.5261440e-01  -3.2994095e-01  -3.7820465e-01  -6.7173976e-01   3.0716615e-01  -1.3517420e-01   7.6070407e-01  -2.6222106e-01  -2.9405136e-01  -6.4624530e-01  -6.2233716e-01   3.8043343e-02   4.9882275e-01  -3.3615624e-01   6.7492796e-01   3.6124865e-01   6.4651222e-01   1.2831258e-01  -6.6455659e-01   7.8239028e-01  -4.6029026e-01   7.7005455e-01  -8.6663870e-02  -4.5885966e-01  -2.5062837e-01   8.7101487e-03  -6.3030459e-01   6.4071714e-01  -4.7788590e-01   7.7370354e-02  -2.8343849e-01   4.0705449e-01  -6.7472982e-01  -6.8352894e-02   6.7300683e-01  -2.1854069e-01   5.0573429e-01  -5.0805205e-01   6.7378409e-01   4.8944946e-01  -5.3679637e-01  -6.0474086e-01   7.0315144e-01  -3.7918067e-01  -2.6099585e-01  -6.5885659e-01  -4.7285959e-01   6.8728867e-01   1.6555334e-01  -1.7149297e-01  -4.8105144e-03  -5.3890922e-01  -6.8059401e-01  -4.9088909e-02  -3.7721819e-01  -6.5099489e-01  -3.1443575e-01  -5.2845879e-01  -6.5128577e-01   6.8005468e-01   4.2670749e-01  -3.5583947e-01   6.7663121e-01   2.9274943e-01   1.8777817e-01   4.6742626e-01   6.5728666e-01  -4.9626752e-01  -4.9061400e-01   2.7932065e-01  -6.2967821e-01   2.0581939e-01  -4.5364199e-01  -2.3077868e-01  -4.2255052e-01   2.8698915e-01   5.3157064e-01   3.6631574e-01   5.9354720e-01   1.9871541e-01  -5.1376378e-01  -5.1960581e-01  -6.7202416e-01  -5.8255292e-01  -7.1444854e-02  -3.2552145e-01  -5.5983797e-01   2.6654832e-01   2.4214081e-01  -2.9142742e-03  -5.9524698e-01  -1.5249139e-01  -2.5083214e-01  -1.7838621e-02  -3.9074134e-01   5.4792294e-01  -6.7675055e-01   1.6431973e-01   9.9768964e-02  -6.5685420e-01  -1.8104585e-01  -5.6977350e-01   5.7933397e-01  -8.3308826e-02  -4.3934230e-01  -6.6020186e-01   4.3826387e-01   6.3992853e-01   6.3314295e-01  -1.6575403e-01   3.3805722e-01  -6.6882914e-01   6.4889710e-01  -5.7341270e-01   5.8712721e-01  -3.5369144e-01   5.9181572e-01  -6.3789756e-01  -6.4405967e-02   4.1371282e-01   5.4052286e-01   4.7059184e-01   6.7317012e-01  -4.8751126e-01  -6.1192674e-01   6.6809906e-01  -2.4563939e-01   8.2074669e-02   5.3114860e-01   6.8292873e-01   6.2152824e-01   6.8444370e-01  -1.0782218e-01  -6.7403000e-01
   4.7040183e-02   4.5659656e-01  -4.8172650e-01  -4.2290100e-01  -8.0371252e-02  -5.0348457e-01  -3.6165409e-01  -2.4675161e-01   2.5375707e-01  -5.5848018e-01   4.3811809e-01  -1.3733067e-01  -4.9344643e-01   2.6566311e-01   6.8810492e-01  -6.4016519e-01  -6.7448339e-01   2.1351910e-01   1.6795265e-02   5.6187595e-01  -5.4294536e-01  -1.5372024e-01  -5.8911779e-01  -3.8380858e-01   4.8322339e-02   2.0685577e-01  -5.7518088e-01  -5.4319125e-01   3.3292273e-01   7.2310840e-01  -6.6516847e-01   7.5783728e-01   3.8212563e-02  -4.1174323e-01  -4.5518413e-01  -6.3622486e-01  -1.9226232e-01   6.9178711e-01  -4.8805959e-01   4.2757088e-01   3.1610979e-01   7.2629718e-01   7.5255042e-01   7.6990967e-01  -3.5946550e-01   7.0103609e-01   2.2434993e-01   2.2931005e-01  -8.0801236e-02   1.6686934e-01   5.6747605e-01  -5.8911533e-01  -3.4652355e-01  -6.3602462e-01   7.2705894e-01  -6.6473274e-01   1.4208843e-01   5.2577923e-01   4.4128141e-01   5.8466113e-01  -5.3836464e-01   7.1551917e-01  -9.4437686e-02  -6.7190082e-01  -6.5175079e-01   6.1087752e-02  -6.4530925e-01  -3.3190187e-01  -3.7930025e-01  -6.9015524e-01   3.0870359e-01  -1.5423744e-01   7.4581337e-01  -2.3990054e-01  -2.9782529e-01  -6.6729867e-01  -6.0300620e-01   3.5789367e-02   4.9587869e-01  -3.2591831e-01   6.7456913e-01   3.6563314e-01   6.4997512e-01   1.1522980e-01  -6.6299254e-01   7.5426108e-01  -4.5763040e-01   7.6410046e-01  -8.6429020e-02  -4.5320639e-01  -2.2812298e-01   3.4215276e-02  -6.1453478e-01   6.3159097e-01  -4.6367650e-01   8.2852774e-02  -2.7137203e-01   4.1943308e-01  -6.6323855e-01  -8.6085705e-02   6.6986600e-01  -2.1033536e-01   4.9700920e-01  -5.0678844e-01   6.6877118e-01   4.8871580e-01  -5.3507754e-01  -6.0319652e-01   6.6698350e-01  -3.7896631e-01  -2.4872453e-01  -6.5126844e-01  -4.4857073e-01   6.6926779e-01   1.4831134e-01  -1.8129770e-01  -2.2693592e-02  -5.3635658e-01  -6.7183406e-01  -5.2196981e-02  -3.8833999e-01  -6.2212793e-01  -3.0720590e-01  -5.2521674e-01  -6.4824431e-01   6.6752123e-01   4.1879677e-01  -3.4847727e-01   6.7772662e-01   2.8717208e-01   1.5887953e-01   4.7934249e-01   6.7461894e-01  -4.9048151e-01  -4.7168967e-01   2.6769870e-01  -6.2887720e-01   2.0064219e-01  -4.4332282e-01  -2.4563323e-01  -4.1710070e-01   2.9726319e-01   5.2206634e-01   3.7255458e-01   6.0036783e-01   1.8499017e-01  -5.1959867e-01  -5.1301082e-01  -6.6126742e-01  -6.1200340e-01  -5.6088148e-02  -3.2520468e-01  -5.4161357e-01   2.6146589e-01   2.4834680e-01  -2.9030269e-02  -6.0019207e-01  -1.4092930e-01  -2.3860925e-01  -2.6533777e-02  -3.8803021e-01   5.5521524e-01  -6.5427928e-01   1.6662457e-01   8.1890297e-02  -6.6443556e-01  -1.7419153e-01  -5.6113338e-01   5.7630588e-01  -9.6685101e-02  -4.3877264e-01  -6.4746032e-01   4.5348645e-01   6.0926692e-01   6.1532110e-01  -1.8021778e-01   3.1842245e-01  -6.6896400e-01   6.4625334e-01  -5.7252856e-01   6.1190515e-01  -3.6352084e-01   5.9029869e-01  -6.1543262e-01  -7.2258013e-02   4.2649317e-01   5.2795316e-01   4.5313242e-01   6.5991882e-01  -4.7719250e-01  -6.1344534e-01   6.7499887e-01  -2.5787616e-01   1.0262471e-01   5.3405740e-01   6.7229558e-01   6.2074772e-01   6.5235639e-01  -9.3332309e-02  -6.8761944e-01
   4.7718753e-02   4.4325918e-01  -4.9395257e-01  -4.3220600e-01  -6.6700662e-02  -4.9114714e-01  -3.5691040e-01  -2.4634746e-01   2.5748374e-01  -5.3491099e-01   4.3165882e-01  -1.5199852e-01  -4.8880131e-01   2.5123957e-01   6.6483107e-01  -6.5373444e-01  -6.5566780e-01   2.1885218e-01  -3.9238976e-03   5.4127409e-01  -5.2733802e-01  -1.5580422e-01  -5.8281588e-01  -3.7151583e-01   4.3979985e-02   2.2881535e-01  -5.7157702e-01  -5.4117632e-01   3.4635843e-01   7.2476402e-01  -6.7452761e-01   7.6304681e-01   2.5502804e-02  -4.1270528e-01  -4.4892874e-01  -6.2448218e-01  -1.9352152e-01   6.9784477e-01  -4.7986732e-01   4.3188368e-01   3.0672355e-01   7.1681345e-01   7.3798799e-01   7.5703263e-01  -3.4836739e-01   6.9270810e-01   2.3117608e-01   2.3738011e-01  -8.8016464e-02   1.6478146e-01   5.2399663e-01  -5.6477834e-01  -3.6189236e-01  -6.5018978e-01   7.2280725e-01  -6.6050621e-01   1.6013551e-01   4.8771620e-01   4.4733177e-01   5.6417620e-01  -5.1691088e-01   7.1310156e-01  -9.4417898e-02  -6.4284883e-01  -6.5499743e-01   5.6307191e-02  -6.3338526e-01  -3.2458040e-01  -3.9741265e-01  -6.5641660e-01   2.8134927e-01  -1.3994991e-01   7.4311412e-01  -2.5895635e-01  -2.7223559e-01  -6.4238215e-01  -6.1835668e-01   3.5433321e-02   4.9214445e-01  -3.0465139e-01   6.5759400e-01   3.4683368e-01   6.3796120e-01   1.1800624e-01  -6.6211352e-01   7.5531820e-01  -4.7417442e-01   7.4242945e-01  -8.3216312e-02  -4.5261455e-01  -2.4922251e-01   1.9927276e-02  -6.1339213e-01   6.3208283e-01  -4.6612020e-01   5.1969445e-02  -2.6679543e-01   4.1380969e-01  -6.6582746e-01  -5.6522454e-02   6.7856143e-01  -2.1677010e-01   5.0784562e-01  -4.9244584e-01   6.3866286e-01   4.7600774e-01  -5.1401469e-01  -5.9993462e-01   6.6398079e-01  -3.6511858e-01  -2.3772296e-01  -6.4795430e-01  -4.4405302e-01   6.7533176e-01   1.6559374e-01  -2.0183935e-01  -2.7881290e-02  -5.1968973e-01  -6.5461583e-01  -2.7424475e-02  -3.8505660e-01  -6.2518556e-01  -2.9432614e-01  -5.3803624e-01  -6.3090034e-01   6.6314190e-01   3.9174982e-01  -3.3967658e-01   6.7213397e-01   2.9507824e-01   1.5870263e-01   4.9312163e-01   6.6619771e-01  -4.9799637e-01  -4.7955977e-01   2.5474561e-01  -6.2021759e-01   2.0788806e-01  -4.3786508e-01  -2.4574942e-01  -4.1243704e-01   2.9136844e-01   5.3288636e-01   3.8934903e-01   5.7238304e-01   1.8614864e-01  -5.0630726e-01  -5.2886941e-01  -6.4920866e-01  -5.7817647e-01  -5.4547626e-02  -3.3909516e-01  -5.4381623e-01   2.3232422e-01   2.6387554e-01  -5.5518734e-02  -5.9732663e-01  -1.1819271e-01  -2.3245640e-01  -2.2702664e-02  -3.8137068e-01   5.6020880e-01  -6.4153114e-01   1.7839812e-01   7.6308379e-02  -6.5991196e-01  -1.8183151e-01  -5.5249286e-01   5.5385574e-01  -1.1091294e-01  -4.4518170e-01  -6.4174500e-01   4.4358955e-01   6.1721579e-01   5.9856358e-01  -1.8273155e-01   3.2499154e-01  -6.4444821e-01   6.4917199e-01  -5.5997566e-01   6.0346951e-01  -3.7542883e-01   5.9868832e-01  -6.1264915e-01  -5.8917740e-02   4.3012585e-01   5.1787030e-01   4.5682875e-01   6.5252027e-01  -4.9304338e-01  -6.0019440e-01   6.7651311e-01  -2.5033406e-01   1.1600569e-01   4.9966034e-01   6.5335417e-01   6.0556336e-01   6.8541349e-01  -9.7633453e-02  -6.7553942e-01
   3.8889929e-02   4.3104009e-01  -4.8151489e-01  -4.2000809e-01  -8.7957644e-02  -4.9404321e-01  -3.5415826e-01  -2.3652513e-01   2.9438654e-01  -5.1872141e-01   4.2053413e-01  -1.6328006e-01  -4.6521696e-01   2.4419188e-01   6.7402855e-01  -6.3278541e-01  -6.4310396e-01   2.2999315e-01  -1.8487873e-02   5.5176733e-01  -5.3411545e-01  -1.3778959e-01  -5.8778728e-01  -3.6908574e-01   6.8307069e-02   2.3363017e-01  -5.6632407e-01  -5.6788741e-01   3.4606040e-01   7.0543855e-01  -6.4564678e-01   7.4311847e-01   2.4410688e-02  -3.8881651e-01  -4.3122878e-01  -6.3307924e-01  -1.8700080e-01   6.8535314e-01  -4.4867548e-01   4.2261651e-01   2.9589299e-01   7.0973312e-01   7.4061765e-01   7.6020111e-01  -3.4017922e-01   6.8231894e-01   2.0064429e-01   2.3098670e-01  -8.1170037e-02   1.5040631e-01   5.4618034e-01  -5.6884065e-01  -3.5510789e-01  -6.2649023e-01   7.0014895e-01  -6.4549796e-01   1.3061561e-01   4.9522913e-01   4.2090650e-01   5.6234954e-01  -5.2388895e-01   6.9995172e-01  -8.8905985e-02  -6.6300411e-01  -6.6502432e-01   4.8227216e-02  -6.4056992e-01  -3.0574326e-01  -3.7753392e-01  -6.5617123e-01   2.9601307e-01  -1.2732454e-01   7.5814185e-01  -2.5731633e-01  -2.8945053e-01  -6.2319418e-01  -6.0130018e-01   3.2447949e-02   4.9375736e-01  -3.0974242e-01   6.6604287e-01   3.2809963e-01   6.5706727e-01   1.2248232e-01  -6.5095096e-01   7.5521508e-01  -4.7687210e-01   7.5773986e-01  -7.6783850e-02  -4.2504304e-01  -2.2975793e-01   2.4340552e-02  -5.9140786e-01   6.3159772e-01  -4.8006865e-01   7.8549156e-02  -2.6391679e-01   4.0144549e-01  -6.4359806e-01  -5.4830217e-02   6.5748530e-01  -2.1409534e-01   4.8114504e-01  -4.9178485e-01   6.3455700e-01   4.5668446e-01  -5.3573239e-01  -5.8919294e-01   6.3428086e-01  -3.7346287e-01  -2.2838431e-01  -6.4345175e-01  -4.2662358e-01   6.6681017e-01   1.7417108e-01  -2.0525833e-01  -4.3490337e-02  -5.0648682e-01  -6.6611351e-01  -5.4022558e-02  -3.9006571e-01  -6.4763446e-01  -3.0181022e-01  -5.2073274e-01  -6.4015571e-01   6.6781725e-01   3.8734291e-01  -3.4144445e-01   6.5615018e-01   3.0621996e-01   1.4431905e-01   4.8079649e-01   6.6598441e-01  -4.8642943e-01  -4.7832344e-01   2.6132161e-01  -6.0469065e-01   2.1783089e-01  -4.5019072e-01  -2.4892268e-01  -4.1220941e-01   3.0213501e-01   5.2417027e-01   3.8298310e-01   5.6985826e-01   2.0954259e-01  -4.9995652e-01  -5.1161055e-01  -6.5667772e-01  -5.6870496e-01  -5.8609846e-02  -3.4971764e-01  -5.4460182e-01   2.1874530e-01   2.6150574e-01  -3.9016069e-02  -5.9707349e-01  -1.3391193e-01  -2.1339047e-01  -6.0306832e-03  -4.1125280e-01   5.7455381e-01  -6.4613049e-01   1.5046873e-01   7.2554781e-02  -6.5015693e-01  -1.8809962e-01  -5.6026701e-01   5.5864487e-01  -1.2247693e-01  -4.1739977e-01  -6.4314390e-01   4.3749634e-01   5.9369218e-01   5.7863721e-01  -1.6927231e-01   3.0483189e-01  -6.5748369e-01   6.5094452e-01  -5.6029948e-01   5.9020895e-01  -3.5550316e-01   5.8238035e-01  -6.2537984e-01  -6.5405560e-02   4.2974774e-01   5.1669649e-01   4.6944244e-01   6.4714007e-01  -4.7227580e-01  -5.9074520e-01   6.4228336e-01  -2.7357120e-01   1.0138952e-01   4.8941144e-01   6.5287424e-01   6.0340548e-01   6.6361026e-01  -8.4915130e-02  -6.5014651e-01
   4.5220442e-02   4.3935001e-01  -4.8619127e-01  -3.9391781e-01  -8.4566445e-02  -5.0860524e-01  -3.6505353e-01  -2.4799727e-01   2.5909753e-01  -5.3539191e-01   4.1379756e-01  -1.3394927e-01  -4.6125325e-01   2.5036039e-01   6.5750655e-01  -6.1872522e-01  -6.4290058e-01   2.1047976e-01  -1.3576437e-02   5.2769859e-01  -5.1963361e-01  -1.3626655e-01  -5.7491446e-01  -3.5249174e-01   4.6969315e-02   2.3971030e-01  -5.6371725e-01  -5.2596292e-01   3.3435903e-01   7.2771932e-01  -6.5112800e-01   7.4332273e-01   4.7263348e-02  -4.1169609e-01  -4.2861740e-01  -6.2304337e-01  -2.0149877e-01   6.5708394e-01  -4.4963240e-01   4.0728126e-01   2.9028917e-01   7.2706861e-01   7.3534051e-01   7.3648386e-01  -3.3906576e-01   6.6284723e-01   2.2164428e-01   2.1577910e-01  -9.7137175e-02   1.5874831e-01   5.1669175e-01  -5.5719675e-01  -3.4213386e-01  -6.2641412e-01   7.0414235e-01  -6.5105374e-01   1.3176398e-01   4.8633702e-01   4.3278429e-01   5.5263155e-01  -5.1011238e-01   7.2491691e-01  -9.2223845e-02  -6.4025530e-01  -6.4932038e-01   4.3407800e-02  -6.2398168e-01  -2.8789456e-01  -3.9531553e-01  -6.2357278e-01   2.8405769e-01  -1.4932182e-01   7.2855879e-01  -2.7537201e-01  -2.8399515e-01  -6.2633792e-01  -5.9610947e-01   2.2136995e-02   4.9430931e-01  -3.0176777e-01   6.4385663e-01   3.3423059e-01   6.3578080e-01   1.0080202e-01  -6.4521055e-01   7.7150848e-01  -4.8006249e-01   7.5537667e-01  -8.8564446e-02  -4.0594597e-01  -2.2163988e-01   2.6172276e-02  -5.8746499e-01   6.3575192e-01  -4.5445513e-01   5.3373867e-02  -2.5861085e-01   4.1295077e-01  -6.4345757e-01  -6.2777589e-02   6.7426517e-01  -2.0920991e-01   4.6992028e-01  -4.8698702e-01   6.2896516e-01   4.6652015e-01  -5.3409703e-01  -5.9023910e-01   6.7737593e-01  -3.8285127e-01  -2.2988465e-01  -6.2757447e-01  -4.2962536e-01   6.5309314e-01   1.6464472e-01  -1.9688419e-01  -4.7540377e-02  -5.0374204e-01  -6.5054429e-01  -5.3225014e-02  -3.9475240e-01  -6.2827611e-01  -3.2080817e-01  -5.2802936e-01  -6.3832166e-01   6.6712057e-01   3.6541144e-01  -3.3873409e-01   6.5178335e-01   3.1159111e-01   1.3923031e-01   4.8559573e-01   6.6164991e-01  -4.7504912e-01  -4.6903531e-01   2.5981695e-01  -6.2260944e-01   2.1493286e-01  -4.5844376e-01  -2.2433497e-01  -3.9943856e-01   3.0238416e-01   5.1776775e-01   3.7236229e-01   5.6640296e-01   1.9017638e-01  -5.1422204e-01  -4.9510881e-01  -6.4692651e-01  -5.7909658e-01  -3.7354907e-02  -3.5219750e-01  -5.5066103e-01   2.3892398e-01   2.6103246e-01  -5.7021800e-02  -5.7557171e-01  -1.2708788e-01  -2.0811420e-01   1.2345370e-03  -3.7793097e-01   5.5502270e-01  -6.5436270e-01   1.4009991e-01   5.9136171e-02  -6.3379592e-01  -1.7419349e-01  -5.5206676e-01   5.3842194e-01  -1.0360335e-01  -4.2682010e-01  -6.5169582e-01   4.6130482e-01   6.0062565e-01   5.8886382e-01  -1.9437078e-01   2.9347794e-01  -6.5324361e-01   6.3604954e-01  -5.5889701e-01   5.8865575e-01  -3.4222090e-01   6.0361000e-01  -5.9548964e-01  -7.0900083e-02   4.3178515e-01   4.8878150e-01   4.6209854e-01   6.4072895e-01  -4.7306941e-01  -5.8299646e-01   6.4777887e-01  -2.5969971e-01   1.0171986e-01   4.9742886e-01   6.5835728e-01   5.9350596e-01   6.5729726e-01  -1.1412699e-01  -6.4599173e-01
   3.3916323e-02   4.3279442e-01  -4.7751866e-01  -4.0588917e-01  -9.4547994e-02  -4.9864655e-01  -3.7315083e-01  -2.4296017e-01   2.8078587e-01  -5.2825103e-01   3.9689356e-01  -1.3652441e-01  -4.5790627e-01   2.6327550e-01   6.5471378e-01  -6.0501479e-01  -6.4367974e-01   2.2044139e-01   1.3101813e-03   5.3185761e-01  -5.1873731e-01  -1.5053825e-01  -5.7233597e-01  -3.5081174e-01   4.2697554e-02   2.2425676e-01  -5.6650373e-01  -5.3005638e-01   3.4282005e-01   7.1563204e-01  -6.5731547e-01   7.5231942e-01   2.5121728e-02  -3.9035051e-01  -4.2736260e-01  -6.1968201e-01  -1.7902407e-01   6.7266715e-01  -4.4809268e-01   4.2559938e-01   2.8859225e-01   6.9762979e-01   7.5635939e-01   7.5140902e-01  -3.2557737e-01   6.7782720e-01   2.1347145e-01   2.2737616e-01  -8.5877692e-02   1.4212882e-01   5.1648293e-01  -5.5169499e-01  -3.4235653e-01  -6.0561063e-01   6.8129059e-01  -6.4407048e-01   1.0842433e-01   4.8289767e-01   4.2716703e-01   5.4895725e-01  -5.1736880e-01   6.9236563e-01  -9.1915482e-02  -6.3224535e-01  -6.4144319e-01   4.5075984e-02  -6.2197723e-01  -2.8818277e-01  -3.8847198e-01  -6.1385912e-01   2.6711313e-01  -1.3539756e-01   7.2930538e-01  -2.3951354e-01  -3.0252325e-01  -6.2221195e-01  -6.1415926e-01   2.6656280e-02   4.7545322e-01  -2.9825012e-01   6.4095626e-01   3.2647546e-01   6.4226698e-01   9.0005292e-02  -6.4141163e-01   7.4933424e-01  -4.7178122e-01   7.3987295e-01  -8.0386169e-02  -4.2029884e-01  -2.3721728e-01   2.8168355e-02  -5.8893480e-01   6.0121648e-01  -4.3595702e-01   6.2501854e-02  -2.7821714e-01   4.1150339e-01  -6.4233589e-01  -3.3677008e-02   6.3567769e-01  -1.9382116e-01   4.7481992e-01  -4.9344529e-01   6.2585047e-01   4.4464504e-01  -5.0698657e-01  -5.7221712e-01   6.6592001e-01  -3.6072223e-01  -2.0429700e-01  -6.3738919e-01  -4.2776790e-01   6.8232963e-01   1.6363931e-01  -1.9487696e-01  -7.2270067e-02  -4.9673602e-01  -6.3386206e-01  -4.2658958e-02  -3.7276012e-01  -6.3117217e-01  -3.1814287e-01  -5.2594470e-01  -6.3263859e-01   6.4402523e-01   3.5549849e-01  -3.6220068e-01   6.6295407e-01   2.9888079e-01   1.2601146e-01   4.8041883e-01   6.5101894e-01  -4.8049911e-01  -4.8130527e-01   2.3184831e-01  -6.2471224e-01   2.1734323e-01  -4.5072807e-01  -2.0861829e-01  -4.0167951e-01   2.9773804e-01   5.2059948e-01   3.9964021e-01   5.4273144e-01   2.2410144e-01  -5.0308026e-01  -5.1341807e-01  -6.4581125e-01  -5.6627478e-01  -4.3489149e-02  -3.5670171e-01  -5.3498430e-01   2.1565641e-01   2.4039318e-01  -6.1168189e-02  -5.9671182e-01  -9.9194866e-02  -2.1114460e-01   8.8986404e-03  -3.7541841e-01   5.2387510e-01  -6.4842326e-01   1.6267602e-01   4.9842652e-02  -6.2060903e-01  -1.7611828e-01  -5.5341012e-01   5.2493686e-01  -1.2750673e-01  -4.0460195e-01  -6.4151398e-01   4.5923722e-01   6.0090103e-01   5.8285899e-01  -1.7607892e-01   2.8478028e-01  -6.3820702e-01   6.3512007e-01  -5.6586181e-01   5.8881568e-01  -3.3756968e-01   5.9033988e-01  -5.9686724e-01  -7.7572487e-02   4.3807980e-01   4.8206173e-01   4.4197065e-01   6.2057482e-01  -4.7465970e-01  -5.8950879e-01   6.5246944e-01  -2.7965339e-01   1.2060104e-01   4.9065699e-01   6.4506533e-01   5.8606333e-01   6.3746457e-01  -1.2647997e-01  -6.6391419e-01
   3.9995191e-02   4.3856091e-01  -4.8740710e-01  -3.8484610e-01  -8.0833871e-02  -5.0655367e-01  -3.4451644e-01  -2.2998820e-01   2.4670096e-01  -5.1888523e-01   4.1328567e-01  -1.2761980e-01  -4.4787121e-01   2.5755575e-01   6.4030180e-01  -6.0295493e-01  -6.4958794e-01   1.9065530e-01   1.8350695e-03   5.3900440e-01  -5.0648740e-01  -1.4017238e-01  -5.4455970e-01  -3.4906680e-01   6.2986648e-02   2.1484244e-01  -5.6126623e-01  -5.1966343e-01   3.4311633e-01   7.0804874e-01  -6.2792659e-01   7.4522422e-01   3.6225595e-02  -3.8975681e-01  -4.1366645e-01  -6.1517087e-01  -1.7780674e-01   6.6628832e-01  -4.3056102e-01   4.1039983e-01   2.7926789e-01   7.2470050e-01   7.3315651e-01   7.4662157e-01  -3.3722786e-01   6.6406784e-01   2.0337906e-01   2.0769083e-01  -8.6388603e-02   1.4455024e-01   5.3122652e-01  -5.5493003e-01  -3.2759161e-01  -6.0683082e-01   7.0110545e-01  -6.2772372e-01   1.2712788e-01   4.7256079e-01   3.9335208e-01   5.2466786e-01  -4.8837428e-01   6.8379063e-01  -9.7403165e-02  -6.3445668e-01  -6.3098108e-01   3.7700919e-02  -6.1168107e-01  -3.1065382e-01  -3.7768080e-01  -6.2423403e-01   2.8544132e-01  -1.1858570e-01   7.3202481e-01  -2.6294132e-01  -2.9405497e-01  -5.9376323e-01  -5.7795812e-01   7.8132367e-03   4.9334963e-01  -3.0136753e-01   6.6589293e-01   3.3536911e-01   6.3234405e-01   1.2202391e-01  -6.1563324e-01   7.4810159e-01  -4.6186522e-01   7.5254243e-01  -9.3620771e-02  -4.0914464e-01  -2.0154028e-01   2.0583131e-02  -6.0065894e-01   6.2879217e-01  -4.6084450e-01   8.0228843e-02  -2.7188124e-01   4.0208207e-01  -6.2134976e-01  -4.4008004e-02   6.2222943e-01  -1.8885907e-01   4.5048630e-01  -4.8619537e-01   6.4000460e-01   4.6881803e-01  -5.0421581e-01  -5.9041969e-01   6.6630604e-01  -3.7061693e-01  -2.1025877e-01  -6.2152481e-01  -4.2991602e-01   6.7043356e-01   1.8249630e-01  -2.1165301e-01  -6.7259443e-02  -4.8567006e-01  -6.4895856e-01  -2.4662158e-02  -3.9841435e-01  -6.2406976e-01  -3.1132466e-01  -5.1188739e-01  -6.1253736e-01   6.7618249e-01   3.4944742e-01  -3.8067775e-01   6.2696625e-01   3.0514355e-01   1.2763954e-01   4.8857062e-01   6.4680124e-01  -4.7837738e-01  -4.7538538e-01   2.3435868e-01  -6.1133556e-01   2.2406435e-01  -4.4265795e-01  -2.1517097e-01  -3.9183453e-01   3.0834876e-01   5.1407542e-01   3.8306980e-01   5.6248741e-01   2.1057290e-01  -4.8532509e-01  -4.8636028e-01  -6.2756689e-01  -5.8286982e-01  -1.9013440e-02  -3.3168702e-01  -5.2543616e-01   2.1543887e-01   2.7402858e-01  -6.5753148e-02  -5.6143790e-01  -1.0175102e-01  -1.8896334e-01   2.5654148e-02  -3.8432257e-01   5.5908442e-01  -6.2931601e-01   1.2606620e-01   4.6063561e-02  -6.1239176e-01  -2.0417426e-01  -5.4521313e-01   5.1870540e-01  -1.2321087e-01  -3.9558390e-01  -6.3487580e-01   4.6374288e-01   5.9870091e-01   5.6399610e-01  -1.8167478e-01   2.9969613e-01  -6.3606960e-01   6.3782294e-01  -5.5720414e-01   5.7703012e-01  -3.4107810e-01   6.0324556e-01  -6.2197981e-01  -9.2809046e-02   4.5345922e-01   4.8649430e-01   4.5089491e-01   6.2663196e-01  -4.8240650e-01  -5.9328815e-01   6.2512892e-01  -2.7563087e-01   1.1235430e-01   4.7916577e-01   6.3420622e-01   5.8210805e-01   6.5394568e-01  -1.3747699e-01  -6.3680277e-01
   3.5926754e-02   4.1694737e-01  -4.7779482e-01  -3.6779071e-01  -9.2700783e-02  -4.9694504e-01  -3.5477400e-01  -2.2743837e-01   2.6811013e-01  -5.0921003e-01   4.2479646e-01  -1.5256997e-01  -4.4768524e-01   2.3692000e-01   6.2470340e-01  -6.1232683e-01  -6.2206505e-01   1.8973483e-01  -9.6790730e-03   5.1245029e-01  -5.0017665e-01  -1.3467377e-01  -5.4242153e-01  -3.5285754e-01   4.2836650e-02   2.2132851e-01  -5.6441156e-01  -4.8832289e-01   3.2871997e-01   7.1630878e-01  -6.2646802e-01   7.3095834e-01   3.3401600e-02  -3.9105410e-01  -4.0398446e-01  -6.1288488e-01  -1.8494702e-01   6.7893234e-01  -4.4123955e-01   3.9798743e-01   2.8479860e-01   6.9097707e-01   7.3590496e-01   7.5050643e-01  -3.4229252e-01   6.5350568e-01   2.0922726e-01   2.2822954e-01  -9.9108647e-02   1.2316702e-01   5.0217368e-01  -5.3711300e-01  -3.2158836e-01  -6.0561097e-01   6.7760585e-01  -6.3345271e-01   1.2391284e-01   4.8966911e-01   3.9712961e-01   5.5170742e-01  -4.8122220e-01   7.1067820e-01  -7.2268670e-02  -6.1929202e-01  -6.2662243e-01   5.0860496e-02  -6.0397296e-01  -2.7597065e-01  -3.8786789e-01  -6.1303288e-01   2.8023467e-01  -1.1759677e-01   7.3438956e-01  -2.6640177e-01  -2.9998604e-01  -6.2623690e-01  -5.9393823e-01   3.5450224e-02   4.9328954e-01  -2.8354676e-01   6.5267797e-01   3.0920561e-01   6.3716919e-01   9.4201833e-02  -6.1038492e-01   7.4559918e-01  -4.4561814e-01   7.4741091e-01  -8.0568624e-02  -4.0518906e-01  -2.3414660e-01   4.3011336e-02  -5.6712428e-01   6.2103048e-01  -4.7477735e-01   6.7255405e-02  -2.7418185e-01   4.0498554e-01  -6.1194256e-01  -5.4406857e-02   6.4249886e-01  -1.8766571e-01   4.6146656e-01  -4.9396475e-01   6.1484026e-01   4.2176899e-01  -5.2040979e-01  -5.7003388e-01   6.5182883e-01  -3.7483743e-01  -2.3408170e-01  -6.2283175e-01  -4.4154887e-01   6.3756762e-01   1.9312176e-01  -2.1341632e-01  -7.6828707e-02  -5.0049430e-01  -6.2185291e-01  -2.0351511e-02  -3.7497289e-01  -6.1991983e-01  -3.0765006e-01  -5.1462297e-01  -6.1948042e-01   6.5563530e-01   3.5127745e-01  -3.4817178e-01   6.4392750e-01   2.9638404e-01   1.1696787e-01   4.7987886e-01   6.5064307e-01  -4.6850537e-01  -4.6448577e-01   2.1252422e-01  -5.8855618e-01   2.4460007e-01  -4.4815064e-01  -2.0716009e-01  -3.7935877e-01   3.1489953e-01   5.1659480e-01   3.9287629e-01   5.6129675e-01   2.3779395e-01  -4.7325337e-01  -4.7877309e-01  -6.4197026e-01  -5.4229803e-01  -3.1840042e-02  -3.3445990e-01  -5.1803859e-01   1.9727050e-01   2.6486478e-01  -8.8773236e-02  -5.7186469e-01  -9.5547818e-02  -1.8500905e-01  -7.5875737e-03  -3.7684327e-01   5.2246294e-01  -6.2053667e-01   1.2062103e-01   4.5074504e-02  -6.0341958e-01  -2.0264922e-01  -5.4261238e-01   5.1492945e-01  -1.4079187e-01  -3.8349913e-01  -5.9844299e-01   4.5168129e-01   5.8867692e-01   5.6516233e-01  -1.8598210e-01   2.7954812e-01  -6.2138015e-01   6.1516459e-01  -5.4436344e-01   5.9639191e-01  -3.2435872e-01   5.8470192e-01  -6.1023794e-01  -1.0334082e-01   4.4299276e-01   4.6165486e-01   4.6747286e-01   6.2232785e-01  -4.8033262e-01  -5.8853328e-01   6.3661328e-01  -2.7993702e-01   1.4362708e-01   4.6025849e-01   6.4421836e-01   5.5129725e-01   6.4091704e-01  -1.1734978e-01  -6.3385471e-01
   3.4113507e-02   3.9559053e-01  -4.6841077e-01  -3.7978458e-01  -7.7189533e-02  -4.9405599e-01  -3.3877598e-01  -2.1788636e-01   2.4740070e-01  -5.0574300e-01   3.8713357e-01  -1.3171967e-01  -4.2765446e-01   2.4160417e-01   6.4353774e-01  -5.9832035e-01  -6.0254600e-01   1.8928150e-01  -1.1982903e-02   5.1107831e-01  -4.9975318e-01  -1.4636678e-01  -5.3616939e-01  -3.4525881e-01   5.6502422e-02   2.3079970e-01  -5.6112605e-01  -5.1855002e-01   3.4038519e-01   6.8264152e-01  -6.2785915e-01   7.2942317e-01   3.8553535e-02  -3.7670535e-01  -3.8848673e-01  -6.0628490e-01  -1.7392565e-01   6.8159725e-01  -4.2271543e-01   3.8660158e-01   2.6366921e-01   7.0083498e-01   7.1844002e-01   7.4494965e-01  -3.3349259e-01   6.6317879e-01   2.0379202e-01   2.2196613e-01  -8.4113133e-02   1.5828175e-01   4.9086324e-01  -5.1703933e-01  -3.1750929e-01  -6.0757148e-01   6.8276515e-01  -6.2860242e-01   1.3811335e-01   4.7861520e-01   4.0869711e-01   5.2818939e-01  -4.8853186e-01   7.0102718e-01  -7.7477642e-02  -6.3049016e-01  -6.1539694e-01   4.1087020e-02  -6.0336257e-01  -2.9074418e-01  -3.9666813e-01  -6.0716406e-01   2.7885001e-01  -1.0786996e-01   7.4821812e-01  -2.5787357e-01  -3.0739731e-01  -5.9913670e-01  -5.7669727e-01   2.9902267e-02   4.7396642e-01  -2.7989262e-01   6.6625209e-01   3.2162545e-01   6.4897292e-01   9.9107751e-02  -6.1392506e-01   7.2683240e-01  -4.5750429e-01   7.4834091e-01  -8.1606868e-02  -3.9981530e-01  -2.1064693e-01   4.3050589e-02  -5.7610305e-01   6.0445409e-01  -4.6123519e-01   6.3917063e-02  -2.6873374e-01   4.2247633e-01  -6.0187848e-01  -6.2899555e-02   6.3453079e-01  -1.7823588e-01   4.4534193e-01  -4.9756029e-01   6.0099453e-01   4.2511580e-01  -5.1288599e-01  -5.6444583e-01   6.4684819e-01  -3.9404097e-01  -2.0720592e-01  -6.2248119e-01  -4.2178116e-01   6.4179938e-01   1.8574711e-01  -2.1692586e-01  -5.4467102e-02  -4.8112804e-01  -6.2516227e-01  -1.6465724e-02  -3.8027825e-01  -6.0469117e-01  -2.9566552e-01  -5.1321006e-01  -6.1339116e-01   6.5026231e-01   3.0232596e-01  -3.7258363e-01   6.3313187e-01   3.2794471e-01   1.2012341e-01   4.7172052e-01   6.2828202e-01  -4.8998194e-01  -4.6777213e-01   2.0385905e-01  -6.1777786e-01   2.4319759e-01  -4.5253400e-01  -1.9035680e-01  -3.8176287e-01   3.1638562e-01   5.1903571e-01   3.9398530e-01   5.6504806e-01   2.1182638e-01  -4.8331325e-01  -4.6820224e-01  -6.1718546e-01  -5.4263113e-01  -3.6841897e-02  -3.3892770e-01  -5.0730908e-01   1.7636144e-01   2.8563216e-01  -7.8704252e-02  -5.5662856e-01  -9.7466218e-02  -1.9630580e-01   2.4412854e-02  -3.9141423e-01   5.4705181e-01  -6.2292574e-01   1.0335098e-01   4.3299987e-02  -6.0143344e-01  -2.0830865e-01  -5.3458843e-01   5.0617955e-01  -1.3453959e-01  -3.8353838e-01  -5.9464091e-01   4.4617829e-01   5.8409443e-01   5.6730951e-01  -1.9162311e-01   2.7712919e-01  -6.2051377e-01   6.2347826e-01  -5.3621105e-01   5.7780848e-01  -3.1303098e-01   5.5172383e-01  -5.6663980e-01  -1.1353361e-01   4.4124048e-01   4.6604575e-01   4.5503348e-01   6.3411040e-01  -4.6940542e-01  -5.7014017e-01   6.3742728e-01  -2.5361151e-01   1.4492241e-01   4.6348635e-01   6.2341116e-01   5.7122856e-01   6.3550787e-01  -1.3613522e-01  -6.1830238e-01
   2.8102167e-02   4.1885670e-01  -4.9662367e-01  -3.6239543e-01  -1.0175100e-01  -4.8309057e-01  -3.1760757e-01  -2.2968024e-01   2.5553813e-01  -4.9832715e-01   4.2042665e-01  -1.1775841e-01  -4.3883391e-01   2.4971078e-01   6.1798272e-01  -5.7444958e-01  -6.1165746e-01   2.0032455e-01  -4.8355819e-03   5.0441925e-01  -4.6502137e-01  -1.3686847e-01  -5.3506407e-01  -3.3311124e-01   4.1583164e-02   2.2289886e-01  -5.7007502e-01  -5.0146537e-01   3.3986886e-01   6.8655961e-01  -6.1789140e-01   7.2932225e-01   4.4758889e-02  -3.9341316e-01  -3.8556304e-01  -6.0376267e-01  -1.7042169e-01   6.4302135e-01  -4.2377364e-01   3.8317481e-01   2.7005444e-01   7.0297546e-01   7.2731845e-01   7.3800808e-01  -3.4916906e-01   6.5883663e-01   1.9429738e-01   2.0471746e-01  -1.0510956e-01   1.6232691e-01   4.8219691e-01  -5.0566383e-01  -3.0815494e-01  -6.1462359e-01   6.8388269e-01  -6.0243101e-01   1.3214053e-01   4.5260526e-01   4.1353232e-01   5.3775334e-01  -4.9603457e-01   6.8826191e-01  -8.9208491e-02  -6.2985407e-01  -6.4276753e-01   4.4790529e-02  -5.9393212e-01  -2.7996656e-01  -3.8670877e-01  -6.1730809e-01   2.5203399e-01  -1.1536763e-01   7.3069264e-01  -2.5909279e-01  -2.7615540e-01  -6.0516903e-01  -5.7410587e-01   3.6679522e-02   4.8601481e-01  -2.5688729e-01   6.5387319e-01   3.0306889e-01   6.2876751e-01   1.0760253e-01  -6.1420102e-01   7.2847976e-01  -4.5224072e-01   7.3211668e-01  -8.7994127e-02  -3.9398351e-01  -2.2008307e-01   5.1741093e-02  -5.4653442e-01   5.9036879e-01  -4.6045572e-01   7.8319570e-02  -2.8471868e-01   4.1044320e-01  -6.0291563e-01  -5.8195372e-02   6.2666450e-01  -1.7922684e-01   4.5313808e-01  -5.1500068e-01   6.0624007e-01   4.2503573e-01  -5.0325874e-01  -5.7950596e-01   6.3790355e-01  -3.8596963e-01  -1.8077961e-01  -6.2381427e-01  -4.3869776e-01   6.1786618e-01   1.8673950e-01  -2.5223986e-01  -9.0585107e-02  -4.8350592e-01  -6.1700624e-01  -2.5913548e-02  -3.7325412e-01  -5.9575909e-01  -3.2953527e-01  -5.0408880e-01  -6.0864591e-01   6.5347647e-01   3.3404005e-01  -3.6079799e-01   6.5023501e-01   3.1904988e-01   1.0580391e-01   4.7464125e-01   6.0356530e-01  -4.7217613e-01  -4.6055497e-01   2.1452937e-01  -5.8994619e-01   2.3413515e-01  -4.5428820e-01  -1.9464343e-01  -3.4922312e-01   3.3195858e-01   5.0414686e-01   3.9629139e-01   5.4008793e-01   2.1321572e-01  -4.7424418e-01  -4.6253696e-01  -6.1224288e-01  -5.2945580e-01  -2.6877288e-02  -3.3752064e-01  -4.9314495e-01   1.7556313e-01   2.7986591e-01  -8.3624817e-02  -5.3165150e-01  -7.5615106e-02  -1.6417604e-01   1.7536645e-02  -3.9760552e-01   5.4451710e-01  -6.3311265e-01   1.0067446e-01   1.5142146e-02  -5.9959977e-01  -1.9421907e-01  -5.2202200e-01   5.0424259e-01  -1.4622776e-01  -3.9054450e-01  -6.0698222e-01   4.4083924e-01   5.6279586e-01   5.4586720e-01  -2.0626087e-01   2.6650345e-01  -6.0052353e-01   6.3447446e-01  -5.4260166e-01   5.6241525e-01  -3.2338304e-01   5.8964274e-01  -5.8445426e-01  -1.0770483e-01   4.6248995e-01   4.5017069e-01   4.7057403e-01   6.2334838e-01  -4.6674871e-01  -5.5256748e-01   6.3020963e-01  -2.6858932e-01   1.5963571e-01   4.4250263e-01   6.3374309e-01   5.5461691e-01   6.2951659e-01  -1.3832807e-01  -6.3166066e-01
   2.7385218e-02   4.0765903e-01  -4.8240176e-01  -3.7458586e-01  -8.4213133e-02  -4.9650015e-01  -3.1163146e-01  -1.9775118e-01   2.7815126e-01  -4.9709493e-01   3.8269910e-01  -1.3472308e-01  -4.1790389e-01   2.5148917e-01   6.3373512e-01  -5.8268137e-01  -5.9305976e-01   1.8834812e-01   1.0173524e-03   5.0933862e-01  -4.7664885e-01  -1.3252022e-01  -5.2726428e-01  -3.0169356e-01   4.8562676e-02   2.2768996e-01  -5.4378840e-01  -4.8340208e-01   3.3505429e-01   6.8661685e-01  -6.3250785e-01   7.2670917e-01   1.9811476e-02  -3.7227262e-01  -3.8439741e-01  -5.8776225e-01  -1.7209482e-01   6.5896440e-01  -3.9916883e-01   4.0667830e-01   2.6885209e-01   7.0039532e-01   7.2075500e-01   7.1403818e-01  -3.3503010e-01   6.3422524e-01   1.9428168e-01   2.1606191e-01  -7.5531210e-02   1.4518568e-01   4.8939928e-01  -5.0795505e-01  -3.0848104e-01  -5.9099840e-01   6.6865060e-01  -6.0455268e-01   1.0831423e-01   4.7656534e-01   4.0401874e-01   5.1059047e-01  -4.6399641e-01   6.8711764e-01  -6.9278762e-02  -6.1243109e-01  -6.0416047e-01   3.6620251e-02  -5.7566439e-01  -2.7497216e-01  -3.9626734e-01  -5.8056002e-01   2.5964897e-01  -1.1185446e-01   7.4162105e-01  -2.7075238e-01  -2.9080938e-01  -5.8162828e-01  -5.6705104e-01   2.7921311e-02   4.9601359e-01  -2.5858503e-01   6.6937451e-01   3.1400394e-01   6.5092793e-01   1.0044383e-01  -6.1041025e-01   7.2784360e-01  -4.4240961e-01   7.3458674e-01  -1.0097898e-01  -3.8717121e-01  -1.9564122e-01   3.2585955e-02  -5.6053911e-01   6.0436823e-01  -4.4922220e-01   5.8581506e-02  -2.6317398e-01   4.1386930e-01  -5.9361397e-01  -3.3574343e-02   6.3014536e-01  -1.5329162e-01   4.3516491e-01  -4.8601977e-01   5.8755430e-01   4.2829884e-01  -5.0558149e-01  -5.5665825e-01   6.1916737e-01  -3.9375403e-01  -2.0800607e-01  -5.9850708e-01  -4.2369531e-01   6.2346793e-01   2.0879520e-01  -2.1146862e-01  -7.6164259e-02  -4.5629111e-01  -5.9898127e-01  -5.4680087e-03  -3.8590389e-01  -5.9038104e-01  -2.8814491e-01  -4.9840570e-01  -5.9680267e-01   6.4116590e-01   3.0988092e-01  -3.7526954e-01   6.2516434e-01   3.2472529e-01   1.0622982e-01   4.9224516e-01   6.3717058e-01  -4.5988235e-01  -4.6890592e-01   1.9512657e-01  -5.7503238e-01   2.4256322e-01  -4.4646467e-01  -1.9401090e-01  -3.8741696e-01   3.0847877e-01   5.3271744e-01   4.0633680e-01   5.2819841e-01   2.2562751e-01  -4.7467544e-01  -4.4613638e-01  -6.0406456e-01  -5.2316444e-01  -1.2408023e-03  -3.4965650e-01  -5.1351085e-01   1.5574613e-01   2.8841605e-01  -7.4534134e-02  -5.5049729e-01  -8.7002896e-02  -1.6869214e-01   3.3472272e-02  -3.7930526e-01   5.4376625e-01  -6.0708080e-01   8.7572807e-02   1.9869844e-02  -5.9243951e-01  -2.3176886e-01  -5.4835975e-01   5.0226722e-01  -1.5684718e-01  -3.9699796e-01  -6.1863383e-01   4.4401950e-01   5.6387509e-01   5.4893455e-01  -2.3207911e-01   2.6009387e-01  -6.2276520e-01   6.2210452e-01  -5.3954166e-01   5.8044699e-01  -3.0873804e-01   5.7681084e-01  -5.8262590e-01  -1.0516447e-01   4.5764117e-01   4.4427663e-01   4.4759499e-01   6.0684040e-01  -4.8861306e-01  -5.6553593e-01   6.1957401e-01  -2.7874947e-01   1.5405507e-01   4.5123206e-01   6.2540773e-01   5.5885246e-01   6.0685122e-01  -1.5424153e-01  -6.2625303e-01
   3.3809152e-02   4.1379299e-01  -4.5215186e-01  -3.5759804e-01  -9.3145656e-02  -4.9027960e-01  -3.0888767e-01  -2.0987721e-01   2.6314554e-01  -4.7321947e-01   3.8965893e-01  -1.2890279e-01  -4.2163094e-01   2.5474319e-01   6.3682811e-01  -5.7836299e-01  -6.2495297e-01   1.6006889e-01  -4.6996994e-03   4.8494326e-01  -4.6838643e-01  -1.3102676e-01  -5.1242850e-01  -3.0783263e-01   4.7784496e-02   2.2557777e-01  -5.4505250e-01  -5.0267816e-01   3.4097969e-01   6.7670667e-01  -6.1222724e-01   7.2759180e-01   3.4271318e-02  -3.6659007e-01  -3.7445037e-01  -5.9189736e-01  -1.4950424e-01   6.4845278e-01  -3.9848727e-01   3.7992110e-01   2.6423053e-01   6.9160326e-01   7.2169545e-01   7.1833471e-01  -3.3236007e-01   6.4368225e-01   1.8558436e-01   1.8117244e-01  -9.6876403e-02   1.3211174e-01   4.9663902e-01  -5.0154339e-01  -2.9854058e-01  -5.9151530e-01   6.7777391e-01  -5.9580379e-01   1.1561951e-01   4.5368721e-01   4.0282781e-01   5.2544049e-01  -4.7111852e-01   6.8231453e-01  -7.3866074e-02  -5.9731826e-01  -6.2475385e-01   4.3843053e-02  -5.6620492e-01  -2.7974824e-01  -3.7942485e-01  -5.6574547e-01   2.5072515e-01  -1.1505284e-01   7.2799730e-01  -2.6693761e-01  -2.9636708e-01  -5.6478559e-01  -5.7705634e-01   3.4321593e-02   5.1472400e-01  -2.7549175e-01   6.5484681e-01   3.0604123e-01   6.3112039e-01   9.2316202e-02  -6.0483915e-01   7.2721224e-01  -4.2977470e-01   7.2827545e-01  -8.9859582e-02  -3.7966125e-01  -2.0355583e-01   3.8032302e-02  -5.5908513e-01   5.9977492e-01  -4.4926011e-01   8.4150818e-02  -2.5993750e-01   4.1425575e-01  -5.8519482e-01  -3.8924331e-02   6.1117252e-01  -1.5851490e-01   4.2438586e-01  -4.7666442e-01   5.9252162e-01   4.0000327e-01  -5.2272869e-01  -5.6545103e-01   6.1230718e-01  -3.7803713e-01  -1.7274737e-01  -5.9742874e-01  -4.4487158e-01   6.2541967e-01   1.9837825e-01  -2.1726578e-01  -8.5218871e-02  -4.5565453e-01  -6.0383598e-01   6.0653273e-03  -3.7921086e-01  -5.9738466e-01  -3.1965359e-01  -4.9032121e-01  -6.0105380e-01   6.3051501e-01   3.1725741e-01  -3.7120707e-01   6.2746081e-01   3.1243249e-01   1.0054432e-01   4.8262807e-01   6.3199166e-01  -4.7806047e-01  -4.6315372e-01   1.9276677e-01  -5.8813148e-01   2.5882533e-01  -4.3932302e-01  -1.7956011e-01  -3.5261626e-01   3.0413687e-01   5.2421821e-01   3.9288432e-01   5.3158147e-01   2.2960896e-01  -4.5209362e-01  -4.4890151e-01  -6.0408920e-01  -5.1119910e-01  -2.4516727e-02  -3.3250876e-01  -5.2322012e-01   1.6100166e-01   2.9518979e-01  -7.1057551e-02  -5.2778984e-01  -7.1502248e-02  -1.7202802e-01   1.5001183e-02  -3.8090486e-01   5.3317397e-01  -5.9361034e-01   9.8167669e-02   4.7061210e-03  -5.8506018e-01  -2.2431347e-01  -5.1896936e-01   4.7193053e-01  -1.3402571e-01  -3.6729813e-01  -6.0189514e-01   4.4456617e-01   5.4717705e-01   5.4113243e-01  -2.2286794e-01   2.5600054e-01  -6.1556628e-01   6.1792044e-01  -5.3624857e-01   5.5306042e-01  -3.0259907e-01   5.9689792e-01  -5.6516530e-01  -1.2030796e-01   4.6018628e-01   4.4531654e-01   4.5598154e-01   6.0146257e-01  -4.5904852e-01  -5.7804060e-01   6.0195479e-01  -2.6267045e-01   1.3135799e-01   4.4589139e-01   6.1870745e-01   5.2930251e-01   6.3666617e-01  -1.3767964e-01  -6.2885266e-01
   2.8269204e-02   3.8501516e-01  -4.7538811e-01  -3.3677667e-01  -8.3930532e-02  -4.7476858e-01  -2.9879439e-01  -2.2276612e-01   2.6232682e-01  -4.7518526e-01   3.7704939e-01  -1.3472198e-01  -3.9907448e-01   2.3843824e-01   6.1599851e-01  -5.5278803e-01  -5.9015202e-01   1.7561553e-01  -1.1573355e-02   4.9544198e-01  -4.5724415e-01  -1.2483900e-01  -5.2067720e-01  -3.1933762e-01   3.5513817e-02   2.1638112e-01  -5.6087758e-01  -4.8106918e-01   3.2393955e-01   6.7263529e-01  -6.0985206e-01   7.2267842e-01   4.4692647e-02  -3.5324905e-01  -3.8247184e-01  -5.9999339e-01  -1.6589308e-01   6.4922780e-01  -4.1302767e-01   3.7797020e-01   2.6555006e-01   6.7974320e-01   7.2703158e-01   7.2113080e-01  -3.3022575e-01   6.4332659e-01   1.9469051e-01   1.9895507e-01  -6.5303665e-02   1.3992371e-01   4.8880136e-01  -4.9037555e-01  -2.8850539e-01  -5.7819622e-01   6.3975325e-01  -6.0544584e-01   1.4496111e-01   4.5700764e-01   3.8832679e-01   5.1011080e-01  -4.5010775e-01   7.0259771e-01  -8.0096612e-02  -5.9719411e-01  -6.1878977e-01   4.2865936e-02  -5.7033586e-01  -2.7310322e-01  -3.7775014e-01  -5.7851604e-01   2.6336021e-01  -9.9793035e-02   7.0909673e-01  -2.5461948e-01  -3.0211641e-01  -5.6374119e-01  -5.8168580e-01   3.2389040e-02   4.9199002e-01  -2.5343652e-01   6.5335468e-01   3.1406874e-01   6.3082305e-01   8.9733049e-02  -5.9602548e-01   7.1814935e-01  -4.4461154e-01   7.3060430e-01  -9.5173406e-02  -3.9064863e-01  -2.2429383e-01   1.6268547e-02  -5.6872949e-01   5.9144062e-01  -4.3114074e-01   7.8106383e-02  -2.6933985e-01   3.9295647e-01  -5.9961962e-01  -3.6505011e-02   5.9068973e-01  -1.5194957e-01   4.2018262e-01  -4.6086102e-01   5.7886346e-01   3.6647313e-01  -4.9037852e-01  -5.5217619e-01   6.3136694e-01  -3.9005383e-01  -1.8150206e-01  -5.8960583e-01  -4.3774467e-01   6.1088964e-01   2.1421322e-01  -2.2889177e-01  -1.0677231e-01  -4.6304211e-01  -5.9758613e-01  -1.7391221e-02  -3.6212395e-01  -6.0235576e-01  -3.3178519e-01  -5.0071307e-01  -5.9418527e-01   6.2297202e-01   3.1300416e-01  -3.7818505e-01   6.2944097e-01   3.1577457e-01   7.3554978e-02   4.8969478e-01   6.0650041e-01  -4.7457726e-01  -4.4992335e-01   1.9588092e-01  -5.6849611e-01   2.5233034e-01  -4.4622635e-01  -1.7552734e-01  -3.4932416e-01   3.1135481e-01   5.1454348e-01   4.1741811e-01   5.0783639e-01   2.2561349e-01  -4.5680580e-01  -4.6268256e-01  -5.8023714e-01  -5.1498006e-01   4.9533807e-03  -3.5858942e-01  -5.2118405e-01   1.6853101e-01   2.8291192e-01  -9.3137949e-02  -5.5111398e-01  -7.2434639e-02  -1.5434035e-01   3.4676160e-02  -3.9342580e-01   5.3198672e-01  -6.1364784e-01   8.0436086e-02   1.5124696e-02  -5.9275791e-01  -2.2311615e-01  -5.1702011e-01   4.7823545e-01  -1.6817942e-01  -3.7902458e-01  -5.9562982e-01   4.6382162e-01   5.4680413e-01   5.3046946e-01  -2.0522113e-01   2.3527579e-01  -5.8192748e-01   6.2679534e-01  -5.3004011e-01   5.6360011e-01  -3.1933852e-01   5.5019150e-01  -5.6966759e-01  -1.1855443e-01   4.5492634e-01   4.3392587e-01   4.5445611e-01   5.8164867e-01  -4.6793879e-01  -5.5815773e-01   5.8129251e-01  -2.8440940e-01   1.4323983e-01   4.2254914e-01   5.9781862e-01   5.2707356e-01   6.2847567e-01  -1.4710371e-01  -6.1206847e-01
   2.5295405e-02   3.7833228e-01  -4.6447789e-01  -3.2523076e-01  -7.9105620e-02  -4.8166394e-01  -3.0623356e-01  -2.0276035e-01   2.6316748e-01  -4.6649686e-01   3.7780882e-01  -1.0121193e-01  -4.0361220e-01   2.7063254e-01   6.1034988e-01  -5.5469076e-01  -5.6176921e-01   1.7733231e-01   7.1105198e-03   4.8262763e-01  -4.4186555e-01  -1.3825921e-01  -5.0017845e-01  -3.0578943e-01   3.4188933e-02   2.2868575e-01  -5.3582196e-01  -4.6552172e-01   3.5816980e-01   6.7123525e-01  -5.8754290e-01   7.1916367e-01   4.9217121e-02  -3.4563045e-01  -3.5803348e-01  -5.6718028e-01  -1.4042786e-01   6.3618618e-01  -3.8317948e-01   3.4829421e-01   2.6738812e-01   6.7248290e-01   7.1503855e-01   7.1693849e-01  -3.2956492e-01   6.6057570e-01   1.9209570e-01   1.9266815e-01  -7.2950090e-02   1.4721205e-01   4.8350613e-01  -4.9145884e-01  -2.9807518e-01  -5.7958368e-01   6.6263020e-01  -5.7696326e-01   1.0945302e-01   4.3567004e-01   3.6951215e-01   5.1160915e-01  -4.5942050e-01   6.9101397e-01  -6.5800623e-02  -5.8673758e-01  -6.0270962e-01   2.9309166e-02  -5.3988613e-01  -2.6382488e-01  -3.7025910e-01  -5.7656072e-01   2.4828490e-01  -1.0839122e-01   7.2551514e-01  -2.2806246e-01  -2.8921916e-01  -5.4978136e-01  -5.6906504e-01   1.0967651e-02   5.0643477e-01  -2.6052382e-01   6.5289966e-01   2.8189541e-01   6.4389763e-01   1.0093210e-01  -5.7955281e-01   7.2628693e-01  -4.7148270e-01   7.1542080e-01  -8.8510646e-02  -3.5090128e-01  -1.9690616e-01   2.0614232e-02  -5.1985802e-01   5.8398821e-01  -4.3685908e-01   8.2581369e-02  -2.6445705e-01   3.9020326e-01  -6.0191579e-01  -5.4697319e-02   5.7886010e-01  -1.2450855e-01   4.0650568e-01  -4.6979861e-01   5.7218793e-01   3.9780738e-01  -4.8739898e-01  -5.3564668e-01   6.3961211e-01  -3.7482735e-01  -1.6914791e-01  -5.9495294e-01  -4.3189700e-01   6.2153439e-01   2.0038169e-01  -2.4890538e-01  -1.0319632e-01  -4.5641750e-01  -5.9723570e-01   4.8259283e-03  -3.8781580e-01  -5.8883633e-01  -3.2472639e-01  -4.8684961e-01  -5.6807576e-01   6.1218712e-01   2.8128801e-01  -3.7278537e-01   6.1769002e-01   3.3815632e-01   7.6434469e-02   4.9097430e-01   6.1105567e-01  -4.6825178e-01  -4.6178940e-01   1.7061586e-01  -5.5367809e-01   2.5074746e-01  -4.6589426e-01  -1.7321400e-01  -3.4669431e-01   3.0455031e-01   4.9524989e-01   4.1034532e-01   4.9404325e-01   2.4854317e-01  -4.6482656e-01  -4.3412801e-01  -6.0625414e-01  -5.1578115e-01   8.0140147e-03  -3.4292444e-01  -5.1682047e-01   1.5157108e-01   2.8660913e-01  -8.9742496e-02  -5.1622840e-01  -8.6746020e-02  -1.7114774e-01   6.1086321e-02  -3.8576308e-01   5.3642138e-01  -6.0223815e-01   5.7356981e-02  -7.8184390e-03  -6.0189604e-01  -1.9625739e-01  -5.2204787e-01   4.6134627e-01  -1.3966912e-01  -3.6098499e-01  -5.8386307e-01   4.6422580e-01   5.3418090e-01   5.3494908e-01  -2.1944014e-01   2.4309776e-01  -5.7804570e-01   6.0333445e-01  -5.0368619e-01   5.7287479e-01  -2.8099442e-01   5.6606890e-01  -5.3399737e-01  -1.1324412e-01   4.5901955e-01   4.3930447e-01   4.7939402e-01   5.9278637e-01  -4.4267219e-01  -5.3573956e-01   5.9476257e-01  -2.8931920e-01   1.5639148e-01   4.1809143e-01   6.0070547e-01   5.2238239e-01   6.0498249e-01  -1.5798552e-01  -5.9814993e-01
   4.6499563e-02   3.9885257e-01  -4.7145747e-01  -3.4043834e-01  -9.1478759e-02  -4.7326615e-01  -2.9682191e-01  -2.0631465e-01   2.7277547e-01  -4.3771199e-01   3.6180996e-01  -1.2837724e-01  -3.9536860e-01   2.3638651e-01   5.9697186e-01  -5.4871166e-01  -5.9859679e-01   1.8078434e-01   6.7325199e-03   4.9750498e-01  -4.5045631e-01  -1.1909791e-01  -4.9386973e-01  -3.0288360e-01   4.7888061e-02   2.3212205e-01  -5.4984661e-01  -4.5778300e-01   3.5058039e-01   6.7549313e-01  -5.9722480e-01   7.0855668e-01   3.6787756e-02  -3.4045280e-01  -3.6664622e-01  -5.7417065e-01  -1.6239049e-01   6.4365669e-01  -4.0050185e-01   3.9261056e-01   2.4361463e-01   6.8065585e-01   6.8925585e-01   7.1436988e-01  -3.1864698e-01   6.1777384e-01   1.6950196e-01   1.9575253e-01  -5.5371007e-02   1.2945852e-01   4.5848494e-01  -4.7544495e-01  -2.8857724e-01  -5.8563714e-01   6.5059525e-01  -5.9287243e-01   1.1637612e-01   4.2595335e-01   3.7618437e-01   5.1680734e-01  -4.5647728e-01   6.9317589e-01  -8.7071788e-02  -5.8041028e-01  -5.8491625e-01   3.5235044e-02  -5.4927063e-01  -2.6289219e-01  -3.7134798e-01  -5.8106531e-01   2.4525429e-01  -1.0561097e-01   7.1677251e-01  -2.5407145e-01  -3.0459217e-01  -5.3935738e-01  -5.6819658e-01   3.7601961e-02   4.8200860e-01  -2.7626470e-01   6.4404853e-01   2.8459787e-01   6.4091473e-01   9.9878632e-02  -5.8157282e-01   7.1416591e-01  -4.3715274e-01   7.0894313e-01  -6.8328127e-02  -3.4316353e-01  -1.9558413e-01   3.2723477e-02  -5.2202081e-01   5.8445164e-01  -4.5349984e-01   6.3283308e-02  -2.7181148e-01   4.1106761e-01  -5.6091081e-01  -5.6077128e-02   6.0479528e-01  -1.4981360e-01   4.0122103e-01  -4.5668938e-01   5.7624649e-01   3.6358328e-01  -4.7633515e-01  -5.6538021e-01   6.0697816e-01  -3.7498044e-01  -1.6613935e-01  -5.7222797e-01  -4.3008318e-01   6.2308025e-01   2.1099369e-01  -2.4400415e-01  -1.0860833e-01  -4.3919332e-01  -5.8454780e-01   1.0132511e-02  -3.8647437e-01  -5.8982853e-01  -3.1808135e-01  -4.9331448e-01  -5.8637830e-01   6.1693386e-01   2.8219988e-01  -3.4205971e-01   5.9424426e-01   3.3143034e-01   6.3391214e-02   4.8293540e-01   5.9746470e-01  -4.7136192e-01  -4.6466410e-01   1.7773239e-01  -5.6055858e-01   2.6718086e-01  -4.0319143e-01  -1.5148448e-01  -3.4358653e-01   3.3446526e-01   5.0896565e-01   3.9221403e-01   4.8026589e-01   2.5063095e-01  -4.4495271e-01  -4.3038947e-01  -5.7251996e-01  -4.9948332e-01   5.8730394e-03  -3.5533947e-01  -5.0365611e-01   1.5561520e-01   2.9791650e-01  -8.9566338e-02  -5.2222576e-01  -6.3347026e-02  -1.6040385e-01   5.2150661e-02  -3.9743388e-01   5.2846778e-01  -6.0559945e-01   5.0312103e-02  -4.4677521e-03  -5.6610622e-01  -2.4505450e-01  -5.3039647e-01   4.8062348e-01  -1.6209010e-01  -3.4157940e-01  -5.7382704e-01   4.5115193e-01   5.2515022e-01   5.1057935e-01  -2.2895189e-01   2.3413149e-01  -5.8065057e-01   6.0243438e-01  -5.2284907e-01   5.7847578e-01  -3.1088370e-01   5.4911354e-01  -5.4500580e-01  -1.3804817e-01   4.4869619e-01   4.0706012e-01   4.6932360e-01   5.8027954e-01  -4.6310445e-01  -5.5776888e-01   5.7883864e-01  -2.9399291e-01   1.5942723e-01   4.3927889e-01   5.9122973e-01   5.1564709e-01   6.1626327e-01  -1.6514963e-01  -6.0644192e-01
   2.3090106e-02   3.8032341e-01  -4.7527457e-01  -3.2883155e-01  -6.4213666e-02  -4.7694679e-01  -2.8910280e-01  -1.9752569e-01   2.5842262e-01  -4.5599312e-01   3.4329719e-01  -1.2487784e-01  -3.8651121e-01   2.4906726e-01   6.0359363e-01  -5.3054713e-01  -5.6825089e-01   1.8479203e-01   1.4515442e-04   4.8389429e-01  -4.2148431e-01  -9.2699829e-02  -4.9313424e-01  -3.0951083e-01   3.6529296e-02   2.3262124e-01  -5.2939429e-01  -4.4930260e-01   3.1770209e-01   6.8036717e-01  -5.8335032e-01   6.9868500e-01   2.6311806e-02  -3.3053096e-01  -3.4977713e-01  -5.8488540e-01  -1.6036587e-01   6.3268352e-01  -3.7151076e-01   3.4757946e-01   2.7237592e-01   6.6839690e-01   6.9526610e-01   7.0547494e-01  -3.5039804e-01   6.2976871e-01   1.7321506e-01   1.9080478e-01  -7.7897901e-02   1.2644056e-01   4.9256526e-01  -4.8700793e-01  -2.8212967e-01  -5.6238908e-01   6.4873791e-01  -5.9634483e-01   9.6828024e-02   4.3489995e-01   3.8540010e-01   4.9646520e-01  -4.1541385e-01   6.8710895e-01  -8.0925041e-02  -5.9475672e-01  -5.7975060e-01   3.5980314e-02  -5.3700929e-01  -2.5627276e-01  -3.8378071e-01  -5.5155474e-01   2.4918473e-01  -1.1976285e-01   7.1372440e-01  -2.5121024e-01  -2.8945981e-01  -5.2850038e-01  -5.5461759e-01   1.6912332e-02   4.8765997e-01  -2.3853330e-01   6.4106633e-01   2.8233236e-01   6.3883137e-01   7.7325610e-02  -5.7002526e-01   7.3372836e-01  -4.4331117e-01   7.0935287e-01  -6.9090797e-02  -3.4961142e-01  -1.8329509e-01   1.7130177e-02  -5.0520819e-01   5.8608879e-01  -4.5062894e-01   7.3134725e-02  -2.7446393e-01   3.9948287e-01  -5.7085923e-01  -3.4321295e-02   5.7631038e-01  -1.2558546e-01   3.7058082e-01  -4.6997284e-01   5.7126368e-01   3.6980864e-01  -4.9634171e-01  -5.4017114e-01   6.0573360e-01  -3.9015668e-01  -1.8611313e-01  -5.7558343e-01  -4.2775402e-01   6.1095334e-01   2.2367157e-01  -2.5682095e-01  -1.2323500e-01  -4.5376598e-01  -5.8994777e-01   1.5226038e-02  -3.9675275e-01  -5.8109223e-01  -3.0731243e-01  -4.6674679e-01  -5.7406112e-01   5.9640465e-01   2.7654217e-01  -3.6843576e-01   6.3120912e-01   3.3434794e-01   4.9007837e-02   5.0127948e-01   5.7729632e-01  -4.6859876e-01  -4.4795388e-01   1.5136061e-01  -5.6003960e-01   2.7088128e-01  -4.5253568e-01  -1.6504110e-01  -3.3933591e-01   3.4353664e-01   5.0682914e-01   3.9451547e-01   4.9904996e-01   2.5257160e-01  -4.3353748e-01  -4.4503024e-01  -5.8482241e-01  -4.9928300e-01   1.1316067e-02  -3.3551440e-01  -4.8171830e-01   1.3283146e-01   3.0090993e-01  -1.0818715e-01  -5.2178813e-01  -5.6797468e-02  -1.5687770e-01   4.9397909e-02  -4.0302495e-01   5.4570834e-01  -5.7539259e-01   5.9833584e-02   8.9723985e-04  -5.5522148e-01  -2.3680057e-01  -5.0692062e-01   4.6711129e-01  -1.5857069e-01  -3.6964838e-01  -5.6101135e-01   4.6378476e-01   5.2044634e-01   5.0489334e-01  -2.3418503e-01   2.2143905e-01  -5.8015894e-01   6.1320858e-01  -5.0979695e-01   5.6171065e-01  -2.8206655e-01   5.6912780e-01  -5.5314487e-01  -1.4324948e-01   4.6688309e-01   4.0635894e-01   4.7469086e-01   5.5724282e-01  -4.5273566e-01  -5.5350678e-01   5.8789015e-01  -2.7962460e-01   1.7237108e-01   3.9206269e-01   6.0898323e-01   5.0518719e-01   6.1335095e-01  -1.5074740e-01  -5.8566428e-01
   3.7915276e-02   3.8754227e-01  -4.5136907e-01  -3.3253670e-01  -8.1003286e-02  -4.8612947e-01  -2.8152511e-01  -1.9213421e-01   2.5643603e-01  -4.4327140e-01   3.5975502e-01  -1.1576602e-01  -3.6036067e-01   2.6162842e-01   6.0768806e-01  -5.1285826e-01  -5.5804452e-01   1.7998342e-01   3.4702372e-03   4.8104729e-01  -4.2100812e-01  -1.0234545e-01  -4.9915443e-01  -2.9443854e-01   3.9474345e-02   2.2411969e-01  -5.4149198e-01  -4.5695034e-01   3.4707745e-01   6.7499023e-01  -5.7786338e-01   7.1142326e-01   3.4496532e-02  -3.2439735e-01  -3.4548425e-01  -5.7967561e-01  -1.5739421e-01   6.1562909e-01  -3.6186143e-01   3.5330468e-01   2.4849241e-01   6.6966549e-01   6.8426872e-01   7.0541195e-01  -3.3912396e-01   6.1670331e-01   1.6640295e-01   1.8049797e-01  -7.8210378e-02   1.2495280e-01   4.6268230e-01  -4.5488565e-01  -2.4976271e-01  -5.7055816e-01   6.4615971e-01  -5.6823250e-01   1.0452632e-01   4.1030093e-01   3.6230314e-01   5.0288070e-01  -4.5635010e-01   6.7988637e-01  -7.1380584e-02  -5.8372942e-01  -5.8113498e-01   2.8460900e-02  -5.3519762e-01  -2.3021594e-01  -3.8687455e-01  -5.5229818e-01   2.2478049e-01  -1.1994528e-01   7.1144317e-01  -2.4209718e-01  -2.8172570e-01  -5.1090711e-01  -5.5358726e-01   9.7864899e-03   4.8858553e-01  -2.3461512e-01   6.4996872e-01   2.8283468e-01   6.5536228e-01   9.3299275e-02  -5.5682385e-01   6.9798949e-01  -4.3240395e-01   7.2241316e-01  -9.3704017e-02  -3.5152272e-01  -1.6300547e-01   2.8411387e-02  -5.2196261e-01   5.7960359e-01  -4.3796993e-01   6.6194150e-02  -2.8132531e-01   3.9602439e-01  -5.5384980e-01  -4.0302225e-02   5.8735102e-01  -1.2392941e-01   3.7532073e-01  -4.6349539e-01   5.7469251e-01   3.6648649e-01  -4.7558612e-01  -5.5940994e-01   6.0666980e-01  -3.8224225e-01  -1.5976483e-01  -5.6542774e-01  -4.2944498e-01   5.9563620e-01   2.1536810e-01  -2.5123896e-01  -1.1082524e-01  -4.3769586e-01  -5.6949914e-01   1.7427437e-02  -3.5912337e-01  -5.7901813e-01  -3.3209284e-01  -4.9576351e-01  -5.6146847e-01   6.0581832e-01   2.6393318e-01  -3.4998436e-01   5.9030814e-01   3.4489705e-01   5.9281617e-02   5.0164301e-01   5.5521179e-01  -4.5591319e-01  -4.4954322e-01   1.4693045e-01  -5.5146390e-01   2.5612041e-01  -4.4786436e-01  -1.5778076e-01  -3.3479055e-01   3.4463806e-01   4.9260023e-01   4.0744504e-01   4.7340757e-01   2.5397208e-01  -4.1894107e-01  -4.2770957e-01  -5.7582683e-01  -4.7928097e-01   1.1884202e-02  -3.5119294e-01  -5.0974245e-01   1.4486871e-01   3.0376179e-01  -1.3028401e-01  -5.1013689e-01  -5.1638155e-02  -1.5317899e-01   5.7794390e-02  -4.0093173e-01   5.3546184e-01  -5.7946286e-01   3.1302916e-02  -1.4431855e-02  -5.7122634e-01  -2.2719865e-01  -5.1353783e-01   4.4400213e-01  -1.7332260e-01  -3.6033362e-01  -5.7662904e-01   4.6995585e-01   5.0859214e-01   5.0310235e-01  -2.3142593e-01   2.2391002e-01  -5.7614640e-01   5.8644674e-01  -5.2832209e-01   5.5705507e-01  -2.8452690e-01   5.8555166e-01  -5.3148832e-01  -1.2335753e-01   4.6503584e-01   3.7750995e-01   4.7148960e-01   5.5911033e-01  -4.5165295e-01  -5.5378355e-01   5.5881586e-01  -2.8598029e-01   1.7692628e-01   4.0459676e-01   5.8747428e-01   5.1854696e-01   6.2121849e-01  -1.8518691e-01  -5.9674695e-01
   2.5817377e-02   3.5927018e-01  -4.6130430e-01  -3.3797387e-01  -9.9132836e-02  -4.9353209e-01  -2.9118251e-01  -1.8652587e-01   2.6596185e-01  -4.2088061e-01   3.5565872e-01  -1.0931702e-01  -3.7517511e-01   2.6046994e-01   5.9141388e-01  -5.1357293e-01  -5.4304646e-01   1.7011407e-01   1.1727709e-02   4.5022784e-01  -4.2309152e-01  -1.1072272e-01  -4.6873019e-01  -2.9116447e-01   4.9695977e-02   2.2415593e-01  -5.2900378e-01  -4.4937264e-01   3.3389181e-01   6.5385165e-01  -5.5123154e-01   7.2002650e-01   5.4808783e-02  -3.2837846e-01  -3.3562791e-01  -5.6969153e-01  -1.3231673e-01   6.2900711e-01  -3.7934388e-01   3.5806284e-01   2.4785540e-01   6.6679772e-01   6.8704525e-01   6.9602364e-01  -3.2821430e-01   6.0863925e-01   1.8823374e-01   1.7655748e-01  -5.7782057e-02   1.2365423e-01   4.6583376e-01  -4.5965121e-01  -2.5579832e-01  -5.6360226e-01   6.5193380e-01  -5.4225635e-01   1.2199729e-01   4.3639576e-01   3.6660808e-01   4.9324488e-01  -4.1544827e-01   6.6143981e-01  -6.9078909e-02  -5.6625414e-01  -5.6836202e-01   4.0667669e-02  -5.1473336e-01  -2.4937799e-01  -3.6905363e-01  -5.4565996e-01   2.2538047e-01  -9.2905571e-02   7.1314919e-01  -2.6010580e-01  -2.8744557e-01  -5.3954007e-01  -5.4623432e-01   1.8623917e-02   4.8491889e-01  -2.4692565e-01   6.4157222e-01   2.7726169e-01   6.5049800e-01   7.7281582e-02  -5.6212669e-01   6.9892007e-01  -4.3127975e-01   7.0273104e-01  -7.8250360e-02  -3.3829384e-01  -1.8585685e-01   2.1285332e-02  -5.0631682e-01   5.6644283e-01  -4.3997426e-01   7.0006404e-02  -2.6236735e-01   3.9963519e-01  -5.3748399e-01  -5.0021219e-02   5.6935216e-01  -1.2989295e-01   3.6862922e-01  -4.7483414e-01   5.5316372e-01   3.6309702e-01  -4.8398872e-01  -5.4877172e-01   6.0434278e-01  -3.6845344e-01  -1.4953286e-01  -5.5772547e-01  -4.2546648e-01   6.0078792e-01   2.1062944e-01  -2.5109711e-01  -1.2370136e-01  -4.3556401e-01  -5.8338934e-01   2.2009538e-02  -3.8383852e-01  -5.6831062e-01  -3.3073672e-01  -4.7161947e-01  -5.5485951e-01   5.8179638e-01   2.7711400e-01  -3.6956308e-01   6.1005254e-01   3.2936037e-01   3.4431414e-02   5.0200759e-01   5.7837142e-01  -4.5208905e-01  -4.6471676e-01   1.5145003e-01  -5.6210118e-01   2.6073369e-01  -4.4934040e-01  -1.5438701e-01  -3.1972923e-01   3.4582766e-01   5.1895476e-01   4.1726658e-01   4.5957235e-01   2.6027445e-01  -4.5224955e-01  -4.3200394e-01  -5.7583850e-01  -4.9440593e-01   2.2615105e-03  -3.5177365e-01  -4.9047984e-01   1.2592136e-01   3.1631491e-01  -1.1355773e-01  -5.0251060e-01  -4.9486992e-02  -1.5502795e-01   6.2926320e-02  -3.9283956e-01   5.3706332e-01  -5.9003143e-01   4.2593629e-02  -1.1863806e-02  -5.5440025e-01  -2.3098864e-01  -5.0613851e-01   4.6306537e-01  -1.7847726e-01  -3.3238193e-01  -5.5694381e-01   4.6614505e-01   5.0523414e-01   4.8881983e-01  -2.2914454e-01   2.0641056e-01  -5.5779777e-01   5.8716442e-01  -5.0619552e-01   5.6356255e-01  -2.6461964e-01   5.7275483e-01  -5.0809025e-01  -1.3350528e-01   4.6367715e-01   3.8427951e-01   4.7196789e-01   5.4767632e-01  -4.5389815e-01  -5.5192459e-01   5.7963874e-01  -2.8170577e-01   1.7069638e-01   3.7243122e-01   5.9382820e-01   5.0426836e-01   6.0297420e-01  -1.6618349e-01  -5.6348669e-01
   2.4487996e-02   3.7597895e-01  -4.5071477e-01  -2.8871127e-01  -8.0319004e-02  -4.8085860e-01  -2.6860129e-01  -1.7517981e-01   2.8276729e-01  -4.2228506e-01   3.3360100e-01  -1.1436107e-01  -3.7257289e-01   2.3882016e-01   5.9244478e-01  -5.3039011e-01  -5.5578615e-01   1.6840029e-01  -5.4650992e-03   4.5925830e-01  -3.9842794e-01  -1.0426589e-01  -4.9017458e-01  -2.8617777e-01   4.4583054e-02   2.4382695e-01  -5.2267510e-01  -4.2294132e-01   3.4008889e-01   6.7199788e-01  -5.6170906e-01   7.0440114e-01   2.8288639e-02  -3.3610209e-01  -3.3096769e-01  -5.4673627e-01  -1.5556580e-01   6.3368329e-01  -3.6835705e-01   3.5756225e-01   2.4731866e-01   6.5154429e-01   6.9057541e-01   7.0274583e-01  -3.4108482e-01   5.8558636e-01   1.7863803e-01   1.7781129e-01  -8.3756166e-02   1.3335621e-01   4.5950922e-01  -4.3827514e-01  -2.7872777e-01  -5.6346048e-01   6.4787001e-01  -5.5831755e-01   9.5919788e-02   4.1339327e-01   3.6249352e-01   4.9041490e-01  -4.2970439e-01   6.5536762e-01  -6.8317416e-02  -5.6888017e-01  -5.5162528e-01   4.8677334e-02  -5.2218694e-01  -2.2149070e-01  -3.8762593e-01  -5.3926376e-01   2.3316912e-01  -9.2473152e-02   7.0894624e-01  -2.4147591e-01  -2.7535819e-01  -5.1079927e-01  -5.3806396e-01   3.2824933e-02   4.8161093e-01  -2.3145989e-01   6.4141989e-01   2.6947889e-01   6.2192837e-01   9.3349414e-02  -5.4298414e-01   6.9053211e-01  -4.4456015e-01   7.1891430e-01  -9.4120191e-02  -3.3908326e-01  -1.6576125e-01   3.6561071e-02  -5.0049115e-01   5.6031165e-01  -4.2821513e-01   7.1111634e-02  -2.8391300e-01   4.0633440e-01  -5.4174727e-01  -5.3282903e-02   5.6828066e-01  -1.3462245e-01   3.8319883e-01  -4.5959985e-01   5.5221235e-01   3.5896842e-01  -4.8762266e-01  -5.1754936e-01   6.0792929e-01  -3.8050628e-01  -1.5123080e-01  -5.4563260e-01  -4.2364875e-01   5.8365443e-01   2.3085187e-01  -2.5100756e-01  -1.0768789e-01  -4.2757428e-01  -5.7176379e-01   2.9952770e-02  -3.8568395e-01  -5.5090135e-01  -3.3958400e-01  -4.8706454e-01  -5.4667341e-01   5.9681640e-01   2.6919323e-01  -3.6816024e-01   6.0148145e-01   3.4834466e-01   4.4194051e-02   4.9253477e-01   5.5936787e-01  -4.5552159e-01  -4.3239887e-01   1.3412848e-01  -5.5587626e-01   2.7968240e-01  -4.3247305e-01  -1.4846801e-01  -3.2510683e-01   3.3114324e-01   4.9025518e-01   4.1605237e-01   4.7786797e-01   2.6444496e-01  -4.1580299e-01  -4.3579479e-01  -5.6051599e-01  -4.7521658e-01   3.5388432e-02  -3.3612216e-01  -4.9086095e-01   1.3349531e-01   3.2453248e-01  -1.2223083e-01  -4.8986507e-01  -3.2208679e-02  -1.4304859e-01   5.8889929e-02  -4.0838712e-01   5.3435000e-01  -5.6596402e-01   5.0558953e-02  -1.0787595e-02  -5.6331146e-01  -2.3681594e-01  -5.1635867e-01   4.1602018e-01  -1.7780993e-01  -3.5301453e-01  -5.4248059e-01   4.7995642e-01   5.0266866e-01   4.7436431e-01  -2.3312817e-01   1.9514222e-01  -5.5718692e-01   5.9787040e-01  -5.0365592e-01   5.5483426e-01  -2.6494056e-01   5.8124631e-01  -5.0797179e-01  -1.4361605e-01   4.6966133e-01   3.8378992e-01   4.7694104e-01   5.4732356e-01  -4.4852481e-01  -5.2701516e-01   5.8514633e-01  -2.9473023e-01   1.7524884e-01   3.8059915e-01   5.6183178e-01   4.8139862e-01   5.9757633e-01  -1.7524494e-01  -5.7878770e-01
   3.3381966e-02   3.6955877e-01  -4.2199443e-01  -3.0338349e-01  -9.5227242e-02  -4.8024266e-01  -2.5611157e-01  -1.7205769e-01   2.5429266e-01  -4.2415145e-01   3.3904471e-01  -8.6608122e-02  -3.6003686e-01   2.3677536e-01   5.9547340e-01  -5.1850189e-01  -5.5089401e-01   1.6536107e-01  -1.7412213e-02   4.6115963e-01  -4.0998686e-01  -1.2630575e-01  -4.6659836e-01  -2.7721105e-01   6.2178565e-02   2.2508140e-01  -5.1072859e-01  -4.2819133e-01   3.3931816e-01   6.5383236e-01  -5.6810329e-01   6.9886121e-01   3.1697538e-02  -3.1194398e-01  -3.0847178e-01  -5.6822831e-01  -1.5276164e-01   6.2799447e-01  -3.7027048e-01   3.5090804e-01   2.3034105e-01   6.6120965e-01   6.9973816e-01   6.7254017e-01  -3.1808190e-01   6.1084908e-01   1.8808625e-01   1.8309126e-01  -7.5640704e-02   1.0837809e-01   4.7009063e-01  -4.3707197e-01  -2.5259702e-01  -5.5602872e-01   6.3491097e-01  -5.7041548e-01   1.1116391e-01   4.0842698e-01   3.5831881e-01   4.7283916e-01  -4.1005751e-01   6.7291531e-01  -6.7640655e-02  -5.6733338e-01  -5.6475352e-01   4.7463449e-02  -5.0764340e-01  -2.1342282e-01  -3.7726223e-01  -5.3636447e-01   2.3192821e-01  -1.0231624e-01   7.0448143e-01  -2.4143744e-01  -2.8895344e-01  -5.1170123e-01  -5.3225591e-01   1.5545791e-02   4.7923885e-01  -2.3363411e-01   6.3505378e-01   2.6892717e-01   6.4585772e-01   1.0015972e-01  -5.2331519e-01   7.1473816e-01  -4.5023769e-01   7.0053469e-01  -8.0495849e-02  -3.3064748e-01  -1.6808168e-01   1.7019822e-02  -4.8028231e-01   5.7261573e-01  -4.2890786e-01   7.9659750e-02  -2.7219252e-01   3.9508598e-01  -5.5028512e-01  -3.8812919e-02   5.5699623e-01  -1.2572514e-01   3.4124862e-01  -4.5460765e-01   5.4606721e-01   3.3668230e-01  -4.9425318e-01  -5.2417528e-01   6.0056173e-01  -3.6062712e-01  -1.5279181e-01  -5.4144709e-01  -4.1095585e-01   5.9609758e-01   2.4713638e-01  -2.2428485e-01  -1.2163690e-01  -4.2223514e-01  -5.5720258e-01   4.9059282e-02  -3.6038894e-01  -5.7700046e-01  -3.2933592e-01  -4.9092601e-01  -5.4833080e-01   5.8976070e-01   2.4044836e-01  -3.6313224e-01   5.8639273e-01   3.4819289e-01   4.1246171e-02   4.9460467e-01   5.7168528e-01  -4.5090929e-01  -4.6077832e-01   1.3773573e-01  -5.5091141e-01   2.6152852e-01  -4.2895913e-01  -1.4088687e-01  -3.2102269e-01   3.4218523e-01   5.1228387e-01   4.0095095e-01   4.6591185e-01   2.6849880e-01  -4.1814067e-01  -3.9019629e-01  -5.8427073e-01  -4.8663702e-01   3.0601285e-02  -3.3504028e-01  -4.9307521e-01   1.2988951e-01   3.0726876e-01  -1.2272252e-01  -4.9720582e-01  -3.0786915e-02  -1.2027060e-01   7.4176012e-02  -3.8748530e-01   5.2886754e-01  -5.5432261e-01   4.6683005e-02  -3.0833108e-02  -5.4497669e-01  -2.4049977e-01  -5.0352002e-01   4.1659880e-01  -1.7711920e-01  -3.3786646e-01  -5.6236065e-01   4.6707012e-01   4.9650224e-01   4.6907024e-01  -2.3386873e-01   1.8994495e-01  -5.3543315e-01   5.9638425e-01  -4.9491380e-01   5.5496789e-01  -2.8190174e-01   5.7184176e-01  -5.1142519e-01  -1.5522742e-01   4.3784543e-01   3.7467566e-01   4.8793636e-01   5.5233040e-01  -4.5615439e-01  -5.2249436e-01   5.6465020e-01  -2.9129181e-01   1.8203866e-01   3.8837367e-01   5.6980029e-01   5.0409818e-01   5.9256251e-01  -1.8830677e-01  -5.4566520e-01
   2.9035705e-02   3.7749928e-01  -4.5690043e-01  -2.9853405e-01  -7.2446144e-02  -4.6053326e-01  -2.7787296e-01  -1.7865372e-01   2.5736099e-01  -4.1145828e-01   3.5364151e-01  -9.7656522e-02  -3.6457730e-01   2.4922038e-01   5.6036294e-01  -5.0579411e-01  -5.4354694e-01   1.6769275e-01  -9.7247080e-03   4.6366380e-01  -3.9947371e-01  -1.1473889e-01  -4.5738174e-01  -2.6200368e-01   2.4781776e-02   2.1262284e-01  -5.1574836e-01  -4.1587860e-01   3.3798146e-01   6.5991105e-01  -5.5208344e-01   6.7535240e-01   2.9891426e-02  -3.0144707e-01  -3.2364247e-01  -5.3003296e-01  -1.3596490e-01   6.0523905e-01  -3.5271872e-01   3.3078447e-01   2.4080684e-01   6.5217684e-01   6.7838254e-01   6.8991434e-01  -3.2577693e-01   6.0835510e-01   1.6223123e-01   1.7160507e-01  -7.4131110e-02   1.1774653e-01   4.3227364e-01  -4.4555336e-01  -2.5085776e-01  -5.4919450e-01   6.2477450e-01  -5.4440040e-01   1.0456740e-01   4.2494974e-01   3.4179792e-01   4.6868105e-01  -4.0995241e-01   6.7417702e-01  -6.6022775e-02  -5.5167425e-01  -5.6120625e-01   3.8457007e-02  -4.9669708e-01  -2.4506513e-01  -3.8140712e-01  -5.4160769e-01   2.4195536e-01  -1.0038596e-01   6.8859899e-01  -2.5802930e-01  -3.0840725e-01  -4.9784194e-01  -5.1850557e-01   2.4592382e-02   4.7850313e-01  -2.1619571e-01   6.5569537e-01   2.8125912e-01   6.1918800e-01   1.0511755e-01  -5.4155882e-01   6.7562625e-01  -4.4171251e-01   7.0123492e-01  -8.2460065e-02  -3.4526888e-01  -1.6805866e-01   2.6101607e-02  -4.6365072e-01   5.6533519e-01  -4.3430523e-01   5.5879055e-02  -2.6347850e-01   4.1971417e-01  -5.2241550e-01  -2.4429616e-02   5.5495721e-01  -1.1367309e-01   3.6097333e-01  -4.5279488e-01   5.4421641e-01   3.5600056e-01  -4.9019846e-01  -5.1921376e-01   5.8541625e-01  -4.0307386e-01  -1.4613103e-01  -5.2657944e-01  -4.2011919e-01   5.9710170e-01   2.3309493e-01  -2.4546797e-01  -1.2866661e-01  -4.1931111e-01  -5.4763585e-01   1.6097764e-02  -3.9677504e-01  -5.4651544e-01  -3.1695104e-01  -4.9642895e-01  -5.2906681e-01   6.0111654e-01   2.4389443e-01  -3.7089615e-01   5.4618486e-01   3.4334883e-01   4.0916663e-02   4.8992879e-01   5.4991162e-01  -4.4745068e-01  -4.4439813e-01   1.2008247e-01  -5.3444983e-01   2.8072907e-01  -4.1708744e-01  -1.3406048e-01  -3.0102110e-01   3.4572408e-01   4.8617904e-01   4.1002947e-01   4.6461846e-01   2.5875367e-01  -4.1031280e-01  -4.2326447e-01  -5.6193065e-01  -4.7007916e-01   2.5390882e-02  -3.3727946e-01  -4.7043777e-01   9.5990780e-02   3.1625679e-01  -1.4462887e-01  -4.9433765e-01  -2.0783824e-02  -1.2052033e-01   6.8802436e-02  -3.8142855e-01   5.2933465e-01  -5.5633883e-01   3.6812217e-02  -4.5747321e-02  -5.3310475e-01  -2.4687952e-01  -4.9358532e-01   4.1067404e-01  -1.8348267e-01  -3.2229413e-01  -5.4976374e-01   4.7182648e-01   4.8045890e-01   4.8688260e-01  -2.3112307e-01   1.8306887e-01  -5.5998011e-01   5.7499693e-01  -4.8425285e-01   5.4044615e-01  -2.6638571e-01   5.5977893e-01  -5.0748825e-01  -1.4231294e-01   4.4772202e-01   3.6926839e-01   4.7840545e-01   5.5024792e-01  -4.5313780e-01  -5.3313550e-01   5.5668368e-01  -2.9717113e-01   1.9054436e-01   3.5223202e-01   5.5570129e-01   4.6251638e-01   6.0177343e-01  -1.7493751e-01  -5.6258490e-01
   2.1900027e-02   3.4332572e-01  -4.4371408e-01  -3.1173724e-01  -8.5381324e-02  -4.6726149e-01  -2.6420725e-01  -1.7613016e-01   2.6659134e-01  -4.0207947e-01   3.4093314e-01  -8.7648985e-02  -3.5692508e-01   2.4279108e-01   5.8127095e-01  -4.8189169e-01  -5.2634343e-01   1.6593499e-01   1.0717329e-02   4.5591784e-01  -3.9511952e-01  -1.0185298e-01  -4.5922440e-01  -2.6016804e-01   4.9547927e-02   2.2934445e-01  -5.2077079e-01  -4.1694034e-01   3.1943050e-01   6.5584771e-01  -5.3840640e-01   6.9702074e-01   4.6382440e-02  -3.0120888e-01  -3.0469764e-01  -5.3839556e-01  -1.4449892e-01   6.0003051e-01  -3.5794955e-01   3.3680356e-01   2.0613735e-01   6.5399830e-01   6.7887811e-01   6.8364652e-01  -3.2660106e-01   6.0193875e-01   1.6838977e-01   1.6128333e-01  -7.9599518e-02   1.0954877e-01   4.5337769e-01  -4.3962297e-01  -2.6027023e-01  -5.4274248e-01   6.3180074e-01  -5.4796710e-01   1.1264778e-01   4.1495732e-01   3.6232430e-01   4.8104363e-01  -3.8150610e-01   6.4884429e-01  -5.5144295e-02  -5.5685387e-01  -5.5216544e-01   3.0320283e-02  -4.9571793e-01  -2.2899147e-01  -3.7169832e-01  -5.2469022e-01   2.0917520e-01  -9.3721082e-02   7.0518690e-01  -2.5006463e-01  -2.8800052e-01  -4.8842684e-01  -5.3266863e-01   2.7573632e-02   4.9620100e-01  -2.3982751e-01   6.5074760e-01   2.5752496e-01   6.2300619e-01   9.0902067e-02  -5.2971412e-01   7.0481696e-01  -4.3273025e-01   6.9511295e-01  -7.6276896e-02  -3.1596121e-01  -1.6340738e-01   1.4149711e-02  -4.5578421e-01   5.3882130e-01  -4.4493100e-01   6.7046852e-02  -2.7045930e-01   4.0304013e-01  -5.1863113e-01  -3.9713165e-02   5.6812407e-01  -1.1721125e-01   3.4919316e-01  -4.5498920e-01   5.2477119e-01   3.4175939e-01  -4.7041466e-01  -5.2065882e-01   5.8072629e-01  -3.7959438e-01  -1.2330644e-01  -5.3550637e-01  -4.2402655e-01   5.7215734e-01   2.3841068e-01  -2.6102465e-01  -1.3272046e-01  -4.1700984e-01  -5.6765915e-01   3.9475189e-02  -3.7414477e-01  -5.2123440e-01  -3.3505360e-01  -4.6236948e-01  -5.3092272e-01   5.8514938e-01   2.3285916e-01  -3.7281568e-01   5.9211159e-01   3.4401988e-01   3.7602276e-02   4.9364220e-01   5.6136976e-01  -4.4274900e-01  -4.2684312e-01   1.1230073e-01  -5.2881058e-01   2.7921623e-01  -4.2753728e-01  -1.1554286e-01  -3.1041479e-01   3.5056504e-01   5.0353993e-01   4.1416419e-01   4.3918267e-01   2.5878431e-01  -4.0598023e-01  -4.0813428e-01  -5.5513040e-01  -4.8110208e-01   3.4742983e-02  -3.4988125e-01  -4.8216862e-01   1.1046839e-01   3.1078031e-01  -1.2038935e-01  -4.8685737e-01  -8.6012243e-03  -1.1480036e-01   9.2548638e-02  -3.8441516e-01   5.2668153e-01  -5.4578288e-01   1.8629776e-02  -5.2620903e-02  -5.4154836e-01  -2.3124901e-01  -4.9803492e-01   4.2433433e-01  -1.9262482e-01  -3.3159685e-01  -5.6389738e-01   4.5622312e-01   4.7789851e-01   4.7271904e-01  -2.5422533e-01   1.6430186e-01  -5.4223009e-01   5.8690059e-01  -4.9460225e-01   5.5792296e-01  -2.4866632e-01   5.5705922e-01  -4.9305183e-01  -1.5623613e-01   4.6533851e-01   3.6402935e-01   4.6413264e-01   5.2354118e-01  -4.3202272e-01  -5.3604383e-01   5.6842261e-01  -3.0029765e-01   1.9072379e-01   3.5087495e-01   5.5546746e-01   4.5408170e-01   5.8277834e-01  -1.6487930e-01  -5.5378477e-01
   2.0149786e-02   3.6663471e-01  -4.5907821e-01  -2.9259450e-01  -8.4267624e-02  -4.5973518e-01  -2.6420758e-01  -1.6740157e-01   2.6780778e-01  -4.1003330e-01   3.3886117e-01  -8.8600648e-02  -3.5306268e-01   2.5364734e-01   5.8693816e-01  -4.8783351e-01  -5.2257011e-01   1.5947264e-01  -7.2509933e-03   4.5011066e-01  -3.9903855e-01  -9.8743207e-02  -4.5257224e-01  -2.8131427e-01   4.4507099e-02   2.3747936e-01  -5.0077192e-01  -4.0752854e-01   3.2030876e-01   6.4567745e-01  -5.4922122e-01   6.9279207e-01   5.1834371e-02  -3.1349005e-01  -3.1382939e-01  -5.5011376e-01  -1.4358212e-01   6.1534433e-01  -3.2790030e-01   3.3994108e-01   2.4383617e-01   6.1808411e-01   6.9509019e-01   6.7296923e-01  -3.3577066e-01   5.8847676e-01   1.3413954e-01   1.6513627e-01  -6.5117589e-02   9.4403489e-02   4.4474297e-01  -4.4602852e-01  -2.3726172e-01  -5.3599592e-01   6.3050286e-01  -5.3403570e-01   9.3911892e-02   3.8912620e-01   3.4655114e-01   4.5676435e-01  -3.9793827e-01   6.8058612e-01  -7.5843133e-02  -5.4206880e-01  -5.4729058e-01   2.3342632e-02  -4.8898734e-01  -2.3093581e-01  -3.6970510e-01  -5.1754892e-01   2.2000666e-01  -1.0338127e-01   7.0176210e-01  -2.4878314e-01  -2.8418426e-01  -5.1159052e-01  -5.5061192e-01   9.5040893e-03   4.8647841e-01  -2.2692505e-01   6.4165984e-01   2.7084997e-01   6.0529995e-01   8.2661694e-02  -5.1511159e-01   6.9433530e-01  -4.2527119e-01   6.9952699e-01  -8.0717712e-02  -3.1634835e-01  -1.4779292e-01   3.3446319e-02  -4.7089374e-01   5.4023387e-01  -4.2608069e-01   6.2148675e-02  -2.7528168e-01   3.9722303e-01  -5.1583980e-01  -5.6921350e-02   5.4056687e-01  -1.0175978e-01   3.3621542e-01  -4.5246778e-01   5.4345857e-01   3.2859878e-01  -4.7986593e-01  -5.1190255e-01   5.6592690e-01  -3.8412349e-01  -1.3131319e-01  -5.4073925e-01  -4.1704257e-01   5.7079692e-01   2.6447138e-01  -2.3782548e-01  -1.2263230e-01  -4.0357236e-01  -5.3806089e-01   2.7761855e-02  -3.8828263e-01  -5.4294591e-01  -3.5364658e-01  -4.8756955e-01  -5.2983350e-01   5.6552347e-01   2.1950070e-01  -3.6683746e-01   5.7925666e-01   3.4422660e-01   1.5607815e-02   4.9252690e-01   5.4482339e-01  -4.4062272e-01  -4.4882130e-01   1.1065739e-01  -5.4342619e-01   2.8716516e-01  -4.2931069e-01  -1.2362077e-01  -2.9424287e-01   3.3839820e-01   5.0667795e-01   4.0772627e-01   4.2139792e-01   2.7953486e-01  -4.0450582e-01  -4.0907060e-01  -5.4797544e-01  -4.5449264e-01   3.1458570e-02  -3.2555725e-01  -4.8845628e-01   8.9829604e-02   3.2451256e-01  -1.3259036e-01  -4.7815860e-01  -3.1888506e-02  -1.0495335e-01   8.3611549e-02  -3.9937032e-01   5.2759694e-01  -5.5839313e-01   3.0070901e-02  -5.2962915e-02  -5.1909895e-01  -2.4149644e-01  -4.8510194e-01   4.0107572e-01  -2.0240820e-01  -3.1780931e-01  -5.2491366e-01   4.4863334e-01   4.6358007e-01   4.4984086e-01  -2.2788903e-01   1.6111943e-01  -5.5544051e-01   5.7950482e-01  -4.7328542e-01   5.6593449e-01  -2.4992910e-01   5.5477686e-01  -4.9084948e-01  -1.7987860e-01   4.5103184e-01   3.5717035e-01   4.8281603e-01   5.1638550e-01  -4.4077144e-01  -5.0909760e-01   5.5488940e-01  -3.1692116e-01   1.8372143e-01   3.5317780e-01   5.3812801e-01   4.7180525e-01   5.7176831e-01  -1.8618295e-01  -5.3998680e-01
   3.5236602e-02   3.4518077e-01  -4.1343805e-01  -2.8073472e-01  -1.0820148e-01  -4.5464671e-01  -2.5590856e-01  -1.6506579e-01   2.6422874e-01  -4.0786045e-01   3.2579582e-01  -9.6672252e-02  -3.5012669e-01   2.4366474e-01   5.7962173e-01  -4.7758390e-01  -5.3378020e-01   1.5410040e-01   1.3251120e-02   4.4575903e-01  -3.9067358e-01  -8.5664536e-02  -4.2998401e-01  -2.5689732e-01   1.7225111e-02   2.1541031e-01  -5.0139667e-01  -4.0580908e-01   3.4120364e-01   6.5899347e-01  -5.3176789e-01   7.1198307e-01   7.3125706e-03  -2.9363628e-01  -3.2107946e-01  -5.2762114e-01  -1.3467444e-01   5.9439263e-01  -3.1239357e-01   3.2857045e-01   2.2719836e-01   6.6283675e-01   6.9464036e-01   6.9146654e-01  -3.1638029e-01   5.8220126e-01   1.6003707e-01   1.6012564e-01  -7.3641306e-02   1.3475833e-01   4.3732255e-01  -4.2605938e-01  -2.4431397e-01  -5.3038425e-01   6.2232914e-01  -5.3492507e-01   9.6729870e-02   3.8636260e-01   3.4851662e-01   4.6668909e-01  -3.7102865e-01   6.9132963e-01  -6.0658102e-02  -5.3954479e-01  -5.3388174e-01   5.4347672e-02  -4.9780928e-01  -2.4004232e-01  -3.6934019e-01  -4.8763895e-01   2.1090967e-01  -8.5675099e-02   6.8602030e-01  -2.3725515e-01  -2.9001104e-01  -4.9434072e-01  -5.2364371e-01   4.0830251e-02   4.8010850e-01  -2.3619819e-01   6.2978192e-01   2.7486268e-01   6.2232789e-01   8.0607312e-02  -5.2252140e-01   6.8655380e-01  -4.4431363e-01   6.7423469e-01  -8.4408218e-02  -3.0724185e-01  -1.7553605e-01   3.1467902e-02  -4.5732889e-01   5.4909386e-01  -4.2918190e-01   6.8225257e-02  -2.7553649e-01   3.9803828e-01  -5.1702500e-01  -2.7240759e-02   5.4894509e-01  -1.1185099e-01   3.1934771e-01  -4.4929084e-01   5.2215825e-01   3.0802556e-01  -4.4998143e-01  -5.2358609e-01   5.7434521e-01  -3.7392463e-01  -1.3003844e-01  -5.3474109e-01  -4.0538568e-01   5.7921602e-01   2.5099784e-01  -2.6722921e-01  -1.6770490e-01  -4.0328364e-01  -5.5466378e-01   5.0122998e-02  -3.7159937e-01  -5.4296871e-01  -3.3526534e-01  -4.6535491e-01  -5.0122610e-01   5.6637893e-01   2.2301491e-01  -3.6762550e-01   5.7240282e-01   3.5534386e-01   2.2781443e-03   4.9184170e-01   5.4208790e-01  -4.4283232e-01  -4.4522066e-01   1.0823376e-01  -5.3368839e-01   2.8776443e-01  -4.3492632e-01  -1.2031843e-01  -2.9529230e-01   3.4220273e-01   5.1983717e-01   4.3371881e-01   4.3833365e-01   2.7016156e-01  -4.1124510e-01  -3.9979134e-01  -5.4220558e-01  -4.5308531e-01   4.4679564e-02  -3.5083894e-01  -4.7364565e-01   7.7377390e-02   3.2128250e-01  -1.3589743e-01  -4.7393070e-01  -2.3979331e-02  -9.6296348e-02   7.4760796e-02  -3.9176870e-01   5.5131183e-01  -5.5783926e-01   3.1533906e-02  -4.9751607e-02  -5.1823397e-01  -2.6593656e-01  -4.6959261e-01   4.0626989e-01  -2.0071433e-01  -3.0565365e-01  -5.3519944e-01   4.6536895e-01   4.5207405e-01   4.4332606e-01  -2.3660012e-01   1.6938082e-01  -5.2914151e-01   5.6965885e-01  -4.9303795e-01   5.4968058e-01  -2.3098803e-01   5.4542017e-01  -4.8125508e-01  -1.6805878e-01   4.4978390e-01   3.5168744e-01   4.7330341e-01   5.4033346e-01  -4.4099427e-01  -5.1267499e-01   5.5444250e-01  -3.0368113e-01   1.9078274e-01   3.4198751e-01   5.4251141e-01   4.5754665e-01   5.7984861e-01  -2.0283320e-01  -5.4483485e-01
   1.9782567e-02   3.4748502e-01  -4.3946050e-01  -2.9592857e-01  -9.0553559e-02  -4.5577988e-01  -2.4225415e-01  -1.6176851e-01   2.7800449e-01  -3.8802600e-01   3.1183752e-01  -1.0752206e-01  -3.3669645e-01   2.4383429e-01   5.8191294e-01  -4.7355785e-01  -5.1229688e-01   1.6432802e-01  -1.4495020e-02   4.5823743e-01  -3.7005358e-01  -9.2589844e-02  -4.2109723e-01  -2.5323658e-01   3.4749139e-02   2.1512216e-01  -5.0442319e-01  -3.8965302e-01   3.4831350e-01   6.5140758e-01  -5.3959095e-01   6.8766524e-01   2.5415043e-02  -2.9703665e-01  -3.0330263e-01  -5.1856512e-01  -1.4518576e-01   5.9529114e-01  -3.3353108e-01   3.2237031e-01   2.3117429e-01   6.4216627e-01   6.8150119e-01   6.7663627e-01  -3.0604565e-01   6.0537799e-01   1.4940407e-01   1.5233294e-01  -6.4802308e-02   1.0390067e-01   4.3246298e-01  -4.0347420e-01  -2.5117511e-01  -5.3641973e-01   6.0780216e-01  -5.0836214e-01   9.0087714e-02   3.8837909e-01   3.3851818e-01   4.6745399e-01  -3.4917589e-01   6.5760546e-01  -5.4713825e-02  -5.4147775e-01  -5.2465537e-01   5.4924860e-02  -4.8355394e-01  -2.0136247e-01  -3.5274410e-01  -4.9259683e-01   2.1058840e-01  -8.7200683e-02   6.9515871e-01  -2.5114674e-01  -2.7831290e-01  -4.7920250e-01  -5.3757522e-01   1.7598072e-02   4.9576513e-01  -2.0652553e-01   6.4309716e-01   2.4255502e-01   6.2749345e-01   7.0995722e-02  -5.1583339e-01   6.7939440e-01  -4.3881869e-01   7.0085821e-01  -7.4064099e-02  -2.8673775e-01  -1.6784217e-01   3.5467108e-02  -4.6666358e-01   5.2812658e-01  -4.1821634e-01   6.7116765e-02  -2.6622699e-01   3.9510398e-01  -4.9505198e-01  -3.3981805e-02   5.2240596e-01  -7.8554401e-02   3.1845403e-01  -4.4253140e-01   5.1269809e-01   2.9827836e-01  -4.6166762e-01  -4.9820287e-01   5.8086404e-01  -3.7324865e-01  -9.9973158e-02  -5.3294383e-01  -4.1470826e-01   5.7580318e-01   2.4119559e-01  -2.5971540e-01  -1.4419513e-01  -3.8441220e-01  -5.1997500e-01   6.6676090e-02  -3.9387928e-01  -5.1745398e-01  -3.2468548e-01  -4.5618116e-01  -5.1926362e-01   5.5572689e-01   2.1631306e-01  -3.5984376e-01   5.7773753e-01   3.4368351e-01  -1.5311080e-03   4.8719461e-01   5.3779796e-01  -4.4671791e-01  -4.3637969e-01   8.2760579e-02  -5.1340463e-01   2.8871226e-01  -4.2302850e-01  -1.2172664e-01  -2.6613569e-01   3.3928558e-01   5.1094800e-01   4.0952384e-01   4.0846065e-01   2.8378864e-01  -3.9085542e-01  -3.7607605e-01  -5.3869027e-01  -4.4837178e-01   4.9869085e-02  -3.2689990e-01  -4.6197158e-01   8.6569136e-02   3.1549970e-01  -1.5077607e-01  -4.4980980e-01  -2.5096016e-02  -1.0497886e-01   6.5945437e-02  -3.9267904e-01   5.3200601e-01  -5.3388848e-01   2.4944876e-02  -5.5557450e-02  -5.2640359e-01  -2.6212161e-01  -4.7385656e-01   4.0188756e-01  -1.8971084e-01  -3.0964063e-01  -5.3965547e-01   4.7876595e-01   4.8573135e-01   4.4394668e-01  -2.3099411e-01   1.5518106e-01  -5.2124615e-01   5.8674182e-01  -4.8532458e-01   5.2383378e-01  -2.4714061e-01   5.5839829e-01  -4.7077131e-01  -1.6096723e-01   4.5405839e-01   3.4513126e-01   4.6083427e-01   5.2482219e-01  -4.3538950e-01  -5.0337459e-01   5.3614756e-01  -2.8920514e-01   1.8873963e-01   3.2699189e-01   5.5910202e-01   4.5346102e-01   5.7182078e-01  -1.8667465e-01  -5.4128317e-01
   3.2521402e-02   3.4922373e-01  -4.2561483e-01  -2.5423345e-01  -8.0486274e-02  -4.5243578e-01  -2.4936802e-01  -1.5341689e-01   2.5335692e-01  -3.8384021e-01   3.0829269e-01  -8.7215856e-02  -2.9809951e-01   2.3671988e-01   5.6058834e-01  -4.8148361e-01  -5.0697674e-01   1.6555157e-01  -1.2575411e-02   4.4897193e-01  -3.7627511e-01  -9.6466180e-02  -4.1434173e-01  -2.4232928e-01   5.6021081e-02   2.1962436e-01  -5.0982034e-01  -3.9223422e-01   3.3969760e-01   6.4609043e-01  -5.1855067e-01   7.0122396e-01   4.0738377e-02  -2.8755343e-01  -3.0813883e-01  -5.5773231e-01  -1.2358841e-01   5.9586190e-01  -3.0894587e-01   3.2012281e-01   2.0340671e-01   6.3869655e-01   6.8047043e-01   6.7882462e-01  -3.2125812e-01   5.9323238e-01   1.6837338e-01   1.5719339e-01  -7.2416716e-02   1.0747761e-01   4.3636133e-01  -4.0104296e-01  -2.3772266e-01  -5.4009786e-01   6.2784224e-01  -4.9715840e-01   8.7553629e-02   3.8591954e-01   3.3309917e-01   4.5044396e-01  -3.6098530e-01   6.4249781e-01  -5.0078042e-02  -5.3249160e-01  -5.3764745e-01   1.7173294e-02  -4.7566877e-01  -2.0871063e-01  -3.6533654e-01  -5.0135573e-01   2.0069047e-01  -8.4611473e-02   6.9092994e-01  -2.4866500e-01  -2.7205384e-01  -4.8175232e-01  -5.2911432e-01   3.2495461e-02   4.8309366e-01  -2.1075084e-01   6.5303267e-01   2.4769355e-01   6.1906407e-01   6.2948741e-02  -5.0619505e-01   6.7238140e-01  -4.2596450e-01   6.9429219e-01  -9.1449416e-02  -3.0185828e-01  -1.4271729e-01   2.6253225e-02  -4.5558648e-01   5.4000458e-01  -4.3247401e-01   6.6149521e-02  -2.6398112e-01   4.1159576e-01  -4.9825036e-01  -1.8182266e-02   5.3936571e-01  -1.1381031e-01   3.2297759e-01  -4.4727996e-01   5.0329309e-01   3.0619463e-01  -4.5224674e-01  -5.1669986e-01   5.4636899e-01  -3.7776619e-01  -1.3902328e-01  -5.1148272e-01  -4.2535047e-01   5.5689283e-01   2.6619023e-01  -2.6746266e-01  -1.5407187e-01  -3.8232438e-01  -5.0281308e-01   5.4616149e-02  -3.8674708e-01  -5.3874259e-01  -3.2158067e-01  -4.6152928e-01  -5.0808761e-01   5.6025489e-01   2.1392258e-01  -3.6090800e-01   5.3872432e-01   3.5986689e-01  -1.0647953e-02   4.8532119e-01   5.2814818e-01  -4.5454061e-01  -4.3368547e-01   1.0105313e-01  -5.3282330e-01   2.9387834e-01  -4.1562982e-01  -1.1402925e-01  -2.9189697e-01   3.4177501e-01   5.0056271e-01   4.1833182e-01   4.1173653e-01   2.7929757e-01  -3.7402229e-01  -3.8323314e-01  -5.2777169e-01  -4.3680621e-01   6.2569284e-02  -3.4964080e-01  -4.5959710e-01   7.1307891e-02   3.0799756e-01  -1.3727882e-01  -4.5813973e-01  -2.5626937e-03  -1.1250563e-01   8.5422885e-02  -3.7841918e-01   5.2163192e-01  -5.3948735e-01   1.0148666e-02  -6.3868591e-02  -5.1168864e-01  -2.4957776e-01  -4.8200667e-01   3.8332305e-01  -1.8508834e-01  -2.7454011e-01  -5.0630088e-01   4.6208895e-01   4.4529286e-01   4.6311300e-01  -2.3231057e-01   1.4988265e-01  -5.2155618e-01   5.6508661e-01  -4.8505488e-01   5.5344661e-01  -2.2287397e-01   5.5202301e-01  -4.9658471e-01  -1.7812134e-01   4.4358327e-01   3.2716204e-01   4.7074592e-01   5.1522188e-01  -4.3030168e-01  -5.1986187e-01   5.0641655e-01  -2.9896789e-01   2.0660824e-01   3.2587677e-01   5.3112246e-01   4.3423261e-01   5.6085960e-01  -1.9721956e-01  -5.3677663e-01
   2.4342716e-02   3.3236773e-01  -4.2976748e-01  -2.8510859e-01  -9.3496623e-02  -4.7486309e-01  -2.5693391e-01  -1.5966733e-01   2.5384490e-01  -3.6396860e-01   3.0923043e-01  -1.0873215e-01  -3.2805969e-01   2.5181448e-01   5.5414451e-01  -4.6083574e-01  -5.0451038e-01   1.3670704e-01  -3.2865468e-02   4.2100970e-01  -3.6059843e-01  -9.7835369e-02  -4.2267804e-01  -2.3788573e-01   4.2749378e-02   2.1484724e-01  -4.9225357e-01  -3.9525737e-01   3.3937794e-01   6.3216970e-01  -5.2854663e-01   6.8427690e-01   6.1806215e-02  -2.8399453e-01  -2.8691768e-01  -5.2938141e-01  -1.1656874e-01   5.8772679e-01  -3.2367840e-01   3.1566612e-01   2.2141471e-01   6.3110363e-01   6.7811365e-01   6.6752279e-01  -3.1639444e-01   5.8285427e-01   1.4963190e-01   1.6818285e-01  -8.2281366e-02   1.0963297e-01   4.2467062e-01  -3.9317934e-01  -2.2611038e-01  -5.1417550e-01   6.0641371e-01  -5.1297218e-01   9.2091779e-02   3.8322168e-01   3.3286675e-01   4.5206194e-01  -3.8161637e-01   6.8045247e-01  -6.8337060e-02  -5.4137595e-01  -5.3321109e-01   3.8489768e-02  -4.6496271e-01  -2.1150352e-01  -3.4890818e-01  -4.9293489e-01   2.0815161e-01  -1.0427150e-01   6.9020578e-01  -2.4119645e-01  -2.8863651e-01  -4.7036440e-01  -5.2472534e-01   2.6249182e-02   4.6143397e-01  -2.1287428e-01   6.4468733e-01   2.3814535e-01   6.2249079e-01   7.9219453e-02  -5.0485418e-01   6.9248191e-01  -4.2313148e-01   6.8261847e-01  -7.1476562e-02  -2.7453314e-01  -1.3045361e-01   3.0178793e-02  -4.2525342e-01   5.2668647e-01  -4.1306415e-01   5.3319729e-02  -2.5447534e-01   3.8013789e-01  -4.9363288e-01  -4.3185873e-02   5.1353308e-01  -8.3935344e-02   3.0953253e-01  -4.5251030e-01   5.0970314e-01   2.9449138e-01  -4.7151812e-01  -5.1472412e-01   5.4316198e-01  -3.9142503e-01  -1.0082069e-01  -5.3728744e-01  -4.0214003e-01   5.5264724e-01   2.7228879e-01  -2.6200246e-01  -1.4294518e-01  -3.7831046e-01  -5.1398270e-01   6.1877101e-02  -3.8301325e-01  -5.0900143e-01  -3.2925477e-01  -4.7413755e-01  -4.9425205e-01   5.6208326e-01   2.2137825e-01  -3.6622425e-01   5.6731806e-01   3.5781836e-01  -1.0879472e-02   4.7961867e-01   5.3300234e-01  -4.1972368e-01  -4.2850922e-01   8.9368655e-02  -5.1101549e-01   2.9237814e-01  -4.0746327e-01  -1.0614127e-01  -2.8505966e-01   3.5418177e-01   5.2180571e-01   4.2208179e-01   4.1777662e-01   2.6909616e-01  -3.8916267e-01  -3.6870728e-01  -5.2678948e-01  -4.4771938e-01   4.1747692e-02  -3.3445575e-01  -4.8472978e-01   7.8342369e-02   3.3445500e-01  -1.5356062e-01  -4.3885237e-01  -9.3311222e-03  -9.5900530e-02   8.3131765e-02  -3.7920483e-01   5.4262611e-01  -5.3287880e-01   3.9492935e-03  -7.7506889e-02  -4.9257338e-01  -2.5478747e-01  -4.7919704e-01   4.0271124e-01  -1.7989015e-01  -2.9301401e-01  -5.1645573e-01   4.7485296e-01   4.4957415e-01   4.3150481e-01  -2.5459230e-01   1.5328586e-01  -5.1517005e-01   5.8706470e-01  -4.7118942e-01   5.3316566e-01  -2.1413225e-01   5.4969799e-01  -4.6908146e-01  -1.6714031e-01   4.7450418e-01   3.3719352e-01   4.6800987e-01   4.9773353e-01  -4.4222078e-01  -4.9854448e-01   5.4352447e-01  -2.8917331e-01   2.1008799e-01   3.3651044e-01   5.3149099e-01   4.4855813e-01   5.5888103e-01  -2.1382775e-01  -5.1081216e-01
   2.2620121e-02   3.3034385e-01  -4.2274481e-01  -2.8298423e-01  -8.6927108e-02  -4.4160371e-01  -2.4713023e-01  -1.6879288e-01   2.6719394e-01  -3.7070132e-01   3.3547866e-01  -9.1051436e-02  -3.2282676e-01   2.4405407e-01   5.5476854e-01  -4.5667288e-01  -5.0222884e-01   1.5292937e-01   1.2330478e-02   4.4484578e-01  -3.6861170e-01  -9.7538864e-02  -4.2108624e-01  -2.4444179e-01   2.8940374e-02   2.2283840e-01  -4.9140541e-01  -3.9243199e-01   3.4455459e-01   6.2788435e-01  -5.1004951e-01   6.6638884e-01   3.4099545e-02  -2.8096758e-01  -2.8905700e-01  -5.2022569e-01  -1.1355202e-01   5.9199342e-01  -3.1264932e-01   3.2690671e-01   2.2421432e-01   6.2378359e-01   6.7948403e-01   6.7060486e-01  -3.2154975e-01   6.0253173e-01   1.4382962e-01   1.4940822e-01  -5.3620917e-02   1.0255560e-01   4.3637153e-01  -3.9438107e-01  -2.3331018e-01  -5.2661154e-01   5.9879411e-01  -5.0782323e-01   9.5109788e-02   3.7479485e-01   3.1708937e-01   4.3994686e-01  -3.6336126e-01   6.6341074e-01  -4.6856107e-02  -5.2347586e-01  -5.0033394e-01   4.0297987e-02  -4.6515922e-01  -2.1574663e-01  -3.7049596e-01  -4.7392478e-01   2.1464114e-01  -7.7963828e-02   6.8183833e-01  -2.3693017e-01  -2.6929821e-01  -4.7642851e-01  -5.1200625e-01   2.0846147e-02   4.7557468e-01  -2.3175698e-01   6.2155464e-01   2.3183378e-01   6.2022510e-01   5.4764843e-02  -5.0863665e-01   6.8124691e-01  -4.3859661e-01   6.8353850e-01  -8.2880253e-02  -2.9201777e-01  -1.2859642e-01   3.9209375e-02  -4.4879724e-01   5.1873765e-01  -4.1547579e-01   8.5149648e-02  -2.6378157e-01   3.9425088e-01  -5.0159392e-01  -4.5693085e-02   5.2558397e-01  -7.8114415e-02   2.9153344e-01  -4.4831514e-01   4.9147160e-01   2.8420778e-01  -4.5396455e-01  -4.7856944e-01   5.8084976e-01  -3.8063705e-01  -1.0351858e-01  -5.4410088e-01  -4.1382709e-01   5.5815652e-01   2.5085279e-01  -2.6104885e-01  -1.6122257e-01  -3.8471448e-01  -5.0240560e-01   6.8066001e-02  -3.7329435e-01  -5.1434833e-01  -3.3673308e-01  -4.6470339e-01  -4.8226107e-01   5.4808930e-01   1.9994548e-01  -3.6274173e-01   5.7498334e-01   3.6057534e-01  -6.6264286e-03   4.9792643e-01   5.1093593e-01  -4.2640578e-01  -4.1528186e-01   8.6041885e-02  -5.1402555e-01   3.0241453e-01  -4.1171551e-01  -1.2479913e-01  -2.8744674e-01   3.6188829e-01   4.9239666e-01   4.3963260e-01   3.9643614e-01   2.9092900e-01  -3.8024485e-01  -3.5784026e-01  -5.3547577e-01  -4.3672182e-01   6.1884857e-02  -3.3809296e-01  -4.7301944e-01   7.4247014e-02   3.2812050e-01  -1.5205469e-01  -4.5263243e-01  -1.3132099e-02  -9.0172887e-02   9.0056289e-02  -3.9314107e-01   5.2874786e-01  -5.2383027e-01  -6.6419145e-03  -7.0538559e-02  -4.9745391e-01  -2.4555088e-01  -4.5563287e-01   3.5528042e-01  -1.9579037e-01  -2.9845312e-01  -5.0816827e-01   4.7245315e-01   4.5204453e-01   4.1760845e-01  -2.5980248e-01   1.3242978e-01  -5.0413540e-01   5.7202026e-01  -4.8883832e-01   5.3719958e-01  -2.2369693e-01   5.3750629e-01  -4.7318591e-01  -1.5586261e-01   4.7547805e-01   3.1916888e-01   4.8673766e-01   5.0901584e-01  -4.3757503e-01  -5.0426940e-01   5.2044826e-01  -2.9881466e-01   2.1789521e-01   3.2132158e-01   5.2559598e-01   4.2449994e-01   5.6519968e-01  -2.0837101e-01  -5.2308901e-01
   2.8764279e-02   3.2847969e-01  -4.3990657e-01  -2.7585929e-01  -8.2073455e-02  -4.6293662e-01  -2.5459103e-01  -1.5284464e-01   2.5493127e-01  -3.7817662e-01   3.1452502e-01  -8.5082758e-02  -3.3167151e-01   2.4413958e-01   5.5589607e-01  -4.5776094e-01  -5.0198931e-01   1.4513625e-01  -1.9320057e-02   4.2569546e-01  -3.6958188e-01  -9.4356682e-02  -4.1548439e-01  -2.3123616e-01   3.4769464e-02   2.1875908e-01  -4.8933489e-01  -3.8104970e-01   3.3461494e-01   6.1752778e-01  -5.0895107e-01   6.8455644e-01   1.7027555e-02  -2.7607852e-01  -2.8049096e-01  -5.2808568e-01  -1.1580644e-01   5.8659477e-01  -3.1979003e-01   3.1517709e-01   1.8959712e-01   6.1880523e-01   6.7594161e-01   6.7318968e-01  -3.0856245e-01   5.8420883e-01   1.4750087e-01   1.5857350e-01  -7.1779718e-02   1.0390691e-01   4.2276580e-01  -3.9985963e-01  -2.2948534e-01  -5.0713981e-01   6.0497265e-01  -4.7362954e-01   8.5537366e-02   3.8245947e-01   3.2968191e-01   4.4814059e-01  -3.5286811e-01   6.6612003e-01  -6.9018969e-02  -5.2856414e-01  -5.1548442e-01   2.4683396e-02  -4.6417082e-01  -2.0405266e-01  -3.5583623e-01  -4.7430451e-01   2.1744777e-01  -7.2640585e-02   6.7088439e-01  -2.5696192e-01  -2.6954452e-01  -4.5708163e-01  -5.0959573e-01   2.6673132e-02   4.8075604e-01  -1.9988038e-01   6.1696136e-01   2.5213473e-01   6.1203163e-01   8.5481932e-02  -4.4970994e-01   6.7576065e-01  -4.2398596e-01   6.6935551e-01  -8.0925984e-02  -2.7684042e-01  -1.6354427e-01   1.5261601e-02  -4.2318212e-01   5.0853463e-01  -4.2732857e-01   6.1152124e-02  -2.6111251e-01   3.9403598e-01  -4.8238976e-01  -4.9967423e-02   5.3110710e-01  -8.1749516e-02   2.9959435e-01  -4.3714176e-01   5.0935941e-01   2.7775560e-01  -4.4260803e-01  -4.9933291e-01   5.4409818e-01  -3.5715655e-01  -1.0918468e-01  -4.9185819e-01  -4.1945919e-01   5.4497827e-01   2.5394381e-01  -2.4189979e-01  -1.4726049e-01  -3.6744453e-01  -5.0186052e-01   5.3228089e-02  -3.7463285e-01  -5.1292808e-01  -3.4619997e-01  -4.4387137e-01  -4.9316002e-01   5.5897649e-01   1.7994292e-01  -3.6944171e-01   5.5131920e-01   3.5581383e-01  -2.6369823e-02   4.7635368e-01   5.1129681e-01  -4.4250750e-01  -4.3435595e-01   7.9149767e-02  -5.0545212e-01   3.0782009e-01  -4.2184631e-01  -1.1228645e-01  -2.5613033e-01   3.5623936e-01   5.0812173e-01   4.2299789e-01   4.0896673e-01   2.9386237e-01  -3.6290007e-01  -3.6978336e-01  -5.2940130e-01  -4.2641987e-01   7.9550428e-02  -3.4127015e-01  -4.6703765e-01   6.6826186e-02   3.2768405e-01  -1.6249931e-01  -4.4443933e-01   5.1120775e-03  -7.1467298e-02   1.1064103e-01  -3.7448810e-01   5.3111293e-01  -5.2747026e-01  -2.1611994e-02  -4.9844599e-02  -4.9805336e-01  -2.5315965e-01  -4.6298667e-01   3.6069989e-01  -2.1691104e-01  -2.7910154e-01  -5.2485701e-01   4.9417973e-01   4.3679266e-01   4.0925241e-01  -2.5308932e-01   1.2133866e-01  -4.9709861e-01   5.6708059e-01  -4.7708714e-01   5.5181564e-01  -2.2392324e-01   5.5206103e-01  -4.8604921e-01  -1.9702473e-01   4.7490256e-01   3.1623361e-01   4.8574680e-01   4.8709805e-01  -4.4243419e-01  -4.9461562e-01   5.1153914e-01  -3.0307413e-01   2.0758732e-01   3.3312085e-01   5.4719852e-01   4.1612614e-01   5.6930904e-01  -2.1616577e-01  -5.2308247e-01
   2.6278404e-02   3.2488633e-01  -4.3172705e-01  -2.6082476e-01  -5.9946528e-02  -4.4375837e-01  -2.2792714e-01  -1.6908828e-01   2.5280278e-01  -3.3537181e-01   3.0533969e-01  -7.7638305e-02  -3.2062700e-01   2.3698103e-01   5.4424043e-01  -4.5133141e-01  -4.7850555e-01   1.3216919e-01  -2.2801531e-04   3.9544736e-01  -3.5309195e-01  -9.4067711e-02  -3.9991136e-01  -2.4321710e-01   1.5042176e-02   2.1961128e-01  -5.0050697e-01  -3.8903394e-01   3.4452229e-01   6.4750023e-01  -5.3541644e-01   6.7621260e-01   3.7534573e-02  -2.5650722e-01  -2.7100970e-01  -5.1288302e-01  -1.1517820e-01   5.8342791e-01  -3.0013179e-01   3.1169308e-01   2.1382625e-01   6.4279809e-01   6.9032153e-01   6.6152494e-01  -3.0842616e-01   5.6865292e-01   1.4895244e-01   1.4822581e-01  -5.0549118e-02   9.2699605e-02   4.1076182e-01  -3.8898547e-01  -2.2823781e-01  -5.0452280e-01   5.9226723e-01  -4.9412256e-01   6.4440879e-02   3.7815438e-01   3.1393954e-01   4.3697300e-01  -3.7184631e-01   6.4764957e-01  -3.7304654e-02  -5.1513118e-01  -4.8810534e-01   3.1583295e-02  -4.4006448e-01  -1.9284430e-01  -3.7242522e-01  -4.6689190e-01   1.9755114e-01  -8.9374177e-02   6.6872833e-01  -2.4733072e-01  -2.7027539e-01  -4.5643722e-01  -5.0669978e-01   1.2022737e-02   4.7653173e-01  -2.1402270e-01   6.2212522e-01   2.3528289e-01   6.0765876e-01   6.3679527e-02  -4.6699219e-01   6.7699901e-01  -3.9648952e-01   6.7473864e-01  -9.2759386e-02  -2.7803812e-01  -1.5059531e-01   1.2695735e-02  -4.2051743e-01   5.2406819e-01  -4.0612782e-01   5.9789982e-02  -2.4389623e-01   3.9269393e-01  -4.6767047e-01  -4.2474459e-02   5.1910360e-01  -8.1614250e-02   2.7386019e-01  -4.4496705e-01   4.8100657e-01   2.8828521e-01  -4.5543264e-01  -4.7827006e-01   5.4713659e-01  -3.7777006e-01  -1.1029839e-01  -4.9845367e-01  -4.0886017e-01   5.4623206e-01   2.6527062e-01  -2.6135667e-01  -1.8128214e-01  -3.8104487e-01  -5.0275187e-01   8.0601158e-02  -3.7849727e-01  -4.9399016e-01  -3.4079733e-01  -4.5774098e-01  -4.9331671e-01   5.3480993e-01   1.8255791e-01  -3.5501550e-01   5.6121014e-01   3.7679591e-01  -1.5798778e-02   4.8762675e-01   5.1422462e-01  -4.2650668e-01  -4.3080018e-01   4.8412213e-02  -5.0098244e-01   2.9725219e-01  -4.2258327e-01  -1.1420302e-01  -2.8771147e-01   3.6148481e-01   5.1100319e-01   4.2588440e-01   3.7270712e-01   2.8580195e-01  -3.6784520e-01  -3.5305157e-01  -5.2015188e-01  -4.1555840e-01   5.8121951e-02  -3.4561362e-01  -4.3410957e-01   5.1888470e-02   3.2924322e-01  -1.6599763e-01  -4.5836656e-01   1.2979655e-03  -8.7702185e-02   1.1435542e-01  -3.9556553e-01   5.4280654e-01  -5.1940781e-01  -4.0488109e-02  -6.6424502e-02  -4.7302046e-01  -2.5984236e-01  -4.7272581e-01   3.6185770e-01  -2.1631286e-01  -2.9335476e-01  -5.0069910e-01   4.8157459e-01   4.1994763e-01   4.1300644e-01  -2.5165301e-01   1.0076174e-01  -5.1274954e-01   5.6286950e-01  -4.5660445e-01   5.4015967e-01  -2.1158429e-01   5.4420015e-01  -4.3266509e-01  -1.8766860e-01   4.6028715e-01   3.0980293e-01   4.8342604e-01   4.7562177e-01  -4.1276324e-01  -4.8353068e-01   5.0984292e-01  -3.0228764e-01   2.1865328e-01   2.9028856e-01   5.2525601e-01   4.1329711e-01   5.6143452e-01  -2.0140351e-01  -5.2833745e-01
   1.9416882e-02   3.0778307e-01  -4.2805996e-01  -2.6011269e-01  -7.7037432e-02  -4.4356984e-01  -2.3439255e-01  -1.3588102e-01   2.9325770e-01  -3.7259198e-01   3.0769678e-01  -7.7319672e-02  -2.9182226e-01   2.5357057e-01   5.6508738e-01  -4.3326802e-01  -4.7679544e-01   1.3977939e-01   1.4279659e-02   4.3447348e-01  -3.5323997e-01  -8.4921869e-02  -3.9099613e-01  -2.2284271e-01   2.9105345e-02   2.1512990e-01  -4.9677560e-01  -3.6329849e-01   3.1939423e-01   6.0807571e-01  -4.9152366e-01   6.6395508e-01   1.7353944e-02  -2.6274827e-01  -2.7327959e-01  -5.1973006e-01  -1.2550701e-01   5.8703909e-01  -2.9184027e-01   3.0866547e-01   2.0312655e-01   6.2706654e-01   6.6786179e-01   6.5036215e-01  -3.2806052e-01   5.6119820e-01   1.3831754e-01   1.4352293e-01  -4.9845761e-02   1.1510915e-01   4.1282431e-01  -3.8971077e-01  -2.1255242e-01  -5.2153658e-01   5.8656470e-01  -4.8077737e-01   8.8478555e-02   3.8079815e-01   3.2406993e-01   4.4338725e-01  -3.5599561e-01   6.4941883e-01  -5.5122314e-02  -5.2301600e-01  -5.0040154e-01   3.3730544e-02  -4.5067791e-01  -1.8275936e-01  -3.5440495e-01  -4.7652673e-01   1.7726802e-01  -7.4133357e-02   6.9765568e-01  -2.3190640e-01  -2.6926088e-01  -4.5027002e-01  -4.9114701e-01   2.4887682e-02   4.7079718e-01  -1.9232229e-01   6.2914903e-01   2.3553002e-01   6.1199210e-01   6.6037986e-02  -4.8351021e-01   6.7681981e-01  -4.2754035e-01   6.7630548e-01  -8.4049584e-02  -2.7563123e-01  -1.3673886e-01   2.5875164e-02  -4.1575176e-01   5.1115451e-01  -4.0581383e-01   7.9198198e-02  -2.5684751e-01   3.8600479e-01  -4.7575966e-01  -3.5394386e-02   5.0950652e-01  -6.5141221e-02   2.7429170e-01  -4.1924216e-01   4.9338272e-01   2.6791172e-01  -4.5385532e-01  -4.7716245e-01   5.3948441e-01  -3.7607099e-01  -8.4789628e-02  -5.1538252e-01  -4.0405535e-01   5.4961675e-01   2.5970027e-01  -2.5739061e-01  -1.7086850e-01  -3.5873004e-01  -4.9040463e-01   7.9032737e-02  -3.8609771e-01  -4.9677900e-01  -3.2613720e-01  -4.4581029e-01  -4.8767068e-01   5.2211187e-01   1.6466083e-01  -3.8255089e-01   5.3721874e-01   3.7305015e-01  -1.4128039e-02   4.8594475e-01   5.0271848e-01  -4.4403166e-01  -4.3210460e-01   7.5156405e-02  -4.9147336e-01   3.3039290e-01  -4.2807293e-01  -8.2006598e-02  -2.5998908e-01   3.6306580e-01   4.9270583e-01   4.3874013e-01   3.7672210e-01   3.0413231e-01  -3.5451171e-01  -3.5099907e-01  -5.1995030e-01  -4.2510328e-01   6.1893842e-02  -3.2785007e-01  -4.4845344e-01   3.0431348e-02   3.3783380e-01  -1.7761918e-01  -4.3152311e-01   1.2433562e-02  -8.7274898e-02   1.0563189e-01  -3.7777467e-01   5.2453543e-01  -5.1197199e-01  -2.3570802e-02  -8.4246311e-02  -5.0383152e-01  -2.6022585e-01  -4.7141340e-01   3.5073509e-01  -2.1377914e-01  -2.6269637e-01  -5.0843679e-01   4.6807232e-01   4.1552501e-01   3.9941683e-01  -2.7960208e-01   1.0930918e-01  -4.8110865e-01   5.5564063e-01  -4.6271483e-01   5.3844958e-01  -2.1024090e-01   5.3673482e-01  -4.6197165e-01  -1.7457485e-01   4.5753394e-01   3.0836843e-01   4.4926388e-01   4.7782095e-01  -4.2320928e-01  -4.9930377e-01   5.0280610e-01  -3.0716095e-01   2.0071027e-01   2.9601915e-01   5.1023811e-01   3.9407944e-01   5.5861885e-01  -1.8480575e-01  -5.1846611e-01
   4.2389612e-02   3.1601160e-01  -4.2622892e-01  -2.5102530e-01  -7.1815912e-02  -4.3340970e-01  -2.1495358e-01  -1.5313432e-01   2.7131801e-01  -3.3672450e-01   3.0292298e-01  -8.2040513e-02  -2.8435758e-01   2.6296509e-01   5.5907699e-01  -4.2665434e-01  -4.7967474e-01   1.4000247e-01  -1.0648341e-02   4.1981263e-01  -3.3942086e-01  -9.2340887e-02  -4.0449201e-01  -2.1136914e-01   4.1458528e-02   2.1453429e-01  -4.8339360e-01  -3.6604080e-01   3.3161263e-01   6.0780094e-01  -4.9317983e-01   6.6678180e-01   2.3687102e-02  -2.3783452e-01  -2.6787318e-01  -5.0102125e-01  -1.0617584e-01   5.8660986e-01  -2.6095416e-01   2.9484306e-01   2.0591403e-01   6.2863802e-01   6.6430846e-01   6.5260403e-01  -3.0033491e-01   5.5558946e-01   1.3685629e-01   1.4214122e-01  -5.3944549e-02   1.0363983e-01   4.0482234e-01  -3.7142302e-01  -2.0182140e-01  -4.9972625e-01   6.1503654e-01  -4.7795822e-01   7.9659810e-02   3.7276192e-01   3.0624628e-01   4.5411299e-01  -3.3780692e-01   6.5961468e-01  -7.6959806e-02  -4.9229274e-01  -5.0235487e-01   5.0961576e-02  -4.4235830e-01  -2.0724512e-01  -3.6936957e-01  -4.7297646e-01   1.9378156e-01  -6.9143388e-02   6.5613318e-01  -2.3599324e-01  -2.7906837e-01  -4.4229080e-01  -5.0028335e-01   1.7022425e-02   4.7226940e-01  -1.7986534e-01   6.1275555e-01   2.3675619e-01   6.0544798e-01   5.6920806e-02  -4.6442069e-01   6.7214719e-01  -4.0012709e-01   6.8236037e-01  -1.0417143e-01  -2.7065369e-01  -1.4203990e-01   3.8733135e-02  -4.0026533e-01   5.0352881e-01  -4.0996893e-01   6.9693152e-02  -2.6408265e-01   3.9364311e-01  -4.7273587e-01  -4.4316854e-02   5.2097518e-01  -6.2297411e-02   2.6075614e-01  -4.4558963e-01   4.7883377e-01   2.5669544e-01  -4.4586668e-01  -4.7692469e-01   5.3656238e-01  -3.4138438e-01  -9.6585958e-02  -5.0603069e-01  -4.0436051e-01   5.4548037e-01   2.7384202e-01  -2.5754802e-01  -1.5957444e-01  -3.5732762e-01  -4.9812925e-01   7.1171768e-02  -3.8800877e-01  -5.0365460e-01  -3.3599959e-01  -4.2092867e-01  -4.7219834e-01   5.3072650e-01   1.6838731e-01  -3.3800363e-01   5.4170924e-01   3.6887156e-01  -3.1324563e-02   4.9517859e-01   5.1460478e-01  -4.4471533e-01  -4.0799688e-01   4.8904226e-02  -4.7005568e-01   3.2204211e-01  -4.0930256e-01  -8.9197965e-02  -2.4737948e-01   3.6840686e-01   4.9707867e-01   4.2961506e-01   3.5800234e-01   2.9950013e-01  -3.5748700e-01  -3.5679144e-01  -5.0676227e-01  -4.2769364e-01   8.2048080e-02  -3.4815785e-01  -4.4141529e-01   4.4861535e-02   3.3179829e-01  -1.6484589e-01  -4.3999472e-01   3.1592408e-03  -7.1297607e-02   1.1522679e-01  -3.8506080e-01   5.3120328e-01  -4.9866574e-01  -4.6525951e-02  -8.0214960e-02  -4.6341598e-01  -2.6309457e-01  -4.5124610e-01   3.5714143e-01  -2.0145125e-01  -2.8760349e-01  -4.9980639e-01   4.7319730e-01   4.0099948e-01   4.0988159e-01  -2.5711976e-01   1.0295196e-01  -4.8544608e-01   5.6373517e-01  -4.5458677e-01   5.5048525e-01  -1.8994642e-01   5.4644700e-01  -4.6781495e-01  -1.9861421e-01   4.6687680e-01   2.9803287e-01   4.7921397e-01   4.6409517e-01  -4.1571685e-01  -4.9675486e-01   5.1511058e-01  -2.9681827e-01   1.8610889e-01   3.0888390e-01   5.0527660e-01   4.0804724e-01   5.4520406e-01  -2.2205513e-01  -5.0066835e-01
   2.4509094e-02   3.1794998e-01  -4.1796296e-01  -2.5141256e-01  -7.9565978e-02  -4.1635164e-01  -2.2018453e-01  -1.6210023e-01   2.6292707e-01  -3.4984697e-01   3.1003533e-01  -8.5021214e-02  -3.0086601e-01   2.4716086e-01   5.4488424e-01  -4.5080477e-01  -4.5983740e-01   1.2933319e-01   2.7987932e-03   4.1348911e-01  -3.2241158e-01  -1.0315420e-01  -3.6932582e-01  -2.0864600e-01   2.2311143e-02   2.2512472e-01  -4.9293307e-01  -3.5114069e-01   3.2578184e-01   6.3424100e-01  -5.0238297e-01   6.5609936e-01   2.4022690e-02  -2.4919816e-01  -2.5555518e-01  -5.1647168e-01  -1.0744411e-01   5.7702234e-01  -3.0354213e-01   3.1693898e-01   2.2011744e-01   6.2116241e-01   6.5791608e-01   6.4312631e-01  -3.2046980e-01   5.7017934e-01   1.2848188e-01   1.3697219e-01  -5.7485784e-02   9.6408487e-02   4.2345100e-01  -3.6311520e-01  -1.8845445e-01  -4.9937082e-01   6.1252749e-01  -4.7208795e-01   7.6955942e-02   3.5911254e-01   2.8983202e-01   4.2825321e-01  -3.3727081e-01   6.4702939e-01  -6.2402315e-02  -5.0191045e-01  -4.8901545e-01   3.8241008e-02  -4.3232593e-01  -1.7895948e-01  -3.4770395e-01  -4.5478210e-01   2.1075683e-01  -6.2664876e-02   6.6567689e-01  -2.4291008e-01  -2.8117470e-01  -4.1087223e-01  -5.0265999e-01   3.0618974e-02   4.7930335e-01  -1.6784211e-01   6.0875445e-01   2.3788489e-01   5.7773498e-01   8.0464975e-02  -4.4374918e-01   6.6751562e-01  -4.2278782e-01   6.7920929e-01  -9.1998476e-02  -2.6878564e-01  -1.3814958e-01   2.1948616e-02  -3.9810496e-01   4.9846452e-01  -4.0932928e-01   8.0141377e-02  -2.6589903e-01   4.0186865e-01  -4.5748863e-01  -3.0135070e-02   5.0961683e-01  -6.2738945e-02   2.8653901e-01  -4.4729889e-01   4.7329314e-01   2.4964027e-01  -4.4085372e-01  -4.7760486e-01   5.3983750e-01  -3.7957454e-01  -8.7961417e-02  -4.9652916e-01  -4.2059197e-01   5.4063614e-01   2.5062967e-01  -2.6038810e-01  -1.7616854e-01  -3.5421757e-01  -5.0625234e-01   8.4311145e-02  -3.7722138e-01  -5.1189145e-01  -3.3718627e-01  -4.6182988e-01  -4.7137943e-01   5.2456287e-01   1.6562578e-01  -3.7205520e-01   5.5339021e-01   3.7805323e-01  -3.0550293e-02   4.9369647e-01   4.9197240e-01  -4.3458196e-01  -4.2847348e-01   5.4804222e-02  -4.8595966e-01   3.1084480e-01  -3.9852624e-01  -1.0158158e-01  -2.5844866e-01   3.6408792e-01   5.1716964e-01   4.3214710e-01   3.6458323e-01   3.0091447e-01  -3.5669851e-01  -3.4404765e-01  -4.9508951e-01  -4.0941651e-01   7.4745470e-02  -3.5103613e-01  -4.5149757e-01   4.6173261e-02   3.5060277e-01  -1.6939148e-01  -4.4052164e-01   7.8817029e-03  -7.4336127e-02   9.9296649e-02  -3.6655587e-01   5.2547632e-01  -5.1408715e-01  -4.6951211e-02  -9.2823932e-02  -5.0161732e-01  -2.6262708e-01  -4.5809857e-01   3.4407835e-01  -2.2680992e-01  -2.5857808e-01  -4.9970498e-01   4.6835571e-01   4.1093389e-01   4.0886844e-01  -2.6524590e-01   1.1728469e-01  -4.7756535e-01   5.5996637e-01  -4.7106748e-01   5.4539561e-01  -1.9033645e-01   5.3676511e-01  -4.5116895e-01  -1.7995461e-01   4.7077784e-01   2.8677203e-01   4.7994286e-01   4.7007254e-01  -4.2910535e-01  -4.8323149e-01   4.8891390e-01  -2.9139934e-01   2.1889925e-01   2.8827193e-01   4.8879429e-01   3.9128050e-01   5.3407958e-01  -1.9358803e-01  -5.0899395e-01
   2.4282026e-02   2.9753302e-01  -4.2878451e-01  -2.6067032e-01  -9.3234268e-02  -4.2656321e-01  -2.0556551e-01  -1.6225099e-01   2.6598765e-01  -3.5063011e-01   2.9540905e-01  -7.1600695e-02  -3.0625458e-01   2.4117630e-01   5.4117595e-01  -4.2620712e-01  -4.6750311e-01   1.4127932e-01  -5.2974816e-03   4.0397637e-01  -3.3947115e-01  -8.2387584e-02  -3.8432315e-01  -1.9723884e-01   1.6011318e-02   2.1744601e-01  -4.7451774e-01  -3.5804628e-01   3.4159413e-01   6.0261300e-01  -4.8372232e-01   6.5360244e-01   3.0162897e-02  -2.4191524e-01  -2.5032098e-01  -4.9094940e-01  -1.1739721e-01   5.5866854e-01  -2.8041597e-01   3.0614108e-01   1.8952242e-01   6.1115372e-01   6.5081297e-01   6.4713834e-01  -3.0002401e-01   5.7659997e-01   1.4881045e-01   1.3775403e-01  -4.8133151e-02   7.9807586e-02   3.8247675e-01  -3.6176708e-01  -1.9986694e-01  -4.8304310e-01   6.0712105e-01  -4.6341929e-01   9.4189063e-02   3.4591646e-01   2.8478550e-01   4.2275931e-01  -3.3816740e-01   6.4049179e-01  -4.9464775e-02  -4.9523576e-01  -4.9465044e-01   1.9341851e-02  -4.2247793e-01  -1.7823512e-01  -3.5324769e-01  -4.5430078e-01   1.8421188e-01  -7.5116377e-02   6.7158959e-01  -2.3978296e-01  -2.7471293e-01  -4.3340239e-01  -4.9137686e-01   2.2611614e-02   4.8879985e-01  -1.8047665e-01   6.3056595e-01   2.0902711e-01   6.1470429e-01   4.8818275e-02  -4.7073207e-01   6.6696973e-01  -4.0528114e-01   6.6629164e-01  -9.1795796e-02  -2.5897179e-01  -1.4025056e-01   3.0219279e-02  -3.7901420e-01   5.1375895e-01  -4.1876768e-01   5.7478679e-02  -2.5252391e-01   4.0832573e-01  -4.4326359e-01  -2.1156225e-02   4.9395393e-01  -6.8170224e-02   2.6817881e-01  -4.2986250e-01   4.5498420e-01   2.5803551e-01  -4.4042521e-01  -4.5618875e-01   5.5569559e-01  -3.5810507e-01  -7.8955152e-02  -4.8602987e-01  -3.9891617e-01   5.1870901e-01   2.5135121e-01  -2.6051812e-01  -1.8391753e-01  -3.5020108e-01  -4.9768513e-01   9.1399240e-02  -3.7059518e-01  -4.7484439e-01  -3.3843365e-01  -4.5365389e-01  -4.7546186e-01   5.2425144e-01   1.4301626e-01  -3.4972283e-01   5.4502173e-01   3.7663647e-01  -3.0278637e-02   5.0342788e-01   4.9647167e-01  -4.2101142e-01  -4.2073057e-01   6.5555027e-02  -4.7887143e-01   3.2198077e-01  -4.1237112e-01  -1.0557664e-01  -2.5218476e-01   3.8065708e-01   4.9427795e-01   4.1849004e-01   3.5999336e-01   2.9040331e-01  -3.3861419e-01  -3.4368879e-01  -4.9219575e-01  -4.2578475e-01   1.0792949e-01  -3.5249869e-01  -4.3724844e-01   3.3788646e-02   3.3320077e-01  -1.8290305e-01  -4.2370522e-01   2.1676057e-02  -5.9004190e-02   1.1811949e-01  -3.7573213e-01   5.3944572e-01  -4.9634207e-01  -4.1029395e-02  -8.7016657e-02  -4.7218206e-01  -2.6077705e-01  -4.4481202e-01   3.2519213e-01  -2.1425512e-01  -2.7855094e-01  -4.9522433e-01   4.8155648e-01   4.0630284e-01   3.8628302e-01  -2.6244721e-01   1.1335041e-01  -4.7124596e-01   5.5167202e-01  -4.5073730e-01   5.2625226e-01  -2.0640478e-01   5.3518946e-01  -4.3146627e-01  -2.1276072e-01   4.7226220e-01   2.8778908e-01   4.9223599e-01   4.6228167e-01  -4.2114401e-01  -4.7432895e-01   4.8357539e-01  -2.9655753e-01   2.0480567e-01   2.7640847e-01   5.0186612e-01   3.9432211e-01   5.4393018e-01  -2.1600103e-01  -5.0355741e-01
   3.7725106e-02   3.0962650e-01  -4.2622310e-01  -2.3507778e-01  -1.0097369e-01  -4.3601328e-01  -2.1805450e-01  -1.3091335e-01   2.5383436e-01  -3.2707933e-01   3.0108059e-01  -7.8720838e-02  -2.8514277e-01   2.4862715e-01   5.2023636e-01  -4.3337641e-01  -4.7363899e-01   1.2558808e-01  -3.4160859e-03   4.0609419e-01  -3.0120786e-01  -9.4553940e-02  -3.7188408e-01  -2.2036824e-01   2.3965139e-02   2.1941068e-01  -4.6265126e-01  -3.2923517e-01   3.2714691e-01   5.8735158e-01  -4.8492797e-01   6.5193756e-01   3.7153824e-02  -2.5450902e-01  -2.6750509e-01  -4.9210165e-01  -1.1819406e-01   5.8413521e-01  -2.7342117e-01   2.9955595e-01   1.9809601e-01   6.0924511e-01   6.5216621e-01   6.5192184e-01  -2.9782234e-01   5.5273697e-01   1.2989890e-01   1.4077246e-01  -5.1629699e-02   9.0050005e-02   3.9304341e-01  -3.5132899e-01  -1.9656345e-01  -4.8825020e-01   5.9094466e-01  -4.5979411e-01   6.3387389e-02   3.5629831e-01   3.1539152e-01   4.2004347e-01  -3.1148363e-01   6.3372521e-01  -5.8178925e-02  -4.8847215e-01  -4.7788081e-01   4.2540269e-02  -4.2000334e-01  -1.7358697e-01  -3.3957651e-01  -4.3181412e-01   1.8623474e-01  -8.6166620e-02   6.8056650e-01  -2.4460323e-01  -2.8225363e-01  -4.3926529e-01  -4.8722916e-01   2.1536685e-02   4.7004750e-01  -1.8823467e-01   6.0590192e-01   2.1171819e-01   5.9668576e-01   4.6853018e-02  -4.5564106e-01   6.7115225e-01  -4.0542897e-01   6.5245788e-01  -9.9003467e-02  -2.3650541e-01  -1.4497558e-01  -5.6542659e-04  -3.8986995e-01   4.9839210e-01  -3.9281837e-01   7.1551221e-02  -2.3737050e-01   3.7093859e-01  -4.4423768e-01  -2.1924199e-02   4.8925950e-01  -5.5410718e-02   2.6512373e-01  -4.1947152e-01   4.4952021e-01   2.3085462e-01  -4.5071697e-01  -4.5093722e-01   5.2150609e-01  -3.7046026e-01  -8.3447720e-02  -4.6602360e-01  -3.9643310e-01   5.0665549e-01   2.8088658e-01  -2.7559839e-01  -1.7329286e-01  -3.4077960e-01  -4.7709113e-01   7.6439272e-02  -3.7626107e-01  -4.7984363e-01  -3.3434203e-01  -4.3494265e-01  -4.6526987e-01   5.3079462e-01   1.6160982e-01  -3.4604451e-01   5.4285605e-01   3.9543550e-01  -3.2399208e-02   4.7487415e-01   4.9809430e-01  -4.1490083e-01  -4.3424475e-01   5.7556277e-02  -4.8503635e-01   3.1412715e-01  -3.8845113e-01  -7.2560931e-02  -2.4477481e-01   3.6939671e-01   4.8590485e-01   4.1220879e-01   3.6835713e-01   2.9417317e-01  -3.3919219e-01  -3.5059999e-01  -5.0383197e-01  -4.1067618e-01   8.2803203e-02  -3.4402108e-01  -4.5147726e-01   2.6503381e-02   3.4527072e-01  -1.9889071e-01  -4.1268098e-01   2.0370728e-02  -8.5368275e-02   1.0759794e-01  -3.8408159e-01   5.1296812e-01  -4.8346232e-01  -4.0774322e-02  -9.9030427e-02  -4.5189275e-01  -2.6506798e-01  -4.6108226e-01   3.3709973e-01  -2.1291958e-01  -2.5113689e-01  -4.8380173e-01   4.6383600e-01   3.9502656e-01   3.7359062e-01  -2.5775695e-01   9.6121270e-02  -4.8585792e-01   5.4207446e-01  -4.3975554e-01   5.4649614e-01  -1.8932793e-01   5.2718501e-01  -4.2615102e-01  -2.0508677e-01   4.4795103e-01   2.5968025e-01   4.8296097e-01   4.5944679e-01  -4.3058039e-01  -4.7571731e-01   4.9304841e-01  -3.1106141e-01   2.1401478e-01   2.7436416e-01   4.9295835e-01   3.9005076e-01   5.6040388e-01  -2.2632083e-01  -4.8012511e-01
   2.9063273e-02   3.1074880e-01  -4.0674174e-01  -2.2520723e-01  -7.8878513e-02  -4.3702463e-01  -2.0850112e-01  -1.4598605e-01   2.5964214e-01  -3.2956728e-01   2.9175605e-01  -7.3433460e-02  -2.6502734e-01   2.3666408e-01   5.3092453e-01  -4.1401234e-01  -4.7174581e-01   1.3715866e-01   4.4050855e-03   4.1030475e-01  -3.1473341e-01  -8.4496735e-02  -3.4876803e-01  -2.2121176e-01   4.1364295e-02   2.2361597e-01  -4.8852987e-01  -3.3581000e-01   3.1221468e-01   5.9659730e-01  -4.6194580e-01   6.4645131e-01   2.6553270e-02  -2.4182180e-01  -2.5918581e-01  -4.8234427e-01  -1.2836114e-01   5.4830515e-01  -2.6795564e-01   2.9005850e-01   1.9455936e-01   5.8392029e-01   6.6036955e-01   6.4437384e-01  -3.1678702e-01   5.6389255e-01   1.1406028e-01   1.3329167e-01  -6.7592951e-02   8.1143111e-02   3.8818950e-01  -3.4868539e-01  -2.0617938e-01  -4.8672030e-01   5.6802656e-01  -4.4958220e-01   7.5172662e-02   3.4406278e-01   2.9239266e-01   4.2066511e-01  -3.1964805e-01   6.4672451e-01  -5.8533510e-02  -4.7653181e-01  -4.7546269e-01   3.9004567e-02  -3.9261534e-01  -1.7180053e-01  -3.3581408e-01  -4.2021267e-01   1.6847843e-01  -5.8574510e-02   6.6782817e-01  -2.3214905e-01  -2.6130205e-01  -4.1943805e-01  -4.8142261e-01   1.6354742e-02   4.6630182e-01  -1.6699370e-01   6.1148880e-01   2.1703130e-01   5.8650517e-01   5.1806549e-02  -4.3794884e-01   6.6268727e-01  -3.9810743e-01   6.5615911e-01  -7.8557978e-02  -2.5002561e-01  -1.4374080e-01   3.0718238e-02  -3.7680345e-01   5.0486090e-01  -4.0764687e-01   7.1500779e-02  -2.6420013e-01   3.8445959e-01  -4.2007817e-01  -3.5955109e-02   4.8916766e-01  -3.9869597e-02   2.4683784e-01  -4.3267741e-01   4.4851750e-01   2.2795672e-01  -4.4573066e-01  -4.5734365e-01   5.1890853e-01  -3.5115714e-01  -8.4230603e-02  -4.6632069e-01  -4.0158505e-01   5.2319476e-01   2.6884140e-01  -2.5400395e-01  -1.8223028e-01  -3.4738550e-01  -4.6949524e-01   9.5708773e-02  -3.7157530e-01  -4.9378755e-01  -3.4391475e-01  -4.2936980e-01  -4.6904847e-01   5.0922085e-01   1.4929143e-01  -3.5365174e-01   5.2289052e-01   3.6143792e-01  -5.6347826e-02   4.7786728e-01   4.7452080e-01  -4.1544448e-01  -4.1050766e-01   2.3488849e-02  -4.8001235e-01   2.8612530e-01  -4.0790694e-01  -8.4237188e-02  -2.4752358e-01   3.6524504e-01   4.9697733e-01   4.4016853e-01   3.3347986e-01   3.0150834e-01  -3.3543010e-01  -3.4772726e-01  -4.7747558e-01  -3.9065384e-01   9.6823651e-02  -3.4800409e-01  -4.3712828e-01   4.1493708e-02   3.3372450e-01  -2.0059177e-01  -4.1369492e-01   1.6305609e-02  -7.8583392e-02   1.1666656e-01  -3.6349897e-01   5.3274184e-01  -4.9455187e-01  -2.3882247e-02  -7.7741507e-02  -4.5611818e-01  -2.7079451e-01  -4.4028006e-01   3.2288620e-01  -2.2543450e-01  -2.5633710e-01  -4.9770028e-01   4.5590381e-01   4.0049850e-01   3.8301908e-01  -2.7359299e-01   8.4337757e-02  -4.6959912e-01   5.4554569e-01  -4.5037924e-01   5.4697520e-01  -1.9431520e-01   5.1607739e-01  -4.2815154e-01  -1.8715104e-01   4.5396055e-01   2.8478955e-01   4.8514036e-01   4.6865321e-01  -3.9523296e-01  -4.6116238e-01   5.0235191e-01  -3.0140481e-01   2.5483617e-01   2.7053939e-01   4.9073849e-01   3.8958651e-01   5.3105145e-01  -2.1642345e-01  -4.7176267e-01
   2.6573876e-02   3.0082836e-01  -4.1443774e-01  -2.1947105e-01  -9.8748883e-02  -4.4373836e-01  -2.0499549e-01  -1.4696042e-01   2.5860733e-01  -3.1139645e-01   2.6790754e-01  -8.4372557e-02  -2.8487593e-01   2.4835304e-01   5.2846924e-01  -4.1353153e-01  -4.5190968e-01   1.0452111e-01  -1.4350621e-03   4.0181103e-01  -3.3030721e-01  -1.0345790e-01  -3.6443960e-01  -1.9883561e-01   2.8310735e-02   2.2720734e-01  -4.5795046e-01  -3.2287883e-01   3.1569221e-01   6.3077257e-01  -4.7031871e-01   6.5945296e-01   4.8775353e-02  -2.3835576e-01  -2.5679890e-01  -4.8212917e-01  -1.1646458e-01   5.5725614e-01  -2.7106378e-01   2.8564233e-01   1.9629112e-01   5.8621271e-01   6.4447164e-01   6.4713823e-01  -3.0380826e-01   5.3137167e-01   1.4116423e-01   1.3698995e-01  -6.8259934e-02   8.4789682e-02   3.9626289e-01  -3.4175659e-01  -1.8564717e-01  -5.0691636e-01   5.9294036e-01  -4.5180806e-01   7.1622920e-02   3.5577744e-01   2.7525371e-01   4.1207103e-01  -3.2187505e-01   6.4707920e-01  -5.4247058e-02  -4.6723058e-01  -4.4773828e-01   2.7596575e-02  -4.0071427e-01  -1.7226823e-01  -3.5850308e-01  -4.3874182e-01   1.7766629e-01  -7.4712292e-02   6.5042191e-01  -2.3615021e-01  -2.5893788e-01  -4.1506423e-01  -4.7433620e-01   7.9675633e-03   4.5816923e-01  -1.6263849e-01   6.0370754e-01   2.1861012e-01   6.0120775e-01   7.7346372e-02  -4.5086676e-01   6.6258807e-01  -4.0286061e-01   6.7072942e-01  -8.9499698e-02  -2.4973205e-01  -1.2132215e-01   2.7166265e-02  -3.7921216e-01   4.8476468e-01  -3.9668135e-01   7.5165346e-02  -2.5548602e-01   3.9454998e-01  -4.3562959e-01  -2.5942688e-02   4.9065163e-01  -6.3803936e-02   2.4126694e-01  -4.2546298e-01   4.5007889e-01   2.2176350e-01  -4.0922212e-01  -4.6508485e-01   5.1491919e-01  -3.7727026e-01  -8.2621223e-02  -4.7118474e-01  -4.0249285e-01   5.0730915e-01   2.7470397e-01  -2.6879337e-01  -1.8919878e-01  -3.3291852e-01  -4.7717822e-01   9.8940022e-02  -3.5039167e-01  -4.6601089e-01  -3.2387235e-01  -4.4218100e-01  -4.5233732e-01   5.2388627e-01   1.2168933e-01  -3.5471389e-01   5.3763351e-01   3.7567851e-01  -5.8335616e-02   5.0171199e-01   4.7434613e-01  -4.2038480e-01  -4.2183560e-01   3.3378275e-02  -4.8103601e-01   3.3020206e-01  -4.0357747e-01  -5.7666690e-02  -2.4979361e-01   3.7441275e-01   5.2105305e-01   4.4807180e-01   3.5508160e-01   3.0135590e-01  -3.2322247e-01  -3.1267836e-01  -4.7308058e-01  -3.9287052e-01   8.3798408e-02  -3.4301395e-01  -4.3128290e-01   2.7623792e-03   3.5798205e-01  -1.7248612e-01  -4.1070026e-01   2.6351722e-02  -7.6411560e-02   1.3410604e-01  -3.7777233e-01   5.1347503e-01  -4.7254163e-01  -5.7949747e-02  -1.0058573e-01  -4.6168607e-01  -2.7274918e-01  -4.5381176e-01   3.0753691e-01  -2.2700517e-01  -2.4110592e-01  -4.8346865e-01   4.8195687e-01   3.6969321e-01   3.7831873e-01  -2.6027634e-01   8.6281239e-02  -4.5576181e-01   5.3419626e-01  -4.3535617e-01   5.3503397e-01  -1.9267305e-01   5.4425176e-01  -4.3619114e-01  -2.0098458e-01   4.6219297e-01   2.7474553e-01   4.8939222e-01   4.4724431e-01  -4.0698191e-01  -4.7210048e-01   4.7798784e-01  -3.1654367e-01   2.4053050e-01   2.5825140e-01   4.8768437e-01   3.9294166e-01   5.5468770e-01  -2.0399670e-01  -4.8463473e-01
   2.3461582e-02   3.0245588e-01  -4.0242215e-01  -2.3049692e-01  -7.1804906e-02  -4.2082543e-01  -2.0252772e-01  -1.2311362e-01   2.5510622e-01  -3.2554486e-01   2.8626522e-01  -7.7164851e-02  -2.7243377e-01   2.3607348e-01   5.1220210e-01  -3.8321427e-01  -4.3190857e-01   1.2821772e-01   4.7701310e-06   3.9491075e-01  -3.2012905e-01  -7.3285629e-02  -3.6399038e-01  -1.9991815e-01   3.3534870e-02   2.1446735e-01  -4.6613246e-01  -3.2536761e-01   3.3628290e-01   5.8360724e-01  -4.9238588e-01   6.4697936e-01   4.0979102e-02  -2.2686487e-01  -2.3378152e-01  -4.8567345e-01  -9.6480976e-02   5.4925754e-01  -2.9995605e-01   2.7400423e-01   1.6536482e-01   6.1530895e-01   6.4481499e-01   6.3437104e-01  -2.8807649e-01   5.5923636e-01   1.4393842e-01   1.3457554e-01  -4.4653235e-02   8.7397186e-02   3.7467522e-01  -3.4978699e-01  -2.0251564e-01  -4.8966106e-01   5.6832116e-01  -4.6578555e-01   6.3049086e-02   3.3556039e-01   3.0496721e-01   4.1455448e-01  -2.9680475e-01   6.3669520e-01  -5.7499149e-02  -4.5933237e-01  -4.5176940e-01   3.2634185e-02  -3.9644203e-01  -1.6355647e-01  -3.5290564e-01  -4.1431075e-01   1.7407287e-01  -7.4839993e-02   6.4258620e-01  -2.4437083e-01  -2.5857224e-01  -4.1213750e-01  -4.8757207e-01   1.8713429e-02   4.6433495e-01  -1.8292886e-01   6.0680406e-01   2.0449861e-01   5.9391967e-01   6.4567803e-02  -4.4148832e-01   6.6062548e-01  -4.0278290e-01   6.4649922e-01  -7.9968536e-02  -2.5110913e-01  -1.3009882e-01   2.2376035e-02  -3.6654841e-01   4.9713513e-01  -4.0513532e-01   7.0825473e-02  -2.5134020e-01   3.8421464e-01  -4.1953039e-01  -3.8772215e-02   4.8575032e-01  -2.8793251e-02   2.3015550e-01  -4.1777181e-01   4.4994991e-01   2.2794567e-01  -4.5254423e-01  -4.5113806e-01   5.3467723e-01  -3.4726697e-01  -7.5637202e-02  -4.9074105e-01  -4.0246223e-01   5.2566370e-01   2.8729030e-01  -2.7737004e-01  -2.0334440e-01  -3.2732766e-01  -4.6391406e-01   1.1492917e-01  -3.7127140e-01  -4.8157766e-01  -3.2569689e-01  -4.3933851e-01  -4.4739277e-01   5.1087994e-01   1.3670084e-01  -3.6698228e-01   5.1791541e-01   3.8335821e-01  -4.5321692e-02   4.9155996e-01   4.8533664e-01  -4.1811701e-01  -4.2275757e-01   2.6459260e-02  -4.6189126e-01   3.2488285e-01  -4.0481836e-01  -7.6109436e-02  -2.3864430e-01   3.4164770e-01   5.1376747e-01   4.2840891e-01   3.4207199e-01   3.0249636e-01  -3.2282508e-01  -3.0345994e-01  -4.7083690e-01  -3.8050436e-01   8.5020242e-02  -3.3120389e-01  -4.4199965e-01   1.9218871e-02   3.2060793e-01  -1.9885323e-01  -3.8854379e-01   3.7480844e-02  -5.8453516e-02   1.2953700e-01  -3.6858512e-01   5.1867708e-01  -4.8277862e-01  -4.4014329e-02  -1.1478355e-01  -4.5868258e-01  -2.7074924e-01  -4.4900946e-01   3.0835093e-01  -2.2566665e-01  -2.5672268e-01  -4.5052353e-01   4.8451330e-01   3.7561304e-01   3.6646645e-01  -2.7128377e-01   9.6544359e-02  -4.6427626e-01   5.4850369e-01  -4.5013328e-01   5.2641059e-01  -1.8580153e-01   5.3244515e-01  -4.1807395e-01  -2.0266966e-01   4.5955669e-01   2.4381290e-01   4.6518691e-01   4.4364427e-01  -4.0105085e-01  -4.7701293e-01   4.6254638e-01  -3.1619379e-01   2.3195555e-01   2.5753511e-01   4.7863836e-01   3.7857007e-01   5.4424642e-01  -2.2036614e-01  -4.8531201e-01
   2.1140894e-02   2.9159424e-01  -4.2353918e-01  -2.1854735e-01  -7.2683971e-02  -4.2309728e-01  -2.0419589e-01  -1.1793599e-01   2.5571065e-01  -3.0058978e-01   2.9039052e-01  -7.5189630e-02  -2.5009746e-01   2.4960902e-01   5.1079974e-01  -4.0999878e-01  -4.3381227e-01   1.2647222e-01   7.1762307e-03   3.8525692e-01  -2.9080399e-01  -9.3726115e-02  -3.4141121e-01  -2.1158921e-01   2.0851457e-02   2.1775354e-01  -4.6533779e-01  -3.1036542e-01   3.3610627e-01   5.8618718e-01  -4.7044857e-01   6.5743413e-01   2.1922826e-02  -2.3259432e-01  -2.4254911e-01  -4.7087165e-01  -9.8885944e-02   5.3829731e-01  -2.6514976e-01   2.8829114e-01   1.7905750e-01   5.8661385e-01   6.5898568e-01   6.4313627e-01  -3.0467754e-01   5.2993170e-01   1.1730434e-01   1.2815232e-01  -6.1245339e-02   8.4765862e-02   3.7538897e-01  -3.3036279e-01  -2.0517805e-01  -4.7029539e-01   5.7949992e-01  -4.2315261e-01   7.5335504e-02   3.4153216e-01   2.9290084e-01   3.9952472e-01  -2.9538802e-01   6.4545735e-01  -6.0112823e-02  -4.7860856e-01  -4.4713386e-01   1.3849528e-02  -3.8596049e-01  -1.6764602e-01  -3.4813081e-01  -4.2168599e-01   1.7367843e-01  -7.8243248e-02   6.5777178e-01  -2.4378905e-01  -2.6209800e-01  -4.1120872e-01  -4.6253710e-01   1.9132505e-02   4.8166133e-01  -1.7192483e-01   6.0084317e-01   2.2286030e-01   6.0737856e-01   6.5829421e-02  -4.2964014e-01   6.6009753e-01  -3.8573080e-01   6.5435708e-01  -6.5853340e-02  -2.5123795e-01  -1.2774901e-01   2.0336559e-02  -3.6570136e-01   4.7955047e-01  -4.0841003e-01   7.7644258e-02  -2.4113087e-01   3.7555158e-01  -4.0709475e-01  -1.5642863e-02   4.8244345e-01  -3.7171556e-02   2.1788856e-01  -4.1689081e-01   4.3266186e-01   2.0002814e-01  -4.3072016e-01  -4.5902731e-01   5.1648785e-01  -3.6926394e-01  -5.8424969e-02  -4.6899737e-01  -3.8006006e-01   5.2224465e-01   2.8130801e-01  -2.7695489e-01  -1.7818842e-01  -3.1417370e-01  -4.4688265e-01   1.0301376e-01  -3.6557347e-01  -4.8053619e-01  -3.3197642e-01  -4.2224971e-01  -4.5107310e-01   5.0807571e-01   1.1876573e-01  -3.5573070e-01   5.4023468e-01   3.7829854e-01  -6.2254306e-02   4.6523841e-01   4.7330925e-01  -4.2371715e-01  -4.0591991e-01   3.2927627e-02  -4.7272931e-01   3.1954262e-01  -3.9905353e-01  -6.9161795e-02  -2.1881088e-01   3.7105216e-01   5.1467912e-01   4.3442308e-01   3.3885976e-01   2.9582306e-01  -3.1814754e-01  -3.1973933e-01  -4.5473855e-01  -4.0127138e-01   1.0088359e-01  -3.5002319e-01  -4.4073065e-01   1.3501787e-02   3.5381375e-01  -1.8673781e-01  -4.0356388e-01   3.2108221e-02  -5.0402125e-02   1.3322683e-01  -3.7754400e-01   5.2335321e-01  -4.5652962e-01  -5.2564148e-02  -1.2091388e-01  -4.4213278e-01  -2.6905243e-01  -4.6580062e-01   2.9717251e-01  -2.3252170e-01  -2.4913393e-01  -4.8286730e-01   4.5029247e-01   3.7787771e-01   3.6884041e-01  -2.6254497e-01   9.2512072e-02  -4.5481713e-01   5.5369259e-01  -4.4660894e-01   5.1800530e-01  -1.8658993e-01   5.4426453e-01  -3.9914684e-01  -1.8201096e-01   4.6525886e-01   2.3587196e-01   4.7181694e-01   4.3689841e-01  -4.0341689e-01  -4.5988368e-01   4.8313850e-01  -3.1843637e-01   2.2368725e-01   2.4772329e-01   4.7044308e-01   3.7291929e-01   5.3944469e-01  -2.0278317e-01  -4.7675065e-01
   3.1424180e-02   2.9930234e-01  -4.1469810e-01  -2.2381276e-01  -9.5685843e-02  -4.1047578e-01  -1.9281169e-01  -1.2368501e-01   2.3849050e-01  -3.0500414e-01   2.8037178e-01  -7.8334632e-02  -2.6543568e-01   2.3439778e-01   4.9953176e-01  -3.9190407e-01  -4.2037554e-01   1.2828204e-01  -3.6755307e-03   3.7314691e-01  -3.0935054e-01  -8.2838875e-02  -3.4268301e-01  -2.0365531e-01   2.3486425e-02   2.1361426e-01  -4.4694030e-01  -3.1135829e-01   3.1656218e-01   5.8620182e-01  -4.6320080e-01   6.5769252e-01   3.2512926e-02  -2.2764617e-01  -2.4105799e-01  -4.5489120e-01  -1.1458900e-01   5.4078638e-01  -2.3331844e-01   2.6923128e-01   1.8201626e-01   5.7811247e-01   6.4524929e-01   6.4227144e-01  -2.9244040e-01   5.3443492e-01   1.1880745e-01   1.2014393e-01  -3.9183029e-02   8.8085564e-02   3.7698747e-01  -3.2324160e-01  -1.7934566e-01  -4.6635999e-01   5.7131068e-01  -4.2460602e-01   6.7741329e-02   3.3746568e-01   2.9361195e-01   4.2220782e-01  -2.9962286e-01   6.5244105e-01  -5.4903845e-02  -4.6472732e-01  -4.4383176e-01   2.1587439e-02  -3.8375547e-01  -1.6666776e-01  -3.3315748e-01  -4.2156639e-01   1.4553833e-01  -6.2804734e-02   6.7041983e-01  -2.3292488e-01  -2.7101078e-01  -3.7569597e-01  -4.6463582e-01   2.6283494e-02   4.6617689e-01  -1.6970190e-01   6.0929720e-01   1.9752556e-01   5.9067475e-01   4.9932707e-02  -4.3314322e-01   6.3705085e-01  -3.9298980e-01   6.5553504e-01  -9.1170815e-02  -2.5267175e-01  -1.1042400e-01   1.1578932e-02  -3.6445689e-01   4.9066601e-01  -3.9090777e-01   7.4639156e-02  -2.5341805e-01   4.0186373e-01  -4.3018515e-01  -1.7268282e-02   4.4657384e-01  -4.2424808e-02   2.3354928e-01  -4.2094274e-01   4.2091242e-01   1.9919445e-01  -4.2877008e-01  -4.5196550e-01   5.0240878e-01  -3.6942984e-01  -6.2582042e-02  -4.7458279e-01  -4.1475724e-01   5.2064968e-01   2.9080764e-01  -2.6173839e-01  -1.8771851e-01  -3.2643949e-01  -4.6689654e-01   9.4162776e-02  -3.6247426e-01  -4.6127507e-01  -3.3084977e-01  -4.2174649e-01  -4.3154768e-01   5.1564653e-01   1.1781078e-01  -3.6376429e-01   5.0754188e-01   3.8545200e-01  -8.0324091e-02   4.8548004e-01   4.6562864e-01  -4.1165978e-01  -3.9705643e-01   1.9717069e-02  -4.5588147e-01   3.1158087e-01  -4.0972246e-01  -7.8682123e-02  -2.2873794e-01   3.7247475e-01   5.0667727e-01   4.3170790e-01   3.3280983e-01   3.0527234e-01  -3.0286137e-01  -3.3515359e-01  -4.8854972e-01  -3.7399824e-01   1.0067053e-01  -3.3740455e-01  -4.2261300e-01   5.0668213e-03   3.3848594e-01  -1.8586937e-01  -3.8249944e-01   2.4177135e-02  -5.0621823e-02   1.1149852e-01  -3.6775092e-01   5.2974373e-01  -4.7340432e-01  -5.7895738e-02  -1.0528697e-01  -4.4922917e-01  -2.7642928e-01  -4.2334770e-01   2.7728052e-01  -2.2984379e-01  -2.3179553e-01  -4.6425690e-01   4.7631852e-01   3.4751442e-01   3.5500689e-01  -2.3831372e-01   8.3496139e-02  -4.4963890e-01   5.2485158e-01  -4.1968616e-01   5.3666267e-01  -1.8988152e-01   5.2026787e-01  -3.9856742e-01  -2.1213183e-01   4.8638325e-01   2.5038092e-01   4.8408362e-01   4.3593243e-01  -4.0043296e-01  -4.5622100e-01   4.5703528e-01  -3.1169397e-01   2.3311166e-01   2.3626708e-01   4.8294086e-01   3.5183068e-01   5.2282400e-01  -2.2810266e-01  -4.6833558e-01
   9.6396234e-03   2.9703165e-01  -4.3511162e-01  -2.2336711e-01  -8.0746837e-02  -4.0018982e-01  -1.7828318e-01  -1.2388036e-01   2.6304512e-01  -3.2092533e-01   2.7665405e-01  -5.1561696e-02  -2.6007032e-01   2.3507766e-01   4.9468818e-01  -3.6234743e-01  -4.3255819e-01   1.1817522e-01  -5.2890343e-03   3.7523411e-01  -2.9540091e-01  -7.5220919e-02  -3.0450010e-01  -1.8353763e-01   3.8215613e-02   2.1622532e-01  -4.4428556e-01  -3.1251469e-01   3.2088865e-01   5.8808918e-01  -4.7154572e-01   6.6332965e-01   4.7957679e-02  -2.2209436e-01  -2.3705154e-01  -4.7106049e-01  -1.0101234e-01   5.3522748e-01  -2.6454687e-01   2.6966533e-01   1.6912424e-01   5.9845377e-01   6.5165206e-01   6.3827465e-01  -3.0026525e-01   5.3585093e-01   1.1585853e-01   1.3383694e-01  -4.6618315e-02   9.9263752e-02   3.8506918e-01  -3.2960305e-01  -1.7561038e-01  -4.5315786e-01   5.6586953e-01  -4.4098008e-01   7.2727837e-02   3.4854685e-01   2.8850567e-01   4.0192254e-01  -2.8808542e-01   6.5188493e-01  -4.0711711e-02  -4.7601027e-01  -4.4755329e-01   2.0010690e-02  -3.8401101e-01  -1.5176896e-01  -3.2242180e-01  -3.9808816e-01   1.7532883e-01  -8.2170417e-02   6.4123672e-01  -2.2316857e-01  -2.7207614e-01  -3.8699284e-01  -4.6272229e-01   1.6585439e-02   4.5813715e-01  -1.6285779e-01   5.9967229e-01   2.0549443e-01   5.9330336e-01   3.4546620e-02  -4.2709734e-01   6.5674250e-01  -4.1458985e-01   6.3030728e-01  -9.0316920e-02  -2.5185081e-01  -1.0213722e-01   3.7246565e-02  -3.4378950e-01   4.7737792e-01  -3.7587668e-01   7.0340975e-02  -2.4889314e-01   3.8035138e-01  -4.0851752e-01  -4.0081869e-02   4.6401945e-01  -3.4029924e-02   2.0485420e-01  -4.0543478e-01   4.5055259e-01   2.1826348e-01  -4.2088325e-01  -4.5140326e-01   5.2159768e-01  -3.5929538e-01  -4.2848148e-02  -4.7246130e-01  -3.8293007e-01   5.0668705e-01   3.0194743e-01  -2.7511125e-01  -1.8587410e-01  -3.1963913e-01  -4.4636645e-01   1.0625447e-01  -3.7511768e-01  -4.6862876e-01  -3.4244512e-01  -4.3787908e-01  -4.3392522e-01   5.0934999e-01   1.3612534e-01  -3.6901942e-01   5.4008534e-01   3.7711526e-01  -7.1281340e-02   4.9053222e-01   4.4302544e-01  -4.3426865e-01  -4.0468734e-01   2.2760553e-02  -4.6788207e-01   3.2840843e-01  -4.1016385e-01  -4.3739213e-02  -2.1314784e-01   3.6972824e-01   5.1516348e-01   4.4209446e-01   3.2931716e-01   3.1658512e-01  -3.3508004e-01  -3.2448334e-01  -4.8641036e-01  -3.7195901e-01   9.0509959e-02  -3.3241401e-01  -4.3849946e-01  -2.2708760e-03   3.4610315e-01  -1.9735811e-01  -3.7846818e-01   4.4331076e-02  -6.2790953e-02   1.5526525e-01  -3.6422851e-01   5.1456253e-01  -4.6985814e-01  -6.6570729e-02  -1.0774169e-01  -4.2871274e-01  -2.8112712e-01  -4.2505349e-01   2.9879448e-01  -2.2278259e-01  -2.3824110e-01  -4.6274395e-01   4.7801276e-01   3.7497384e-01   3.5904012e-01  -2.5538249e-01   6.7328346e-02  -4.2904899e-01   5.4709970e-01  -4.2677313e-01   5.3477722e-01  -1.4715557e-01   5.4715084e-01  -4.0757261e-01  -2.1138808e-01   4.4861763e-01   2.3135403e-01   4.8162812e-01   4.2739400e-01  -3.8504450e-01  -4.5222377e-01   4.6832324e-01  -3.1369690e-01   2.2872566e-01   2.4900611e-01   4.7607418e-01   3.5793069e-01   5.3187340e-01  -2.2247120e-01  -4.5520064e-01
   3.8726823e-02   2.8806488e-01  -3.9791565e-01  -2.0321016e-01  -8.8278492e-02  -4.0622570e-01  -1.7949307e-01  -1.1873651e-01   2.5141886e-01  -2.9861976e-01   2.9661823e-01  -6.2886279e-02  -2.5376062e-01   2.2046460e-01   4.9720620e-01  -3.7235318e-01  -4.2292022e-01   1.1385336e-01   1.1869287e-02   3.7100505e-01  -2.8270293e-01  -7.5048881e-02  -3.5713757e-01  -1.9741212e-01   3.5223196e-02   2.2094323e-01  -4.5601804e-01  -3.0859989e-01   3.0419851e-01   5.9349702e-01  -4.5493639e-01   6.4967494e-01   2.2409921e-02  -2.1841285e-01  -2.2663982e-01  -4.5818072e-01  -7.4530534e-02   5.5271558e-01  -2.2990105e-01   2.7715301e-01   1.8395656e-01   5.8747029e-01   6.2519893e-01   6.2722844e-01  -2.8295889e-01   5.3113516e-01   1.1809361e-01   1.1562346e-01  -4.8934049e-02   7.8666446e-02   3.6706501e-01  -3.1902557e-01  -1.7765872e-01  -4.6010284e-01   5.7133797e-01  -4.2546265e-01   7.5506316e-02   3.2836861e-01   2.8432570e-01   3.8959406e-01  -2.8790514e-01   6.4536202e-01  -5.3121865e-02  -4.3847012e-01  -4.6204212e-01   2.3848610e-02  -3.8702403e-01  -1.5938753e-01  -3.3310819e-01  -3.9921559e-01   1.7533873e-01  -7.7558848e-02   6.3623876e-01  -2.4320483e-01  -2.7082784e-01  -3.6830793e-01  -4.5297500e-01   2.3870018e-02   4.7605060e-01  -1.5168072e-01   6.0698568e-01   1.7068473e-01   5.9770663e-01   5.7162993e-02  -4.0874944e-01   6.5279026e-01  -3.9268036e-01   6.4220779e-01  -8.6461863e-02  -2.2500375e-01  -1.1469102e-01   2.6912303e-02  -3.6001879e-01   4.6379239e-01  -3.8800744e-01   7.6200924e-02  -2.5172263e-01   3.8941287e-01  -3.9078611e-01  -2.7474040e-02   4.5676446e-01  -1.0034046e-02   2.1382742e-01  -4.1626650e-01   4.2218174e-01   1.9918868e-01  -4.2228461e-01  -4.3181530e-01   4.7876030e-01  -3.5276661e-01  -4.9878351e-02  -4.5639714e-01  -4.0358639e-01   5.0845972e-01   3.0276324e-01  -2.6282939e-01  -1.9686615e-01  -3.2737563e-01  -4.5991077e-01   1.1077445e-01  -3.6881426e-01  -4.5532027e-01  -3.2603523e-01  -4.2352015e-01  -4.1538297e-01   5.1489559e-01   1.1063532e-01  -3.3607858e-01   5.2142618e-01   3.8663879e-01  -7.3430327e-02   4.9561534e-01   4.7350946e-01  -4.1334730e-01  -4.0943174e-01   4.6014892e-03  -4.3159374e-01   3.1360937e-01  -3.8626555e-01  -5.8610993e-02  -2.1506452e-01   3.7678033e-01   4.9290822e-01   4.2979316e-01   3.1770273e-01   3.0822517e-01  -3.1197161e-01  -2.9493709e-01  -4.4811807e-01  -3.5119405e-01   1.1993821e-01  -3.3427709e-01  -4.1689298e-01  -1.0220888e-02   3.5658969e-01  -1.7649833e-01  -3.9279432e-01   4.3156887e-02  -3.6547855e-02   1.4833687e-01  -3.8565383e-01   5.0815244e-01  -4.6275322e-01  -7.0850609e-02  -1.1744491e-01  -4.4626637e-01  -2.6156850e-01  -4.4229846e-01   2.9550753e-01  -2.2989485e-01  -2.2578923e-01  -4.5835554e-01   4.6670873e-01   3.4754637e-01   3.3733061e-01  -2.8912660e-01   5.3077473e-02  -4.4323436e-01   5.3573418e-01  -4.3591239e-01   5.4109102e-01  -1.8381523e-01   5.1888550e-01  -4.2311504e-01  -1.9307277e-01   4.7906706e-01   2.0773917e-01   4.7703905e-01   4.3163109e-01  -4.0704899e-01  -4.4240774e-01   4.5800862e-01  -3.0851568e-01   2.3897648e-01   2.4602053e-01   4.7467348e-01   3.5611960e-01   5.4100180e-01  -2.1636191e-01  -4.4449710e-01
   2.6177366e-02   2.8526149e-01  -3.8207137e-01  -2.2063557e-01  -8.0260497e-02  -4.0757956e-01  -1.9893377e-01  -1.2599308e-01   2.6627142e-01  -2.7503924e-01   2.6491397e-01  -5.5134218e-02  -2.5883679e-01   2.5397691e-01   5.0833424e-01  -3.8062586e-01  -4.1603127e-01   1.0129915e-01  -5.6124622e-03   3.6610220e-01  -2.9431442e-01  -7.5672146e-02  -3.2348634e-01  -2.0821261e-01   3.3146873e-02   2.1992792e-01  -4.4003271e-01  -2.9675170e-01   3.2764182e-01   5.7180013e-01  -4.3174918e-01   6.7045363e-01   2.9916542e-02  -2.1523612e-01  -2.4528390e-01  -4.3391176e-01  -9.4935552e-02   5.4628042e-01  -2.4251646e-01   2.6061378e-01   1.8279965e-01   5.6156341e-01   6.4220051e-01   6.3451106e-01  -2.8588460e-01   5.1349371e-01   1.2481240e-01   1.2362546e-01  -5.2995864e-02   8.4309937e-02   3.4584851e-01  -3.2786144e-01  -1.7661045e-01  -4.4581183e-01   5.6010777e-01  -4.0190425e-01   7.6783208e-02   3.2056774e-01   2.7120370e-01   3.7626740e-01  -2.8448702e-01   6.2257887e-01  -3.9736536e-02  -4.5832523e-01  -4.5004155e-01   2.3695617e-02  -3.6117270e-01  -1.6450199e-01  -3.3664511e-01  -3.9472387e-01   1.6553533e-01  -5.5800680e-02   6.4649216e-01  -2.4412792e-01  -2.5820149e-01  -3.5721509e-01  -4.5986342e-01   2.5291003e-02   4.7102997e-01  -1.5801209e-01   6.1033899e-01   1.8672666e-01   5.9467977e-01   6.5785883e-02  -4.0591846e-01   6.1408030e-01  -3.7352894e-01   6.4639192e-01  -8.8041991e-02  -2.1839804e-01  -1.2210150e-01   4.7219186e-02  -3.4935010e-01   4.7140637e-01  -3.9102667e-01   5.3343360e-02  -2.5004511e-01   3.8678268e-01  -3.8301037e-01  -2.8477653e-02   4.4179681e-01  -5.2440513e-02   2.1180612e-01  -4.1298776e-01   4.1613399e-01   1.8184983e-01  -4.0406239e-01  -4.3717449e-01   4.9460818e-01  -3.6793143e-01  -3.4753878e-02  -4.5651011e-01  -3.7599184e-01   5.1178850e-01   2.8275539e-01  -2.9139944e-01  -1.9795449e-01  -3.2828206e-01  -4.3325168e-01   1.2192659e-01  -3.5617018e-01  -4.4458166e-01  -3.1679019e-01  -4.1031347e-01  -4.1727422e-01   5.1144811e-01   1.0678773e-01  -3.4348348e-01   5.2930388e-01   3.9167952e-01  -7.7272072e-02   4.7982274e-01   4.5637314e-01  -3.9760498e-01  -3.9470096e-01   9.8515018e-03  -4.3487884e-01   3.0858732e-01  -3.6982466e-01  -4.5441461e-02  -2.0490766e-01   3.7707944e-01   5.1005014e-01   4.2132441e-01   3.2473771e-01   3.0659754e-01  -3.1371888e-01  -2.8888259e-01  -4.4453937e-01  -3.7708887e-01   1.0781033e-01  -3.3246850e-01  -4.1534798e-01  -7.7009080e-03   3.6052060e-01  -2.0683577e-01  -3.6690867e-01   4.1352570e-02  -3.7585495e-02   1.4053141e-01  -3.5576679e-01   5.1720513e-01  -4.5277922e-01  -6.1792205e-02  -9.7020653e-02  -4.2773589e-01  -2.6940817e-01  -4.1496105e-01   2.8807551e-01  -2.3937168e-01  -2.3849732e-01  -4.6413392e-01   4.7802384e-01   3.4654296e-01   3.4178766e-01  -2.7383263e-01   4.2707267e-02  -4.4174486e-01   5.1746573e-01  -4.3503279e-01   5.3877102e-01  -1.6498780e-01   5.2306960e-01  -3.9019644e-01  -2.1169900e-01   4.6901002e-01   2.2212841e-01   4.8060547e-01   4.1686636e-01  -4.0587283e-01  -4.2662346e-01   4.5360529e-01  -3.2688404e-01   2.4641358e-01   2.2789023e-01   4.5719159e-01   3.3482314e-01   5.2754014e-01  -2.2777674e-01  -4.4985862e-01
   4.7424885e-02   2.8082037e-01  -3.8889151e-01  -2.1315326e-01  -6.7115677e-02  -3.9895089e-01  -1.6034534e-01  -1.2202592e-01   2.5244174e-01  -2.9196342e-01   2.7356982e-01  -5.4629000e-02  -2.2828856e-01   2.2622671e-01   4.9227788e-01  -3.5384027e-01  -4.0858510e-01   1.1848143e-01  -3.1829409e-03   3.7084857e-01  -2.9654038e-01  -7.5634524e-02  -3.1045011e-01  -1.8638839e-01   2.7350958e-02   2.2160839e-01  -4.4846077e-01  -3.1452769e-01   3.1637162e-01   5.9952463e-01  -4.5033924e-01   6.4930104e-01   3.4299737e-02  -2.2622510e-01  -2.2764392e-01  -4.4984507e-01  -8.6683925e-02   5.4482392e-01  -2.3294967e-01   2.4336615e-01   1.7099186e-01   5.9825828e-01   6.3725108e-01   6.2640522e-01  -2.9835336e-01   5.2438519e-01   1.1634148e-01   1.2167137e-01  -6.4647829e-02   9.4038840e-02   3.6973524e-01  -3.2408780e-01  -1.8438253e-01  -4.5140769e-01   5.6039637e-01  -4.0216489e-01   5.7532606e-02   3.4087140e-01   2.7133539e-01   3.9780189e-01  -2.8215024e-01   6.2553195e-01  -2.6583369e-02  -4.5394033e-01  -4.1780263e-01   3.3888268e-02  -3.6864495e-01  -1.6118412e-01  -3.3867843e-01  -4.0235663e-01   1.6623606e-01  -6.3970071e-02   6.3410693e-01  -2.3751841e-01  -2.5088445e-01  -3.7505267e-01  -4.4094982e-01   1.4466451e-02   4.6838514e-01  -1.5643992e-01   6.0048561e-01   1.9725801e-01   5.8128183e-01   7.9496461e-02  -3.9542348e-01   6.3302749e-01  -3.7446412e-01   6.2977179e-01  -6.8028776e-02  -2.3269846e-01  -1.1676850e-01   3.3398526e-02  -3.1979764e-01   4.6878715e-01  -3.8636543e-01   5.4479868e-02  -2.4957750e-01   3.7799807e-01  -4.1607528e-01  -3.5866696e-02   4.5429465e-01  -3.6978800e-02   2.0978341e-01  -3.8997461e-01   4.2013147e-01   1.9117366e-01  -4.1565775e-01  -4.3095001e-01   4.8512405e-01  -3.5069378e-01  -5.2069604e-02  -4.6614968e-01  -3.7709255e-01   5.1814322e-01   2.8317193e-01  -2.8211751e-01  -1.9731516e-01  -3.0554654e-01  -4.3839761e-01   1.0676119e-01  -3.6601424e-01  -4.6266994e-01  -3.5526477e-01  -4.2722649e-01  -4.2413235e-01   4.8351657e-01   9.2691640e-02  -3.4174088e-01   5.0674049e-01   3.7438918e-01  -8.4567799e-02   4.9633217e-01   4.4883136e-01  -3.9485529e-01  -3.9108426e-01  -1.2068571e-02  -4.3806722e-01   3.3646442e-01  -3.9691333e-01  -5.3828114e-02  -2.0438276e-01   3.8093304e-01   4.7609586e-01   4.5092448e-01   3.1005236e-01   3.0361388e-01  -2.9744886e-01  -2.9605266e-01  -4.4914490e-01  -3.4445591e-01   1.0476557e-01  -3.3099371e-01  -4.2670592e-01  -1.1081874e-02   3.6035152e-01  -1.9648914e-01  -3.8482604e-01   5.4275521e-02  -1.7926398e-02   1.6040659e-01  -3.6854556e-01   5.1534669e-01  -4.4767460e-01  -6.6148383e-02  -1.3746504e-01  -4.0886979e-01  -2.5828594e-01  -4.4355547e-01   2.7361509e-01  -2.1465399e-01  -2.5326879e-01  -4.5773203e-01   4.8489401e-01   3.4684128e-01   3.2776677e-01  -2.8200877e-01   5.5478222e-02  -4.1586779e-01   5.2791099e-01  -4.3833901e-01   5.2571535e-01  -1.5294658e-01   5.4707430e-01  -4.0206922e-01  -2.2937235e-01   4.7063578e-01   2.2578694e-01   4.7597506e-01   4.0348020e-01  -3.8737917e-01  -4.3382075e-01   4.5401192e-01  -3.1971439e-01   2.4224503e-01   2.1860163e-01   4.5244949e-01   3.2832301e-01   5.0851079e-01  -2.0636130e-01  -4.3179378e-01
   1.8972733e-02   2.7769896e-01  -3.7098780e-01  -2.0001781e-01  -8.1113642e-02  -4.0576496e-01  -1.8083262e-01  -1.2358952e-01   2.5077425e-01  -2.9858650e-01   2.7637851e-01  -7.6953225e-02  -2.4146130e-01   2.3119906e-01   4.9762486e-01  -3.6121431e-01  -3.9313699e-01   1.1187902e-01  -4.1630087e-03   3.7675418e-01  -2.7230355e-01  -7.4392571e-02  -3.0412466e-01  -1.8175301e-01   1.4928055e-02   2.2138986e-01  -4.4511861e-01  -3.0099465e-01   3.2758843e-01   5.7684267e-01  -4.3626724e-01   6.7457147e-01   4.1725424e-02  -1.9577209e-01  -2.2807277e-01  -4.5271342e-01  -1.0725604e-01   5.2614764e-01  -2.4253467e-01   2.5824739e-01   1.6963617e-01   5.6931260e-01   6.4029475e-01   6.0629541e-01  -2.8907542e-01   5.1771890e-01   1.0432466e-01   1.1602456e-01  -3.9074478e-02   7.0987350e-02   3.6792171e-01  -3.0975568e-01  -1.6835175e-01  -4.3448586e-01   5.6262688e-01  -4.0129340e-01   5.9707966e-02   3.4782425e-01   2.7757829e-01   3.8246532e-01  -2.9040213e-01   6.4377245e-01  -4.4668080e-02  -4.3456922e-01  -4.1538857e-01   2.3235923e-02  -3.5961255e-01  -1.5012953e-01  -3.4197964e-01  -3.7600285e-01   1.5042725e-01  -5.2859109e-02   6.3966910e-01  -2.1992779e-01  -2.7081697e-01  -3.7005040e-01  -4.3704949e-01   1.7706881e-02   4.5933018e-01  -1.4992887e-01   5.9327598e-01   2.0444910e-01   6.0687022e-01   4.1759940e-02  -3.7831000e-01   6.4147475e-01  -3.6541105e-01   6.4099845e-01  -7.6127059e-02  -2.0667354e-01  -1.2310971e-01   2.0854678e-02  -3.3492798e-01   4.6433051e-01  -3.7081237e-01   5.0903656e-02  -2.4669627e-01   3.5963696e-01  -3.9299184e-01  -1.0456275e-02   4.3676265e-01  -2.5090204e-02   1.8892388e-01  -4.1313496e-01   4.2876353e-01   1.8043117e-01  -4.0115682e-01  -4.2949883e-01   4.9361352e-01  -3.6077956e-01  -5.1536519e-02  -4.5257842e-01  -3.7341086e-01   4.8999257e-01   3.0019102e-01  -2.8155335e-01  -2.1957455e-01  -3.0378751e-01  -4.3914191e-01   1.0957494e-01  -3.5472301e-01  -4.3502811e-01  -3.3210159e-01  -4.1281151e-01  -4.1669627e-01   4.9325987e-01   9.6003573e-02  -3.5025101e-01   4.8419149e-01   3.8377256e-01  -6.0069558e-02   4.7682811e-01   4.4418547e-01  -4.0719982e-01  -3.9444517e-01  -9.7817389e-03  -4.3762163e-01   3.2466842e-01  -3.9751599e-01  -3.3338771e-02  -1.9562832e-01   3.8334954e-01   5.1028744e-01   4.3717198e-01   2.8382160e-01   3.1320613e-01  -2.9678644e-01  -3.0014814e-01  -4.3545609e-01  -3.5917670e-01   1.1816019e-01  -3.4177076e-01  -4.1865324e-01  -2.2874222e-02   3.6356259e-01  -2.0017853e-01  -3.7450027e-01   3.9763302e-02  -3.0998562e-02   1.4703565e-01  -3.6478395e-01   5.1253440e-01  -4.5178086e-01  -6.7029072e-02  -1.4941364e-01  -4.1429909e-01  -2.5836943e-01  -4.2159074e-01   2.6008026e-01  -2.2338066e-01  -2.3421691e-01  -4.5295819e-01   4.7096001e-01   3.4337404e-01   3.2748472e-01  -2.6057416e-01   1.4834809e-02  -4.1965063e-01   5.2587653e-01  -4.2571219e-01   5.2208653e-01  -1.6687168e-01   5.2267094e-01  -3.9929317e-01  -2.0269198e-01   4.6803898e-01   2.1948292e-01   4.6378544e-01   3.9624071e-01  -3.9239642e-01  -4.4897683e-01   4.4748087e-01  -3.0158028e-01   2.5217327e-01   2.0974084e-01   4.4654432e-01   3.3353831e-01   5.2457393e-01  -2.3395698e-01  -4.3668496e-01
   3.2200650e-02   2.6661091e-01  -3.9881831e-01  -1.8952969e-01  -7.6669850e-02  -4.0256510e-01  -1.7721654e-01  -1.1990576e-01   2.5707820e-01  -2.7556792e-01   2.5935464e-01  -7.1864072e-02  -2.3796868e-01   2.3826160e-01   5.0601060e-01  -3.6174629e-01  -3.9058759e-01   1.0861583e-01   4.8393549e-03   3.9682992e-01  -2.7587535e-01  -4.9884636e-02  -3.1737486e-01  -1.9339640e-01   4.1242905e-02   2.1493281e-01  -4.3236592e-01  -2.8801959e-01   3.2884322e-01   5.7725043e-01  -4.2791604e-01   6.2787343e-01   3.9786705e-02  -2.1855906e-01  -2.2099375e-01  -4.4063253e-01  -8.8326724e-02   5.3911162e-01  -2.3620602e-01   2.7552571e-01   1.7679405e-01   5.8184467e-01   6.4355191e-01   6.0555699e-01  -2.7486340e-01   5.3025069e-01   1.3219054e-01   1.0726100e-01  -2.7406007e-02   9.5274706e-02   3.8150686e-01  -2.8657891e-01  -1.5272008e-01  -4.2165954e-01   5.4515466e-01  -4.1388414e-01   7.1660767e-02   3.4032606e-01   2.5886018e-01   3.9500913e-01  -2.4865385e-01   6.2741034e-01  -3.7561261e-02  -4.1858134e-01  -4.2436593e-01   3.5649426e-02  -3.8196822e-01  -1.5151520e-01  -3.2430160e-01  -3.8369448e-01   1.5383819e-01  -7.1341399e-02   6.3766742e-01  -2.2485373e-01  -2.5115232e-01  -3.6696858e-01  -4.4042687e-01   1.8582572e-02   4.4591471e-01  -1.4748277e-01   5.8403288e-01   1.8794740e-01   5.8212628e-01   5.3935534e-02  -3.9439446e-01   6.3668745e-01  -3.7923162e-01   6.4193409e-01  -8.6587459e-02  -2.0971484e-01  -1.0295423e-01   9.7903316e-03  -3.1313415e-01   4.6441793e-01  -3.7689988e-01   6.5785715e-02  -2.4616265e-01   3.7978128e-01  -3.6860042e-01  -1.4079853e-02   4.3080101e-01  -2.9227358e-02   1.9869897e-01  -3.9068629e-01   4.1461024e-01   1.7137170e-01  -4.0985282e-01  -4.4425011e-01   4.8725149e-01  -3.6446187e-01  -3.8352752e-02  -4.4567176e-01  -3.8248906e-01   4.8832778e-01   2.8967692e-01  -2.7447326e-01  -2.1187287e-01  -2.9739103e-01  -4.2902275e-01   9.8690105e-02  -3.6885216e-01  -4.2190022e-01  -3.2432405e-01  -3.8997092e-01  -4.0753837e-01   4.9806622e-01   8.3677358e-02  -3.5411847e-01   4.8937287e-01   4.0118494e-01  -8.7867376e-02   4.8254369e-01   4.3051523e-01  -4.1767807e-01  -3.8987615e-01  -2.0967967e-02  -4.3598334e-01   3.4831352e-01  -3.9371066e-01  -5.5851667e-02  -1.9265037e-01   3.7783291e-01   4.7898060e-01   4.4698972e-01   3.1161353e-01   3.2000454e-01  -3.0283336e-01  -2.8883883e-01  -4.3576620e-01  -3.5941914e-01   1.1223083e-01  -3.4359325e-01  -4.1689045e-01  -2.0506707e-02   3.6234339e-01  -2.1741851e-01  -3.6349371e-01   5.2727825e-02  -3.4361348e-02   1.5575110e-01  -3.6474167e-01   5.2616058e-01  -4.4517751e-01  -8.3457190e-02  -1.2409452e-01  -4.2609866e-01  -2.8629805e-01  -4.0135014e-01   2.6339454e-01  -2.3557411e-01  -2.1872166e-01  -4.4192031e-01   4.4317629e-01   3.3984860e-01   3.2020698e-01  -2.7460719e-01   5.4589217e-02  -4.0886231e-01   5.2078128e-01  -3.9953622e-01   5.1998953e-01  -1.6631738e-01   5.1978181e-01  -4.0185726e-01  -2.2459964e-01   4.7163575e-01   2.1593751e-01   4.6732017e-01   4.0913659e-01  -3.8451703e-01  -4.3711114e-01   4.2298264e-01  -3.0658594e-01   2.2746237e-01   2.0035749e-01   4.4591215e-01   3.1791557e-01   4.9556845e-01  -2.1741167e-01  -4.4003816e-01
   2.1808758e-02   2.7695542e-01  -3.7175557e-01  -2.0388006e-01  -8.1332510e-02  -4.2460893e-01  -1.7008611e-01  -1.0575015e-01   2.4259640e-01  -2.8197994e-01   2.5748011e-01  -5.5428845e-02  -2.3860776e-01   2.3834936e-01   4.9452822e-01  -3.5540471e-01  -4.1227606e-01   1.0726962e-01  -3.9623807e-03   3.6266241e-01  -2.6857701e-01  -5.1151712e-02  -3.0965485e-01  -1.6295974e-01   2.5003627e-02   1.9698332e-01  -4.0893495e-01  -2.9331297e-01   3.1748655e-01   5.7216732e-01  -4.2752905e-01   6.5848237e-01   3.7315548e-02  -1.7906380e-01  -1.9957489e-01  -4.3615560e-01  -9.4542698e-02   5.2591092e-01  -2.3747405e-01   2.4752018e-01   1.6996118e-01   5.7692041e-01   6.1670361e-01   6.2649931e-01  -2.8675534e-01   5.2626908e-01   1.1009242e-01   1.3386449e-01  -4.3291015e-02   7.7096048e-02   3.7612348e-01  -2.9006766e-01  -1.6036219e-01  -4.4616479e-01   5.3855375e-01  -4.0222341e-01   6.2332549e-02   3.2020589e-01   2.7615013e-01   3.8328627e-01  -2.7837195e-01   6.1960018e-01  -3.4896759e-02  -4.2552384e-01  -3.8604678e-01   1.6175971e-02  -3.5931206e-01  -1.5367932e-01  -3.2514602e-01  -3.8396913e-01   1.5429456e-01  -5.6856877e-02   6.3945374e-01  -2.1683360e-01  -2.5422048e-01  -3.5271069e-01  -4.3356629e-01  -3.8814722e-05   4.5676552e-01  -1.5147264e-01   5.8460062e-01   1.9469545e-01   5.7514236e-01   3.5569958e-02  -3.6828440e-01   6.2377280e-01  -3.5739919e-01   6.5527851e-01  -8.5530523e-02  -2.2203493e-01  -1.1423711e-01   2.9766551e-03  -3.3678945e-01   4.5570208e-01  -3.5748980e-01   6.2894161e-02  -2.5681914e-01   3.7573390e-01  -3.7609020e-01  -1.9693723e-02   4.2903820e-01  -8.2143636e-03   1.9450533e-01  -3.9613622e-01   4.0324641e-01   1.6061037e-01  -4.0511441e-01  -4.2602681e-01   4.8204286e-01  -3.6180171e-01  -2.9046944e-02  -4.3607344e-01  -3.9547280e-01   4.9846927e-01   3.1351014e-01  -2.8304457e-01  -2.1446961e-01  -2.8594040e-01  -4.3086002e-01   1.1852836e-01  -3.6773787e-01  -4.3152103e-01  -3.1159664e-01  -4.0708267e-01  -4.2338952e-01   4.8208439e-01   8.3676619e-02  -3.4399218e-01   4.9498633e-01   3.9002952e-01  -9.5116202e-02   4.8614238e-01   4.4548569e-01  -4.0194402e-01  -4.1249732e-01  -1.2406885e-02  -4.1620763e-01   3.1854105e-01  -3.7158406e-01  -2.3981858e-02  -1.7404220e-01   3.6110891e-01   5.0523969e-01   4.2727273e-01   2.9092472e-01   3.1786600e-01  -2.7509161e-01  -2.7108132e-01  -4.4832583e-01  -3.5923925e-01   1.2668892e-01  -3.4606401e-01  -4.4571224e-01  -2.0850539e-02   3.5874100e-01  -2.0427286e-01  -3.5800879e-01   7.1608987e-02  -3.8800416e-02   1.4952227e-01  -3.5908236e-01   5.2059889e-01  -4.2889561e-01  -7.5508025e-02  -1.4498134e-01  -4.0950483e-01  -2.6780216e-01  -4.2404318e-01   2.5201467e-01  -2.5032827e-01  -2.1359415e-01  -4.2072155e-01   4.6617200e-01   3.2661937e-01   3.3788318e-01  -2.6267592e-01   2.9648293e-02  -4.2642411e-01   5.2327014e-01  -4.2632415e-01   5.0905006e-01  -1.5395491e-01   5.0949261e-01  -3.8484999e-01  -2.1237124e-01   4.7398928e-01   1.9289651e-01   4.8732351e-01   3.9277126e-01  -3.9928217e-01  -4.3020390e-01   4.1929046e-01  -2.9870623e-01   2.6290620e-01   1.9982900e-01   4.5055242e-01   3.1759518e-01   4.9774757e-01  -2.2214648e-01  -4.4146555e-01
   2.6754833e-02   2.6200344e-01  -3.7617551e-01  -1.8738163e-01  -7.2959993e-02  -3.9339756e-01  -1.6840930e-01  -1.0838796e-01   2.3858215e-01  -2.8295571e-01   2.5198944e-01  -5.6342419e-02  -2.2746015e-01   2.3811180e-01   4.9422798e-01  -3.4947586e-01  -3.9586206e-01   1.0002659e-01   3.5220851e-03   3.4794099e-01  -2.7682911e-01  -7.5963829e-02  -3.1432835e-01  -1.6901311e-01   2.8163275e-02   2.1180245e-01  -4.2786155e-01  -2.8970006e-01   3.1872196e-01   5.8047856e-01  -4.0964689e-01   6.5438620e-01   2.8223370e-02  -2.1093615e-01  -2.2452749e-01  -4.2571130e-01  -8.9876572e-02   5.0841384e-01  -2.1752210e-01   2.5297912e-01   1.6716000e-01   5.7556972e-01   6.3231269e-01   6.1313927e-01  -2.6336430e-01   5.1407988e-01   9.3647657e-02   1.0952580e-01  -3.5270610e-02   7.2158890e-02   3.5689122e-01  -2.9789461e-01  -1.7828342e-01  -4.2523047e-01   5.5420907e-01  -3.7534969e-01   6.2074441e-02   3.2893364e-01   2.5664140e-01   3.6539210e-01  -2.5585644e-01   6.1975653e-01  -5.2170189e-02  -4.2654746e-01  -3.8428229e-01   2.5203657e-02  -3.4136985e-01  -1.5675844e-01  -3.3465590e-01  -3.7522566e-01   1.4407237e-01  -6.1144925e-02   6.2710854e-01  -2.2800820e-01  -2.3174339e-01  -3.7917475e-01  -4.0600685e-01   1.4924435e-02   4.5415925e-01  -1.4085412e-01   5.9887867e-01   2.0073316e-01   5.7120497e-01   6.2854899e-02  -3.9128364e-01   6.3672457e-01  -3.7923145e-01   6.3918732e-01  -7.6147864e-02  -2.0018573e-01  -1.2113388e-01   3.9448718e-02  -3.3434884e-01   4.5418046e-01  -3.7258309e-01   6.2480479e-02  -2.4577361e-01   3.5989851e-01  -3.6551041e-01  -2.9693508e-02   4.3746985e-01   1.7768060e-03   1.7726850e-01  -3.9965766e-01   4.0093713e-01   1.6808159e-01  -4.0423246e-01  -4.1954342e-01   5.0098165e-01  -3.5829142e-01  -2.8513215e-02  -4.5564942e-01  -3.8605767e-01   4.8030179e-01   2.8368569e-01  -2.9761379e-01  -2.1539886e-01  -2.7106565e-01  -4.1073383e-01   1.2479610e-01  -3.6927521e-01  -4.3536723e-01  -3.1504666e-01  -4.0555063e-01  -4.1740176e-01   4.7761202e-01   8.5173192e-02  -3.4511495e-01   5.0864695e-01   3.7091822e-01  -7.7200578e-02   4.7481856e-01   4.3725583e-01  -3.9785777e-01  -3.9906055e-01  -3.5657191e-02  -4.0753803e-01   3.1417406e-01  -3.8070564e-01  -4.7445501e-02  -2.0632807e-01   3.7722375e-01   4.9439437e-01   4.2339429e-01   2.8378793e-01   3.2951271e-01  -2.6735599e-01  -2.8949419e-01  -4.2445704e-01  -3.3464433e-01   1.1888744e-01  -3.4576747e-01  -4.0023047e-01  -4.3064832e-02   3.6753920e-01  -1.9643950e-01  -3.5816581e-01   6.1932026e-02  -1.2346815e-02   1.4394965e-01  -3.6283679e-01   5.1717966e-01  -4.3218644e-01  -7.6199139e-02  -1.4171505e-01  -4.0339254e-01  -2.5384814e-01  -4.0289151e-01   2.5571206e-01  -2.2386870e-01  -2.2687418e-01  -4.2521299e-01   4.6986551e-01   3.2274606e-01   3.0970267e-01  -2.7843357e-01   3.1961605e-02  -4.0127701e-01   5.2248381e-01  -4.1761463e-01   5.1622412e-01  -1.5879192e-01   5.2826128e-01  -3.5642231e-01  -2.2945392e-01   4.8124346e-01   1.8321290e-01   4.6648848e-01   3.8863577e-01  -3.7843567e-01  -4.3887598e-01   4.2925357e-01  -3.0650713e-01   2.5533610e-01   1.9842985e-01   4.4310028e-01   2.9471841e-01   5.1639671e-01  -2.2787846e-01  -4.1359386e-01
   3.2777106e-02   2.6421691e-01  -3.9534960e-01  -2.1010398e-01  -7.7381215e-02  -3.8372254e-01  -1.7468586e-01  -1.3547209e-01   2.5180732e-01  -2.4235578e-01   2.5877070e-01  -6.1221397e-02  -2.5180888e-01   2.3569513e-01   4.9112792e-01  -3.4338102e-01  -3.6828546e-01   1.2261629e-01   5.5992974e-03   3.4941406e-01  -2.5537205e-01  -8.0200468e-02  -3.1084099e-01  -1.7266441e-01   3.3187253e-02   2.0752270e-01  -4.1820289e-01  -2.8681537e-01   3.0073220e-01   5.6729908e-01  -4.2075508e-01   6.3663192e-01   1.9696080e-02  -1.9484927e-01  -2.1484044e-01  -4.1805163e-01  -8.9692077e-02   5.1631440e-01  -2.2179966e-01   2.3944203e-01   1.5733553e-01   5.5508633e-01   6.3496831e-01   6.1038147e-01  -2.8563006e-01   5.0367808e-01   1.1547400e-01   1.1800746e-01  -3.1432643e-02   7.3509012e-02   3.4346114e-01  -3.0278236e-01  -1.5935782e-01  -4.2690366e-01   5.6623893e-01  -3.8370627e-01   6.3182550e-02   3.1128127e-01   2.4200281e-01   3.7496680e-01  -2.5176102e-01   6.1543421e-01  -3.3621642e-02  -4.3153309e-01  -4.1259747e-01   3.8231879e-02  -3.5901302e-01  -1.5226531e-01  -3.1870671e-01  -3.6880643e-01   1.4834017e-01  -5.3121328e-02   6.1909713e-01  -2.3428786e-01  -2.5361820e-01  -3.5068331e-01  -4.2343268e-01   1.4187797e-02   4.4546177e-01  -1.3849687e-01   5.9986596e-01   1.7617436e-01   5.6518055e-01   6.8439112e-02  -3.6344107e-01   6.1583384e-01  -3.6143620e-01   6.2199784e-01  -8.8887892e-02  -2.0552058e-01  -9.6699081e-02   1.5078553e-02  -2.8816313e-01   4.5719755e-01  -3.5935086e-01   5.8510805e-02  -2.4988430e-01   3.6021912e-01  -3.5510747e-01  -3.2176980e-02   4.1075599e-01  -1.3551584e-02   1.7102179e-01  -3.9795162e-01   3.8162601e-01   1.5954329e-01  -4.0489634e-01  -4.3073757e-01   5.0415406e-01  -3.2930468e-01  -3.3311705e-02  -4.3564590e-01  -3.9207781e-01   4.8402991e-01   2.8430266e-01  -2.8001757e-01  -2.0371080e-01  -2.7218176e-01  -4.1141004e-01   1.5071635e-01  -3.5904452e-01  -4.5068492e-01  -3.3068618e-01  -4.0271151e-01  -4.1227257e-01   4.8320582e-01   7.4379355e-02  -3.4452390e-01   5.0826992e-01   3.9463970e-01  -9.0250588e-02   4.8682923e-01   4.3697601e-01  -3.9911996e-01  -3.8996375e-01  -2.4551416e-02  -4.3074488e-01   3.2561348e-01  -3.9024366e-01  -5.4224165e-02  -1.9463575e-01   3.7926235e-01   4.8956766e-01   4.3787178e-01   2.7687771e-01   3.1474701e-01  -2.7732395e-01  -2.8999743e-01  -4.3000339e-01  -3.4384765e-01   1.1253092e-01  -3.3675779e-01  -4.0280129e-01  -1.8546175e-02   3.6397053e-01  -2.0345549e-01  -3.3971862e-01   4.4972917e-02  -3.2831074e-02   1.5292348e-01  -3.4708237e-01   5.1627559e-01  -4.4347853e-01  -9.0173705e-02  -1.4022028e-01  -4.1012546e-01  -2.9905202e-01  -4.2249125e-01   2.3643128e-01  -2.5609973e-01  -2.0356035e-01  -4.2777293e-01   4.6506393e-01   3.2455069e-01   3.0701096e-01  -2.6502192e-01   1.2838877e-02  -4.2130828e-01   5.1828042e-01  -4.1068987e-01   5.1199425e-01  -1.3806961e-01   5.2332359e-01  -3.7007108e-01  -2.1533312e-01   4.8454765e-01   1.9284481e-01   4.7113179e-01   3.8423508e-01  -3.9328238e-01  -4.0787390e-01   4.3279970e-01  -3.1698688e-01   2.4403461e-01   1.8458123e-01   4.5037876e-01   3.1566560e-01   4.9857501e-01  -2.4349300e-01  -4.5572932e-01
   2.5949705e-02   2.6231631e-01  -3.6396952e-01  -1.7473282e-01  -8.5889797e-02  -3.7853039e-01  -1.6052493e-01  -9.1895211e-02   2.4884740e-01  -2.6029744e-01   2.5843016e-01  -5.1554260e-02  -2.1717059e-01   2.2106432e-01   4.8788351e-01  -3.4061731e-01  -3.7733814e-01   1.0695380e-01   8.2090562e-03   3.4570940e-01  -2.6286543e-01  -6.5568672e-02  -2.8564752e-01  -1.7871763e-01   1.1934633e-02   2.1619783e-01  -4.1685750e-01  -2.8935496e-01   3.3311733e-01   5.8827256e-01  -4.1916736e-01   6.2838542e-01   2.9236446e-02  -2.0067463e-01  -2.1292719e-01  -4.1759829e-01  -1.0727913e-01   5.2434871e-01  -2.2993142e-01   2.6214650e-01   1.5872795e-01   5.7427697e-01   6.2775554e-01   6.2156477e-01  -3.0001774e-01   5.1609768e-01   8.6125638e-02   1.0502705e-01  -4.1220530e-02   5.5743434e-02   3.5011510e-01  -2.8965091e-01  -1.5575934e-01  -4.3093188e-01   5.5839504e-01  -3.7704039e-01   8.4026907e-02   3.0379832e-01   2.3997521e-01   3.9914759e-01  -2.5479392e-01   6.1707592e-01  -1.0581251e-02  -4.0752715e-01  -3.9906824e-01   2.7140557e-02  -3.3810618e-01  -1.4174231e-01  -3.2097720e-01  -3.5320793e-01   1.7441523e-01  -7.7027957e-02   6.2519192e-01  -2.2962059e-01  -2.4908388e-01  -3.4380388e-01  -4.4072484e-01   9.1567036e-03   4.4247856e-01  -1.4414393e-01   5.8402240e-01   1.7314147e-01   5.5942000e-01   6.4460079e-02  -3.7827743e-01   6.2039316e-01  -3.5939584e-01   6.1516794e-01  -9.3892041e-02  -1.8956136e-01  -9.8984662e-02   2.7478672e-02  -3.2338271e-01   4.6142601e-01  -3.7298053e-01   6.9722381e-02  -2.5186121e-01   3.8455525e-01  -3.6772256e-01  -2.4965827e-02   4.2541802e-01  -1.4364265e-02   1.6745644e-01  -3.6863381e-01   3.7291569e-01   1.6112122e-01  -4.0800196e-01  -4.2338413e-01   4.8358182e-01  -3.4192469e-01  -3.6984663e-02  -4.3076218e-01  -3.6183062e-01   4.8233424e-01   3.0117385e-01  -2.7459112e-01  -2.0464770e-01  -2.8347898e-01  -4.0826720e-01   1.3161039e-01  -3.4596706e-01  -4.3866225e-01  -3.1719527e-01  -4.1098659e-01  -3.9751368e-01   4.6533728e-01   7.8340674e-02  -3.4278032e-01   4.8636425e-01   3.8430596e-01  -1.0101680e-01   4.7224713e-01   4.2203833e-01  -3.9620319e-01  -3.9331766e-01  -1.1189148e-02  -4.4385496e-01   3.1725741e-01  -3.9357691e-01  -2.2099509e-02  -1.7784960e-01   3.7214522e-01   4.8538462e-01   4.2968196e-01   2.7139316e-01   3.2398499e-01  -2.6166671e-01  -2.6198550e-01  -4.3394953e-01  -3.3418877e-01   1.3288863e-01  -3.2444536e-01  -4.0589474e-01  -3.3752973e-02   3.6939774e-01  -1.8410118e-01  -3.6830014e-01   5.3848679e-02  -1.8700269e-02   1.5557851e-01  -3.7912065e-01   5.1228747e-01  -4.2481525e-01  -1.0983257e-01  -1.4480671e-01  -4.0413039e-01  -2.7722493e-01  -3.8754364e-01   2.4479913e-01  -2.3941138e-01  -2.0093343e-01  -4.2664352e-01   4.6052252e-01   3.1447082e-01   3.0073233e-01  -2.7088116e-01   1.2517150e-02  -4.0206305e-01   5.1891437e-01  -3.9872533e-01   5.1940735e-01  -1.3714806e-01   5.4267326e-01  -3.8215793e-01  -2.1874847e-01   4.7727020e-01   1.8111011e-01   4.7280454e-01   3.9630840e-01  -3.9473762e-01  -4.1674052e-01   4.3656671e-01  -2.9897597e-01   2.6063162e-01   1.8761300e-01   4.2653428e-01   3.0907300e-01   5.0052436e-01  -2.3155477e-01  -4.1855477e-01
   3.1256258e-02   2.6261821e-01  -3.9268529e-01  -2.0291037e-01  -1.1052939e-01  -3.8413873e-01  -1.6522764e-01  -1.1204403e-01   2.4922130e-01  -2.5663666e-01   2.4477777e-01  -6.7058777e-02  -2.1398673e-01   2.4511580e-01   4.9775199e-01  -3.2713597e-01  -3.7652448e-01   9.6029151e-02   5.0001135e-03   3.4746969e-01  -2.5265666e-01  -6.9668622e-02  -2.9565456e-01  -1.5671096e-01   2.5245345e-02   2.1518161e-01  -4.0299348e-01  -2.6287691e-01   3.1884042e-01   5.7935727e-01  -4.0787312e-01   6.2627794e-01   3.8953091e-02  -1.8280581e-01  -2.0289835e-01  -4.1962314e-01  -7.3665625e-02   5.1771358e-01  -2.1468362e-01   2.3876546e-01   1.6837943e-01   5.6591590e-01   6.1720516e-01   5.9538815e-01  -2.8561944e-01   5.1130192e-01   1.0449376e-01   1.0972480e-01  -3.6894214e-02   7.6704485e-02   3.5208716e-01  -3.0038092e-01  -1.5768185e-01  -4.1986310e-01   5.4619634e-01  -3.7170394e-01   6.7046273e-02   3.0035179e-01   2.5425057e-01   3.8403336e-01  -2.4220933e-01   6.2402195e-01  -1.4978821e-02  -4.1184053e-01  -4.0321082e-01   2.2773474e-02  -3.5339977e-01  -1.3953599e-01  -3.0506754e-01  -3.4498678e-01   1.5406032e-01  -6.0101291e-02   6.1966046e-01  -2.1386243e-01  -2.4342679e-01  -3.3692445e-01  -4.0426588e-01   1.9628053e-02   4.5552277e-01  -1.4182438e-01   5.7595946e-01   1.8421892e-01   5.7112568e-01   4.1273168e-02  -3.7780176e-01   6.2175397e-01  -3.6245850e-01   6.3517634e-01  -5.9660615e-02  -2.0005422e-01  -1.2438104e-01   4.2288187e-02  -3.0766093e-01   4.4071938e-01  -3.6968855e-01   7.3854924e-02  -2.3698903e-01   3.9459056e-01  -3.6723888e-01  -2.2402709e-02   4.1237811e-01   9.3661897e-03   1.6746122e-01  -3.9387753e-01   3.6555575e-01   1.3982293e-01  -3.9077077e-01  -4.2090070e-01   4.7322858e-01  -3.5054196e-01  -2.3588715e-02  -4.3287491e-01  -3.5679714e-01   4.8245250e-01   3.0471555e-01  -2.8612946e-01  -2.0636574e-01  -2.8801816e-01  -4.2889696e-01   1.3803363e-01  -3.5734038e-01  -4.2535618e-01  -3.2831245e-01  -3.9154784e-01  -3.9984558e-01   4.6195753e-01   5.1674170e-02  -3.4790751e-01   4.7247906e-01   3.9626719e-01  -1.0000990e-01   4.8596098e-01   4.2228962e-01  -3.9580794e-01  -3.9337121e-01  -2.7568192e-02  -4.1871673e-01   3.4408560e-01  -3.7160847e-01  -3.7170512e-02  -1.7222133e-01   3.9008818e-01   5.0616144e-01   4.1697166e-01   2.6190185e-01   3.3230735e-01  -2.8224283e-01  -2.6521167e-01  -4.3600955e-01  -3.2666723e-01   1.1636764e-01  -3.4524258e-01  -3.8695597e-01  -4.2652568e-02   3.4336881e-01  -1.9657940e-01  -3.6405020e-01   6.0045592e-02  -2.0012207e-02   1.4392205e-01  -3.5692483e-01   5.1172581e-01  -4.4178990e-01  -9.1955119e-02  -1.3636590e-01  -3.8298314e-01  -2.6429944e-01  -4.0609229e-01   2.5018575e-01  -2.4247405e-01  -2.0221202e-01  -4.2099202e-01   4.6680265e-01   3.0893189e-01   2.9271609e-01  -2.8049119e-01  -4.9378073e-03  -4.0938357e-01   5.0762947e-01  -3.9558238e-01   5.1488647e-01  -1.3666946e-01   5.1998525e-01  -3.5724829e-01  -2.2930586e-01   4.6732078e-01   1.7513581e-01   4.8712517e-01   3.7508817e-01  -3.7802524e-01  -3.8582436e-01   4.1662949e-01  -3.1387546e-01   2.4671419e-01   1.8481154e-01   4.2109947e-01   3.1351105e-01   5.1558216e-01  -2.3305554e-01  -4.0864692e-01
   5.0251795e-02   2.3943458e-01  -3.5887204e-01  -1.6993974e-01  -6.7627093e-02  -3.9725938e-01  -1.5492147e-01  -1.1327033e-01   2.6460944e-01  -2.5707414e-01   2.4697387e-01  -4.9790258e-02  -2.2109430e-01   2.2867662e-01   4.6840932e-01  -3.3248544e-01  -3.4793789e-01   1.2043151e-01   3.1208062e-04   3.7322583e-01  -2.4534275e-01  -6.6691251e-02  -2.7741325e-01  -1.7000193e-01   1.4011400e-02   1.9852149e-01  -3.9719900e-01  -2.8403018e-01   3.2286169e-01   5.3919571e-01  -4.0558675e-01   6.3670115e-01   4.7396572e-02  -1.9957802e-01  -1.9981683e-01  -3.9944911e-01  -1.0038487e-01   5.1297692e-01  -2.0145856e-01   2.4888116e-01   1.5795020e-01   5.6923720e-01   6.2980567e-01   5.9408535e-01  -2.9709372e-01   5.1488515e-01   1.0493624e-01   1.0167039e-01  -3.2180525e-02   6.2362176e-02   3.5096156e-01  -2.6873375e-01  -1.4981835e-01  -4.0102405e-01   5.1909136e-01  -3.6541071e-01   6.0027293e-02   3.0822326e-01   2.3931446e-01   3.5627489e-01  -2.4218825e-01   6.0844892e-01  -5.6176127e-02  -3.9675490e-01  -4.0218689e-01   1.0946910e-02  -3.4018983e-01  -1.2876596e-01  -3.2764640e-01  -3.5019216e-01   1.3828669e-01  -6.0810198e-02   6.1682435e-01  -1.9926243e-01  -2.4302173e-01  -3.2463451e-01  -4.0871321e-01   2.0675029e-02   4.2867576e-01  -1.3922959e-01   5.8636651e-01   1.7767179e-01   5.7042917e-01   6.4043489e-02  -3.5285210e-01   6.1817726e-01  -3.5367791e-01   6.4331165e-01  -8.3585196e-02  -1.8327223e-01  -1.0534339e-01   3.0033904e-02  -3.0830148e-01   4.3514808e-01  -3.5826495e-01   6.3125763e-02  -2.3313960e-01   3.9063421e-01  -3.3555528e-01  -1.2629429e-02   4.1918732e-01  -8.2955221e-03   1.5625992e-01  -3.9017900e-01   3.7134504e-01   1.2027637e-01  -4.0827301e-01  -4.0429236e-01   4.7875143e-01  -3.4525615e-01  -1.2457829e-02  -4.1424431e-01  -3.8457147e-01   4.7541004e-01   2.9120084e-01  -2.8184406e-01  -2.0902164e-01  -2.8625095e-01  -3.9187322e-01   1.5233615e-01  -3.5948855e-01  -4.1161712e-01  -3.3149437e-01  -3.9230106e-01  -3.6383620e-01   4.6325132e-01   6.0658654e-02  -3.2462867e-01   4.9262473e-01   4.0329026e-01  -9.0158207e-02   4.9521158e-01   4.3150885e-01  -3.8481086e-01  -3.8015396e-01  -4.2245174e-02  -4.1455200e-01   3.3816273e-01  -3.7688480e-01  -2.5081449e-02  -1.8282429e-01   3.7252639e-01   4.7898609e-01   4.3567472e-01   2.6087983e-01   3.3935859e-01  -2.7387247e-01  -2.7814146e-01  -4.0254927e-01  -3.4040380e-01   1.3113877e-01  -3.3525483e-01  -3.8999217e-01  -4.3410351e-02   3.7239991e-01  -2.3626645e-01  -3.5675833e-01   6.8170836e-02  -5.6699979e-03   1.8523501e-01  -3.5858780e-01   5.1256238e-01  -4.2333443e-01  -9.4921130e-02  -1.3846289e-01  -3.8367164e-01  -2.6866469e-01  -3.9210823e-01   2.1844306e-01  -2.4761797e-01  -2.0827391e-01  -4.2738936e-01   4.7014881e-01   3.0538526e-01   2.9374441e-01  -2.5996644e-01   1.8485395e-02  -4.1784913e-01   4.8410486e-01  -3.9073102e-01   5.1728012e-01  -1.2022758e-01   5.3371244e-01  -3.7081801e-01  -2.2046290e-01   4.6580833e-01   1.5566437e-01   4.6735334e-01   3.8384181e-01  -3.8732557e-01  -3.9893068e-01   4.1430994e-01  -3.0911988e-01   2.5497142e-01   1.7244778e-01   4.3535504e-01   3.1314723e-01   4.9166833e-01  -2.2930437e-01  -4.1362174e-01
   2.5362995e-02   2.4425224e-01  -3.7826151e-01  -1.7601345e-01  -8.5387629e-02  -3.8165902e-01  -1.7577896e-01  -1.0371316e-01   2.3348704e-01  -2.3535780e-01   2.3438916e-01  -5.8608680e-02  -2.3037764e-01   2.2923388e-01   4.7241346e-01  -3.0866286e-01  -3.5622413e-01   8.8532526e-02   3.5984850e-03   3.5720808e-01  -2.5370286e-01  -6.2251347e-02  -2.9839180e-01  -1.7580603e-01   2.9421638e-02   2.1960114e-01  -4.0402846e-01  -2.5648509e-01   3.0837739e-01   5.3811152e-01  -3.9462371e-01   6.2565758e-01   1.8123295e-02  -1.7175817e-01  -2.0325200e-01  -3.8962556e-01  -7.7876374e-02   5.1163022e-01  -2.0849569e-01   2.3882695e-01   1.5908097e-01   5.5001116e-01   6.0690212e-01   6.1046735e-01  -2.7736039e-01   5.0127278e-01   1.0712527e-01   1.0470805e-01  -4.4621606e-02   7.8155661e-02   3.3715530e-01  -2.7740263e-01  -1.3796505e-01  -4.1101467e-01   5.4537777e-01  -3.5566966e-01   6.1845617e-02   2.9161151e-01   2.3773558e-01   3.5764535e-01  -2.4603423e-01   6.0249708e-01  -4.8446156e-02  -4.0010743e-01  -3.8675668e-01   3.2526065e-02  -3.1778663e-01  -1.4827029e-01  -3.2650851e-01  -3.5314151e-01   1.5646748e-01  -5.8735864e-02   6.1741612e-01  -2.2255264e-01  -2.4087667e-01  -3.2998898e-01  -4.0494386e-01   2.1379049e-02   4.4737504e-01  -1.1201680e-01   5.9350660e-01   1.6996237e-01   5.7874083e-01   6.3164740e-02  -3.6918597e-01   6.2278809e-01  -3.4514133e-01   6.2392033e-01  -7.4841023e-02  -2.0674389e-01  -9.4325058e-02   2.9441157e-02  -2.9193936e-01   4.4231567e-01  -3.4631450e-01   5.7932892e-02  -2.3643358e-01   3.7015818e-01  -3.6697338e-01  -3.2574486e-02   4.0716281e-01  -1.9497823e-02   1.4364949e-01  -3.9592680e-01   3.7071584e-01   1.3721631e-01  -3.8377650e-01  -4.0061471e-01   4.8348949e-01  -3.5659767e-01  -2.0600247e-02  -4.1098153e-01  -3.7028165e-01   4.5804151e-01   2.8676930e-01  -2.8293378e-01  -2.1147962e-01  -2.7860950e-01  -4.1385750e-01   1.2312087e-01  -3.5752261e-01  -3.9634955e-01  -3.1731395e-01  -3.7773405e-01  -3.9211202e-01   4.7974883e-01   5.2992328e-02  -3.3427594e-01   4.7034780e-01   3.9190416e-01  -1.0172717e-01   4.8190410e-01   4.0441831e-01  -4.0119165e-01  -3.9057794e-01  -2.7118409e-02  -4.2403235e-01   3.2315374e-01  -3.5977077e-01  -1.2750312e-02  -1.8268396e-01   3.8234985e-01   5.1351665e-01   4.3833545e-01   2.4723602e-01   3.4728156e-01  -2.8080569e-01  -2.5966497e-01  -4.2450731e-01  -3.3084858e-01   1.5524848e-01  -3.3932323e-01  -3.9016778e-01  -4.5476023e-02   3.6050807e-01  -2.0309311e-01  -3.3560879e-01   6.4555471e-02  -1.6035396e-02   1.6165092e-01  -3.5653889e-01   5.0548762e-01  -4.3212719e-01  -1.0117288e-01  -1.6222503e-01  -4.0041915e-01  -2.6941180e-01  -3.8593959e-01   2.0324260e-01  -2.4500259e-01  -2.0313908e-01  -4.1913637e-01   4.6884268e-01   3.1716527e-01   2.9667068e-01  -2.9273684e-01   5.2597645e-04  -3.8628985e-01   5.0465244e-01  -4.1140611e-01   5.1062865e-01  -1.3912995e-01   5.2650381e-01  -3.5710193e-01  -2.4885011e-01   4.7594388e-01   1.7655210e-01   4.6700322e-01   3.7167686e-01  -3.7579837e-01  -4.0477963e-01   4.0223134e-01  -3.1781283e-01   2.6301316e-01   1.6805751e-01   4.1969807e-01   2.9328169e-01   4.9926026e-01  -2.4319840e-01  -4.2475742e-01
   5.0188200e-02   2.6072825e-01  -3.5728858e-01  -1.7099636e-01  -8.0077495e-02  -3.6871137e-01  -1.4299980e-01  -9.9186469e-02   2.5524547e-01  -2.5503513e-01   2.1762943e-01  -6.2044433e-02  -2.0446626e-01   2.2755795e-01   4.5035950e-01  -3.2570543e-01  -3.5738391e-01   1.0113216e-01  -1.9898663e-02   3.2653917e-01  -2.4510476e-01  -6.7624839e-02  -2.8569557e-01  -1.5311553e-01   6.1820319e-02   1.8701796e-01  -3.9202264e-01  -2.4714212e-01   2.9788501e-01   5.5704054e-01  -3.8770713e-01   6.2152734e-01   3.6044646e-02  -1.8795649e-01  -2.0037707e-01  -4.0491076e-01  -5.3155458e-02   4.9719182e-01  -2.0491101e-01   2.3492086e-01   1.6976791e-01   5.6901388e-01   5.9895493e-01   5.8637535e-01  -2.7994782e-01   5.1016953e-01   1.0987640e-01   1.0982409e-01  -1.7567060e-02   5.9629417e-02   3.1892187e-01  -2.6097151e-01  -1.2270913e-01  -4.0781743e-01   5.4205097e-01  -3.6370553e-01   5.8207477e-02   2.9238881e-01   2.3109625e-01   3.4648385e-01  -2.3174801e-01   5.9681582e-01  -4.5118484e-02  -4.0202216e-01  -3.7540472e-01   6.8385207e-03  -3.2896402e-01  -1.3759815e-01  -3.2680068e-01  -3.3284584e-01   1.3908331e-01  -5.8427712e-02   6.2727026e-01  -2.1894885e-01  -2.3127219e-01  -3.3817341e-01  -4.1073301e-01   1.6770482e-02   4.4671292e-01  -1.5834398e-01   5.7540322e-01   1.8583488e-01   5.8635041e-01   3.4001851e-02  -3.3973650e-01   5.9748814e-01  -3.4585451e-01   6.2321889e-01  -6.1876710e-02  -1.9817030e-01  -1.1058109e-01   3.5101705e-02  -2.9056215e-01   4.4026923e-01  -3.6537969e-01   8.1657795e-02  -2.4712972e-01   3.9439894e-01  -3.5638559e-01  -3.2238162e-02   4.0482110e-01  -6.7130155e-03   1.5897616e-01  -3.8883347e-01   3.6366971e-01   1.3577629e-01  -3.7644778e-01  -4.1164130e-01   4.5575875e-01  -3.3897370e-01  -3.0262094e-02  -3.9884906e-01  -3.6092781e-01   4.6659890e-01   3.0053529e-01  -2.7249234e-01  -2.0834570e-01  -2.7674991e-01  -3.8970837e-01   1.4982646e-01  -3.4363120e-01  -4.1812322e-01  -3.1915832e-01  -3.8863637e-01  -3.9385332e-01   4.5322907e-01   3.3113865e-02  -3.2505487e-01   4.8023636e-01   3.9005893e-01  -1.0370848e-01   4.7452576e-01   4.0940754e-01  -3.8356001e-01  -3.7393736e-01  -4.0200114e-02  -3.9668353e-01   3.4616641e-01  -3.7845593e-01  -3.0722065e-02  -1.7990322e-01   3.9609895e-01   5.0392500e-01   4.5612863e-01   2.5676931e-01   3.3373414e-01  -2.6224045e-01  -2.6303447e-01  -4.2066466e-01  -2.9639335e-01   1.3448289e-01  -3.2933651e-01  -3.9950125e-01  -5.7402479e-02   3.6769570e-01  -1.9620639e-01  -3.3533237e-01   6.9589104e-02  -2.9368223e-02   1.6816370e-01  -3.4645098e-01   5.0325899e-01  -4.1132301e-01  -1.0779622e-01  -1.4232860e-01  -3.7168408e-01  -2.7468291e-01  -3.9298157e-01   2.2728580e-01  -2.3861498e-01  -1.7814045e-01  -4.1581981e-01   4.6140529e-01   2.9037053e-01   2.7749482e-01  -2.7511531e-01  -4.8019509e-03  -3.7994632e-01   5.1224424e-01  -3.9589168e-01   5.1473130e-01  -1.2122854e-01   5.0375834e-01  -3.5265453e-01  -2.3028900e-01   4.7948712e-01   1.6802101e-01   4.9409443e-01   3.7479100e-01  -3.9993764e-01  -4.2290172e-01   3.9960527e-01  -2.9480041e-01   2.5779198e-01   1.6132774e-01   4.0859172e-01   2.9415648e-01   4.8682054e-01  -2.3021497e-01  -3.8212268e-01
   2.5608391e-02   2.3989835e-01  -3.6789160e-01  -1.7077378e-01  -8.8139859e-02  -3.7909274e-01  -1.6786449e-01  -1.0390761e-01   2.4386400e-01  -2.5680375e-01   2.3452968e-01  -3.7398113e-02  -2.0950784e-01   2.3296543e-01   4.7859393e-01  -2.9915902e-01  -3.5936165e-01   8.6202248e-02  -1.4560155e-02   3.5206875e-01  -2.3255626e-01  -6.1631353e-02  -2.7674769e-01  -1.5958469e-01   2.0543824e-02   2.1643341e-01  -3.8469348e-01  -2.6690431e-01   3.0997791e-01   5.4838571e-01  -3.9743476e-01   6.3309226e-01   3.9637324e-02  -1.5544477e-01  -2.0169900e-01  -4.1028209e-01  -7.9535724e-02   5.0583325e-01  -1.9125947e-01   2.2824615e-01   1.6439257e-01   5.5013203e-01   6.1781782e-01   5.8819536e-01  -2.6444993e-01   4.8536144e-01   9.7469555e-02   1.2387498e-01  -3.0268083e-02   6.7580561e-02   3.3546565e-01  -2.6332344e-01  -1.5248901e-01  -3.9181953e-01   5.2526171e-01  -3.6073877e-01   5.7698812e-02   2.9091227e-01   2.3089401e-01   3.5616597e-01  -2.4360764e-01   6.0945536e-01  -1.7019945e-02  -3.7764805e-01  -3.7000523e-01   1.7285973e-02  -3.2566984e-01  -1.2771865e-01  -3.0780127e-01  -3.3547148e-01   1.3881665e-01  -5.4423127e-02   6.2289908e-01  -2.0155594e-01  -2.4003016e-01  -3.3241940e-01  -3.9240343e-01   8.4346623e-03   4.4482577e-01  -1.4525178e-01   5.7597068e-01   1.7501586e-01   5.5604304e-01   6.3411711e-02  -3.4464158e-01   6.0694696e-01  -3.6947326e-01   6.2447627e-01  -7.1761597e-02  -1.8784879e-01  -8.5196951e-02   4.4969828e-02  -3.1133869e-01   4.5020008e-01  -3.5956347e-01   6.0407701e-02  -2.4241136e-01   3.7713517e-01  -3.4204644e-01  -2.2492171e-02   4.0869175e-01  -1.0533962e-03   1.3497634e-01  -3.7324055e-01   3.8076770e-01   1.3939573e-01  -3.8581810e-01  -4.1074294e-01   4.5186672e-01  -3.4967388e-01  -1.1901774e-02  -3.9112452e-01  -3.7056825e-01   4.7224958e-01   3.0009806e-01  -2.9104397e-01  -2.2160571e-01  -2.7105205e-01  -4.1176215e-01   1.2769351e-01  -3.5156784e-01  -4.1404542e-01  -3.3248344e-01  -3.8845488e-01  -3.8067407e-01   4.4189434e-01   6.2932534e-02  -3.4937890e-01   4.9830425e-01   3.9063228e-01  -1.0839161e-01   4.8712490e-01   4.1064709e-01  -3.6707748e-01  -3.7127244e-01  -3.9881921e-02  -4.0444967e-01   3.2993575e-01  -3.7517426e-01  -9.3583392e-03  -1.5154521e-01   3.9559515e-01   5.0435285e-01   4.3040212e-01   2.8068380e-01   3.1802382e-01  -2.7391435e-01  -2.5249938e-01  -3.9680556e-01  -3.2745269e-01   1.2760658e-01  -3.2582846e-01  -3.8988636e-01  -4.2360380e-02   3.7034828e-01  -2.2057584e-01  -3.3293470e-01   6.8887182e-02  -2.3169006e-02   1.6933778e-01  -3.3334144e-01   4.9688885e-01  -4.1053838e-01  -1.2615697e-01  -1.6712303e-01  -3.6345698e-01  -2.7129928e-01  -3.9125280e-01   2.1888145e-01  -2.3790789e-01  -1.8005117e-01  -4.2421159e-01   4.8811389e-01   2.9682345e-01   2.7005407e-01  -2.7594090e-01  -4.5345868e-04  -3.9506092e-01   5.0064748e-01  -4.1331906e-01   5.0973995e-01  -1.2910384e-01   5.0260560e-01  -3.5460874e-01  -2.3689962e-01   4.7824338e-01   1.6664557e-01   4.8195807e-01   3.6209765e-01  -3.7111540e-01  -4.0769311e-01   4.0582363e-01  -3.0029919e-01   2.5805084e-01   1.6695453e-01   4.0996681e-01   2.7926296e-01   5.0501110e-01  -2.3423958e-01  -4.2011263e-01
   2.9522851e-02   2.4363566e-01  -3.6637285e-01  -1.5971009e-01  -7.9828600e-02  -3.4810994e-01  -1.5177766e-01  -1.0606678e-01   2.6249288e-01  -2.4555864e-01   2.3441668e-01  -6.6254779e-02  -2.0617991e-01   2.2545456e-01   4.7578073e-01  -3.2079218e-01  -3.6316565e-01   1.1477788e-01  -1.9707307e-02   3.4475714e-01  -2.2650776e-01  -6.1403531e-02  -2.8440222e-01  -1.6311241e-01   4.0010088e-02   2.2196414e-01  -3.8979689e-01  -2.4593762e-01   3.2075867e-01   5.3816951e-01  -3.8196580e-01   6.2384165e-01   5.1437795e-02  -1.6501345e-01  -2.0292638e-01  -3.9449549e-01  -6.7145130e-02   4.9379871e-01  -2.1695838e-01   2.2972395e-01   1.5107358e-01   5.5571786e-01   6.2168643e-01   6.0016999e-01  -2.8555503e-01   4.8920192e-01   1.0423658e-01   1.0913967e-01  -3.5795240e-02   6.3637171e-02   3.2705594e-01  -2.4985456e-01  -1.3231805e-01  -3.8610902e-01   5.1880595e-01  -3.5549772e-01   7.2521075e-02   2.9271652e-01   2.3931261e-01   3.5947278e-01  -2.2925600e-01   6.0055495e-01  -3.3274409e-02  -3.8288801e-01  -3.7035770e-01   1.6779103e-02  -3.0531774e-01  -1.2356158e-01  -3.0603628e-01  -3.2767137e-01   1.2818767e-01  -6.9912698e-02   6.1022282e-01  -2.2373186e-01  -2.4837487e-01  -3.1356364e-01  -3.9171891e-01   1.3423709e-02   4.2335011e-01  -1.4237641e-01   5.8524472e-01   1.7584592e-01   5.6798484e-01   5.6753531e-02  -3.4692341e-01   6.0830699e-01  -3.3309817e-01   6.1459986e-01  -6.5472299e-02  -1.7789609e-01  -1.0293274e-01   3.7989722e-02  -2.7655550e-01   4.3931660e-01  -3.5280847e-01   6.5518093e-02  -2.3249226e-01   3.6985273e-01  -3.5269767e-01  -3.1877913e-02   4.0835293e-01  -6.7196948e-03   1.3860403e-01  -3.7212687e-01   3.4066813e-01   1.1903153e-01  -3.6862617e-01  -4.0539319e-01   4.6928075e-01  -3.3786369e-01  -2.2907209e-02  -4.2458289e-01  -3.6273276e-01   4.7760000e-01   3.1122597e-01  -2.7960865e-01  -2.1540800e-01  -2.6463602e-01  -3.9021549e-01   1.5475417e-01  -3.4661583e-01  -4.0670419e-01  -3.2493041e-01  -3.9380344e-01  -3.9551501e-01   4.5473344e-01   2.7348188e-02  -3.0474827e-01   4.7634537e-01   3.8812831e-01  -1.1965550e-01   4.8106111e-01   3.9571044e-01  -3.9990013e-01  -3.4388677e-01  -5.9969983e-02  -4.0602468e-01   3.3752092e-01  -3.8114495e-01  -3.5385035e-02  -1.6305727e-01   3.8497544e-01   4.9630687e-01   4.5288458e-01   2.2394273e-01   3.4524393e-01  -2.5925656e-01  -2.4025437e-01  -4.0624621e-01  -2.8829588e-01   1.3644964e-01  -3.3631488e-01  -3.9057832e-01  -5.8056806e-02   3.6804555e-01  -2.1560368e-01  -3.5079792e-01   5.7638008e-02  -9.3826947e-03   1.7552202e-01  -3.4456417e-01   4.9184183e-01  -4.0897751e-01  -1.2365022e-01  -1.5033523e-01  -3.7750937e-01  -2.7969497e-01  -3.8821266e-01   2.1881301e-01  -2.3740615e-01  -1.7601039e-01  -4.1649364e-01   4.5897402e-01   2.8289734e-01   2.8074401e-01  -2.6349291e-01  -2.8554895e-03  -3.9354877e-01   4.9551644e-01  -3.9335740e-01   5.0983806e-01  -1.4076955e-01   5.1182331e-01  -3.2716955e-01  -2.3240665e-01   4.5526256e-01   1.4669526e-01   4.6187069e-01   3.7173561e-01  -3.7957681e-01  -4.1169698e-01   4.0909016e-01  -3.0071014e-01   2.6472690e-01   1.5187278e-01   4.1026699e-01   2.8227361e-01   4.7874373e-01  -2.4281281e-01  -4.0536939e-01
   1.9542207e-02   2.4248659e-01  -3.5979212e-01  -1.7661891e-01  -7.4516814e-02  -3.5577341e-01  -1.4439303e-01  -9.4042690e-02   2.3725527e-01  -2.2431026e-01   2.2508931e-01  -6.9751459e-02  -2.1508118e-01   2.2410076e-01   4.7723437e-01  -3.1189591e-01  -3.5419743e-01   9.8432765e-02  -5.3852996e-03   3.3410931e-01  -2.2804417e-01  -6.9452411e-02  -2.5729673e-01  -1.6686708e-01   2.8201880e-02   1.9849697e-01  -3.8645835e-01  -2.4316933e-01   3.3148845e-01   5.4112684e-01  -3.7584715e-01   6.0774600e-01   1.8712168e-02  -1.5465461e-01  -1.9167704e-01  -3.9378756e-01  -6.6327708e-02   4.9955283e-01  -2.0063666e-01   2.2087482e-01   1.5309593e-01   5.4962956e-01   6.0531868e-01   5.8608044e-01  -2.5649234e-01   4.7327281e-01   9.1172216e-02   9.4261846e-02  -2.9743456e-02   5.5221714e-02   3.6026702e-01  -2.5228194e-01  -1.5969374e-01  -3.7140958e-01   5.2162250e-01  -3.2237666e-01   4.8922338e-02   2.8717814e-01   2.3799950e-01   3.4705432e-01  -2.2538659e-01   5.9590031e-01  -3.2195758e-02  -3.6332419e-01  -3.6508870e-01   1.0250840e-02  -3.0510291e-01  -1.1347226e-01  -3.1122934e-01  -3.3723076e-01   1.3073835e-01  -5.9024579e-02   6.0698285e-01  -2.1972755e-01  -2.4710554e-01  -2.9544264e-01  -3.8520991e-01   5.7607311e-03   4.5417063e-01  -1.4071827e-01   5.8146232e-01   1.6938515e-01   5.5901201e-01   4.8435553e-02  -3.4759149e-01   5.8582107e-01  -3.3559019e-01   6.2845427e-01  -6.8465367e-02  -1.8756816e-01  -1.0994691e-01   2.9302878e-02  -2.8254608e-01   4.2077885e-01  -3.3527102e-01   6.4959721e-02  -2.3018048e-01   3.6367042e-01  -3.2814282e-01  -9.3314186e-03   4.0068084e-01   1.5289422e-02   1.3868911e-01  -3.8538781e-01   3.5391429e-01   1.2144991e-01  -3.8643842e-01  -4.0273072e-01   4.6123334e-01  -3.5421718e-01  -2.1980444e-02  -4.0072027e-01  -3.6708940e-01   4.4182659e-01   3.1889167e-01  -2.6960252e-01  -2.2526352e-01  -2.5491762e-01  -4.0163044e-01   1.3564523e-01  -3.6042049e-01  -4.0565003e-01  -3.2632816e-01  -3.8382935e-01  -3.5483841e-01   4.5260331e-01   4.9659439e-02  -3.3868325e-01   4.6960242e-01   3.9190340e-01  -1.1699810e-01   4.7982494e-01   4.0907650e-01  -3.9807216e-01  -3.7017956e-01  -3.8745756e-02  -4.1311623e-01   3.4185704e-01  -3.7256585e-01  -9.9005491e-03  -1.5483503e-01   3.7737313e-01   5.1485103e-01   4.4252115e-01   2.5125336e-01   3.4582089e-01  -2.4287035e-01  -2.4408255e-01  -3.9958737e-01  -3.2113336e-01   1.5809935e-01  -3.3099841e-01  -3.9514392e-01  -6.2458396e-02   3.8811029e-01  -2.1287196e-01  -3.1111188e-01   7.9541292e-02  -9.2659539e-03   1.6720336e-01  -3.4545405e-01   5.0305482e-01  -4.0631583e-01  -1.1343020e-01  -1.5019314e-01  -3.7322701e-01  -2.5617372e-01  -3.7249817e-01   2.1291503e-01  -2.4177158e-01  -1.6341092e-01  -3.9777800e-01   4.6713837e-01   2.8493656e-01   2.4956991e-01  -2.7921570e-01  -1.1906095e-02  -3.6951511e-01   4.9553387e-01  -3.8698302e-01   5.2209935e-01  -1.2304536e-01   4.9359687e-01  -3.2808343e-01  -2.5064852e-01   4.5183619e-01   1.5909849e-01   4.7263661e-01   3.6430935e-01  -3.6702118e-01  -4.0059622e-01   3.7806891e-01  -2.9505266e-01   2.5554644e-01   1.5705375e-01   4.1097091e-01   2.5881163e-01   4.8137846e-01  -2.4048839e-01  -3.8864899e-01
   3.3861130e-02   2.3606691e-01  -3.6149471e-01  -1.8395940e-01  -7.1147491e-02  -3.6693141e-01  -1.4304196e-01  -9.7378137e-02   2.3768734e-01  -2.5642231e-01   2.2796624e-01  -5.2354238e-02  -1.9465739e-01   2.2515216e-01   4.7340593e-01  -3.1598712e-01  -3.4769263e-01   1.1653722e-01  -6.4736620e-03   3.3195460e-01  -2.3433224e-01  -6.6741489e-02  -2.9199841e-01  -1.3529002e-01   8.4109090e-03   2.0737309e-01  -4.0204884e-01  -2.3307521e-01   3.0822863e-01   5.3960514e-01  -3.8885952e-01   6.2313200e-01   3.1652295e-02  -1.6576566e-01  -1.7502247e-01  -3.8845173e-01  -6.8729928e-02   5.0755658e-01  -2.0147673e-01   2.1374282e-01   1.6601313e-01   5.5389036e-01   6.1539034e-01   5.8928999e-01  -2.8206384e-01   4.9110832e-01   9.5769184e-02   1.1161874e-01  -3.8524189e-02   5.9225323e-02   3.2819945e-01  -2.5772668e-01  -1.2704100e-01  -4.0010419e-01   5.2802388e-01  -3.2934508e-01   3.6612346e-02   2.8856641e-01   2.2481652e-01   3.5595548e-01  -2.3355534e-01   6.0479807e-01  -4.4669381e-02  -3.7191240e-01  -3.6891846e-01   2.3004796e-02  -2.9064767e-01  -1.3263207e-01  -2.8824766e-01  -3.2846712e-01   1.3131512e-01  -5.8335929e-02   5.9746066e-01  -2.2553778e-01  -2.5628541e-01  -3.0271206e-01  -4.0117984e-01   1.6886544e-03   4.3856536e-01  -1.3500391e-01   5.8102023e-01   1.6304021e-01   5.7708812e-01   4.4573713e-02  -3.4675189e-01   6.0237162e-01  -3.4001331e-01   6.1515769e-01  -7.4165711e-02  -1.7472715e-01  -8.3854475e-02   1.0166074e-02  -2.8504529e-01   4.1703035e-01  -3.5078971e-01   6.0290325e-02  -2.2691200e-01   3.6350366e-01  -3.2861686e-01  -3.3924190e-02   3.8183116e-01   8.9052848e-04   1.2447159e-01  -3.8197702e-01   3.4020863e-01   1.0000234e-01  -3.7752427e-01  -4.0718564e-01   4.5100783e-01  -3.4874532e-01  -7.7685821e-03  -4.1278373e-01  -3.5120328e-01   4.4662543e-01   3.1164885e-01  -2.7552940e-01  -2.1485915e-01  -2.7024884e-01  -3.8835696e-01   1.4970026e-01  -3.4268070e-01  -4.1277015e-01  -3.0758694e-01  -3.6923528e-01  -3.5236923e-01   4.4551498e-01   3.8304576e-02  -3.3924391e-01   4.6256055e-01   3.7460210e-01  -1.0535685e-01   4.7805998e-01   3.8743768e-01  -3.6701912e-01  -3.5062182e-01  -5.9908183e-02  -4.0934987e-01   3.2805770e-01  -3.5875283e-01  -7.9696652e-03  -1.5700346e-01   3.8371473e-01   5.0639848e-01   4.3966429e-01   2.2323393e-01   3.2792977e-01  -2.4240467e-01  -2.5375644e-01  -4.1986311e-01  -3.1704175e-01   1.3517556e-01  -3.2355488e-01  -4.0311261e-01  -5.4717590e-02   3.5343177e-01  -2.1381642e-01  -3.3681478e-01   9.5262811e-02   2.0727440e-03   1.7822501e-01  -3.2239201e-01   5.0140384e-01  -3.8237056e-01  -1.3299941e-01  -1.6039136e-01  -3.6135312e-01  -2.6379748e-01  -4.0154826e-01   1.8774638e-01  -2.4464356e-01  -1.7202292e-01  -3.9761148e-01   4.6719968e-01   2.7550636e-01   2.6590766e-01  -2.7672250e-01  -1.0882994e-03  -3.8329694e-01   5.2593749e-01  -3.7486873e-01   4.9448443e-01  -1.1076162e-01   5.1821625e-01  -3.3536378e-01  -2.4608428e-01   4.6407693e-01   1.3847954e-01   4.6656590e-01   3.6453480e-01  -3.6752644e-01  -3.9275205e-01   3.9203692e-01  -3.0888111e-01   2.7604178e-01   1.4767618e-01   3.9994256e-01   2.4282634e-01   4.9531858e-01  -2.4011094e-01  -3.8255718e-01
   2.3004728e-02   2.2664427e-01  -3.3777646e-01  -1.5319328e-01  -6.2048957e-02  -3.5501888e-01  -1.3510121e-01  -1.0203507e-01   2.4458669e-01  -2.3518285e-01   2.2927572e-01  -2.9574890e-02  -1.9268892e-01   2.4022589e-01   4.4464351e-01  -2.9136252e-01  -3.3799813e-01   7.6604438e-02   5.4814085e-03   3.3622269e-01  -2.2208455e-01  -7.5812545e-02  -2.5976009e-01  -1.3984321e-01   1.9356407e-02   1.8944087e-01  -3.9263526e-01  -2.5833805e-01   2.9757400e-01   5.4175407e-01  -3.5459236e-01   6.1772142e-01   1.0404747e-02  -1.6575675e-01  -1.8090096e-01  -3.9370060e-01  -6.7028918e-02   4.8287797e-01  -1.9139401e-01   2.2736143e-01   1.5810171e-01   5.2327676e-01   6.0322484e-01   5.8184620e-01  -2.6939283e-01   4.7516701e-01   1.0533967e-01   9.3613392e-02  -3.7385446e-02   7.6091291e-02   3.1300938e-01  -2.5357870e-01  -1.2937780e-01  -3.7620562e-01   5.2463338e-01  -3.3918893e-01   6.8732967e-02   2.8641213e-01   2.3991942e-01   3.6469624e-01  -2.2228651e-01   5.8736902e-01  -3.3122020e-02  -3.5270637e-01  -3.5853552e-01   7.9726973e-03  -2.8695326e-01  -1.1994287e-01  -3.0020176e-01  -3.3254065e-01   1.3896097e-01  -4.7430890e-02   6.0087038e-01  -2.0937027e-01  -2.1962158e-01  -3.0863229e-01  -3.7711331e-01   1.0878232e-03   4.5475422e-01  -1.2769712e-01   5.8503197e-01   1.7579796e-01   5.4813335e-01   4.7976627e-02  -3.2915261e-01   6.0137247e-01  -3.2485768e-01   5.8993401e-01  -8.4845657e-02  -1.8586771e-01  -8.7618759e-02   1.5701611e-02  -2.7248928e-01   4.3146219e-01  -3.5482060e-01   5.9671892e-02  -2.3874895e-01   3.6317708e-01  -3.0436707e-01  -3.0910297e-02   4.0750622e-01   7.9953921e-03   1.2446719e-01  -3.8226024e-01   3.5145102e-01   9.8120647e-02  -3.6595478e-01  -3.8725039e-01   4.6347120e-01  -3.4501151e-01   3.6467905e-03  -4.0058028e-01  -3.6445000e-01   4.6179956e-01   2.9700074e-01  -2.7905905e-01  -2.3390268e-01  -2.3265760e-01  -3.6474299e-01   1.5529708e-01  -3.2422290e-01  -3.8985256e-01  -3.1630894e-01  -3.6237304e-01  -3.6089412e-01   4.4383911e-01   4.3487374e-02  -3.2515663e-01   4.7395619e-01   4.1089218e-01  -1.2610755e-01   4.6095363e-01   3.8308520e-01  -3.5928881e-01  -3.6823057e-01  -5.9175865e-02  -3.8818114e-01   3.3945967e-01  -3.6035293e-01  -1.6985647e-02  -1.6216220e-01   3.9053894e-01   4.9029517e-01   4.4985897e-01   2.1904788e-01   3.3928759e-01  -2.5199025e-01  -2.3270348e-01  -3.9610238e-01  -3.0948801e-01   1.2719284e-01  -3.2172767e-01  -3.8277682e-01  -7.5351540e-02   3.5788367e-01  -2.1759613e-01  -3.2970516e-01   8.2497849e-02   2.3861641e-02   1.7679155e-01  -3.3803946e-01   5.0409574e-01  -3.9265016e-01  -1.2345003e-01  -1.6612209e-01  -3.7095697e-01  -2.7177800e-01  -4.0023219e-01   1.9081744e-01  -2.3764616e-01  -1.6240692e-01  -3.8488000e-01   4.5433933e-01   2.6876825e-01   2.4355247e-01  -2.7002523e-01  -7.8828905e-03  -3.6079992e-01   4.7840718e-01  -3.8280123e-01   5.0734650e-01  -1.3065744e-01   5.2085343e-01  -3.3901831e-01  -2.4386095e-01   4.7598905e-01   1.3665036e-01   4.5432378e-01   3.4653393e-01  -3.6823348e-01  -3.8499836e-01   3.8034843e-01  -3.0900967e-01   2.7647221e-01   1.3972649e-01   4.1404222e-01   2.5718055e-01   4.8281944e-01  -2.6344862e-01  -3.8150315e-01
   2.5000139e-02   2.3363999e-01  -3.3437258e-01  -1.5470066e-01  -8.4466819e-02  -3.3658465e-01  -1.4461690e-01  -9.6341727e-02   2.2194617e-01  -2.2634103e-01   2.2728245e-01  -6.1410860e-02  -2.0517464e-01   2.3780617e-01   4.5696256e-01  -3.0291041e-01  -3.3358170e-01   7.1415093e-02  -2.5826228e-03   3.1274985e-01  -2.3108753e-01  -7.3927910e-02  -2.3801149e-01  -1.2800279e-01   1.5721573e-02   1.8889687e-01  -3.6116037e-01  -2.2441076e-01   2.8884858e-01   5.4260840e-01  -3.5091750e-01   5.9878232e-01   3.3074482e-02  -1.5733025e-01  -1.8426224e-01  -3.7906313e-01  -7.5069827e-02   5.0271295e-01  -1.7784282e-01   2.2868633e-01   1.3883218e-01   5.4192898e-01   5.8568449e-01   5.7408740e-01  -2.9182359e-01   4.8375589e-01   7.7528188e-02   8.3304441e-02  -4.9885833e-02   5.2241778e-02   3.2789860e-01  -2.6051460e-01  -1.3730532e-01  -3.7837905e-01   5.1182901e-01  -3.2825825e-01   6.0722568e-02   2.8951292e-01   2.4375683e-01   3.6120047e-01  -2.2273319e-01   5.8938308e-01  -4.5115684e-02  -3.6936116e-01  -3.5889099e-01   3.1300090e-02  -2.8270842e-01  -1.2133999e-01  -3.0312109e-01  -3.0395103e-01   1.1196427e-01  -4.5342216e-02   5.9760328e-01  -2.1875202e-01  -2.2802702e-01  -2.9473853e-01  -3.8850634e-01   1.9954790e-02   4.6233745e-01  -9.7620530e-02   5.7486564e-01   1.6571082e-01   5.6790396e-01   5.0079494e-02  -3.0442780e-01   6.0113170e-01  -3.2960129e-01   6.1033665e-01  -7.5343294e-02  -1.7438393e-01  -1.0615505e-01   2.7499501e-02  -2.8497626e-01   4.4333949e-01  -3.4483469e-01   7.6483864e-02  -2.2537388e-01   3.5642743e-01  -3.1944734e-01  -1.9760230e-02   3.7161458e-01   3.6640217e-02   1.2169085e-01  -3.7289471e-01   3.6164766e-01   1.1654654e-01  -3.6453535e-01  -3.8651707e-01   4.5408874e-01  -3.4440956e-01  -1.4295523e-02  -3.9002344e-01  -3.6428948e-01   4.4575509e-01   3.1137454e-01  -2.8865300e-01  -1.9969940e-01  -2.4852401e-01  -3.7522124e-01   1.5121251e-01  -3.2235808e-01  -3.9120274e-01  -3.0722416e-01  -3.7117690e-01  -3.6332894e-01   4.3930563e-01   1.6861765e-02  -3.4111826e-01   4.5606377e-01   3.9063753e-01  -9.8073552e-02   4.7698488e-01   3.7080844e-01  -3.7515680e-01  -3.5255692e-01  -7.9327410e-02  -3.7301423e-01   3.5769974e-01  -3.6680439e-01  -6.0016683e-03  -1.5080278e-01   3.9557654e-01   4.9763410e-01   4.4294458e-01   2.1695467e-01   3.4781248e-01  -2.3698787e-01  -2.3125594e-01  -3.9608014e-01  -2.7214468e-01   1.2776590e-01  -3.2107579e-01  -3.6537561e-01  -5.6896887e-02   3.6556945e-01  -2.0264944e-01  -3.1661284e-01   7.2559382e-02   7.0987114e-04   1.9367892e-01  -3.3543244e-01   5.0469984e-01  -3.8462583e-01  -1.1574443e-01  -1.5237016e-01  -3.5023981e-01  -2.8309329e-01  -3.8058542e-01   1.7089711e-01  -2.6728918e-01  -1.6291146e-01  -3.9474473e-01   4.9280217e-01   2.7619313e-01   2.5167930e-01  -2.9424577e-01  -1.5109965e-02  -3.7368718e-01   4.9934475e-01  -3.7094715e-01   5.0608501e-01  -1.0701212e-01   5.0626336e-01  -3.2942412e-01  -2.3196902e-01   4.6659149e-01   1.3757651e-01   4.7404024e-01   3.4542517e-01  -3.5989932e-01  -3.9049733e-01   3.7395848e-01  -3.1561960e-01   2.6656570e-01   1.3742903e-01   4.0144138e-01   2.4381700e-01   4.8630753e-01  -2.4624821e-01  -3.6505339e-01
   2.8249506e-02   2.3449806e-01  -3.4541415e-01  -1.7122380e-01  -6.9111292e-02  -3.4252623e-01  -1.2641858e-01  -8.5087029e-02   2.5057456e-01  -2.1930011e-01   2.3287826e-01  -4.3436791e-02  -1.8067030e-01   2.3440937e-01   4.4375031e-01  -2.8743449e-01  -3.2268533e-01   9.6258987e-02  -2.6008155e-02   3.1679402e-01  -2.0782763e-01  -4.7033415e-02  -2.5525339e-01  -1.3624259e-01   8.2428737e-03   2.0144032e-01  -3.7442879e-01  -2.2980832e-01   3.0877879e-01   5.3976518e-01  -3.6662341e-01   6.1852193e-01   3.1170143e-02  -1.7112859e-01  -1.6519272e-01  -3.7358582e-01  -5.2296694e-02   5.0660895e-01  -1.8422335e-01   2.2433362e-01   1.3066211e-01   5.3667850e-01   6.1172214e-01   5.9896163e-01  -2.5155902e-01   4.8376718e-01   8.1158736e-02   9.6512043e-02  -3.7063167e-02   6.6609778e-02   3.3336809e-01  -2.4868960e-01  -1.3650303e-01  -3.7140224e-01   5.1588152e-01  -3.2590325e-01   7.0639602e-02   2.8424793e-01   2.3055485e-01   3.5521273e-01  -2.0748113e-01   6.0433589e-01  -2.7173314e-02  -3.5940880e-01  -3.3864373e-01   1.8180413e-02  -3.0652319e-01  -1.3090149e-01  -2.9216743e-01  -3.0537482e-01   1.2391695e-01  -6.6322695e-02   5.9852511e-01  -1.9964179e-01  -2.3930125e-01  -2.9855277e-01  -3.7469026e-01   1.7912622e-02   4.2831285e-01  -8.6454591e-02   5.7198820e-01   1.7902314e-01   5.3616899e-01   4.8721948e-02  -3.2652870e-01   5.8789509e-01  -3.3622364e-01   5.7765492e-01  -7.6495671e-02  -1.8307638e-01  -8.3849874e-02   3.4187415e-02  -2.7074138e-01   4.1562220e-01  -3.3116045e-01   5.2042985e-02  -2.3313664e-01   3.8279905e-01  -3.1394513e-01  -1.6002794e-02   3.7020552e-01   2.1722969e-02   1.0284673e-01  -3.7993718e-01   3.4032453e-01   8.4740785e-02  -3.8459435e-01  -3.7661533e-01   4.4563814e-01  -3.4680735e-01  -5.2421853e-03  -3.7054065e-01  -3.5181365e-01   4.3785584e-01   3.0753263e-01  -2.7028931e-01  -2.4149594e-01  -2.5825963e-01  -3.6828759e-01   1.4534736e-01  -3.2648592e-01  -3.8540301e-01  -3.1920112e-01  -3.8347786e-01  -3.4780746e-01   4.4033323e-01   3.2959939e-02  -3.4143848e-01   4.4589451e-01   3.9115705e-01  -1.2363608e-01   4.7982456e-01   3.8767753e-01  -3.5105807e-01  -3.6228938e-01  -5.1369930e-02  -3.7637363e-01   3.3596527e-01  -3.4795924e-01  -1.2775797e-02  -1.6998951e-01   4.0591957e-01   4.8181280e-01   4.3565373e-01   2.0050731e-01   3.3313905e-01  -2.3745626e-01  -2.2755207e-01  -3.7693913e-01  -2.8607623e-01   1.4440245e-01  -3.3113748e-01  -3.7282283e-01  -7.0464101e-02   3.8445553e-01  -2.0227801e-01  -3.1858146e-01   8.5366083e-02  -1.2500843e-02   1.7410958e-01  -3.4880150e-01   5.0598739e-01  -3.8332019e-01  -1.1696956e-01  -1.7025172e-01  -3.4484118e-01  -2.7670765e-01  -3.7023604e-01   1.9057896e-01  -2.4343073e-01  -1.6570368e-01  -3.8210073e-01   4.7267423e-01   2.5574004e-01   2.3305871e-01  -2.8396205e-01  -2.5541968e-02  -3.6082724e-01   4.9211762e-01  -3.6608009e-01   4.9387147e-01  -1.0004004e-01   5.1267005e-01  -3.2471248e-01  -2.2883980e-01   4.5255959e-01   1.2519801e-01   4.6990470e-01   3.4258248e-01  -3.7235926e-01  -3.7760358e-01   3.8416054e-01  -2.9841572e-01   2.5693321e-01   1.2375383e-01   3.9256492e-01   2.4738935e-01   4.6258241e-01  -2.4201986e-01  -3.7284852e-01
   1.5733532e-02   2.1813802e-01  -3.4238161e-01  -1.7014974e-01  -6.5147126e-02  -3.4179922e-01  -1.2809491e-01  -1.0411723e-01   2.2773461e-01  -2.2061979e-01   2.1390712e-01  -4.5053786e-02  -1.8079475e-01   2.2827639e-01   4.5182435e-01  -2.8154921e-01  -3.3128660e-01   8.7037977e-02  -5.0784811e-04   2.8822316e-01  -2.1152600e-01  -4.1118168e-02  -2.5513811e-01  -1.4222802e-01   1.5052057e-02   2.0588040e-01  -3.7259574e-01  -2.3383303e-01   3.3544446e-01   5.3429653e-01  -3.5126711e-01   6.1170493e-01   4.3273401e-02  -1.6758565e-01  -1.8299129e-01  -3.5626743e-01  -6.7991540e-02   4.7684328e-01  -1.7683378e-01   2.1045420e-01   1.3658174e-01   5.2611141e-01   6.1500015e-01   5.7600360e-01  -2.6316810e-01   4.6572917e-01   1.0340056e-01   8.2413195e-02  -3.2304117e-02   4.9478421e-02   3.3667465e-01  -2.2931682e-01  -1.2120866e-01  -3.5096399e-01   4.9184263e-01  -3.0866953e-01   5.4749774e-02   2.8192259e-01   2.3476489e-01   3.4600440e-01  -2.3262850e-01   5.8574971e-01  -2.4063765e-02  -3.5632888e-01  -3.3799626e-01   7.4656782e-03  -2.8129848e-01  -1.4953770e-01  -2.9006531e-01  -3.0886262e-01   1.2435585e-01  -6.4904170e-02   5.9335730e-01  -2.0339441e-01  -2.4520880e-01  -2.7359626e-01  -3.7674833e-01  -9.5858349e-03   4.2456893e-01  -1.0935558e-01   5.6429879e-01   1.5615960e-01   5.6091451e-01   5.9719020e-02  -3.2228100e-01   6.2660988e-01  -3.4967204e-01   5.9572865e-01  -7.4565626e-02  -1.5281446e-01  -9.9990146e-02   2.6975983e-02  -2.6110272e-01   4.0132809e-01  -3.2955561e-01   7.1383263e-02  -2.3612848e-01   3.8049394e-01  -3.1472243e-01  -2.7072413e-02   3.8087764e-01   8.8503055e-03   1.0892351e-01  -3.5248584e-01   3.3371811e-01   9.0841120e-02  -3.8270779e-01  -3.7928089e-01   4.4606255e-01  -3.2889371e-01  -9.8703209e-03  -3.8211700e-01  -3.3907566e-01   4.2948588e-01   2.9849384e-01  -2.6652168e-01  -2.2580772e-01  -2.5388736e-01  -3.7377747e-01   1.5246187e-01  -3.2746012e-01  -3.9054814e-01  -3.2203646e-01  -3.6367950e-01  -3.6520339e-01   4.4435087e-01   9.2469724e-03  -3.3860258e-01   4.8919853e-01   3.8905252e-01  -1.1390459e-01   4.8248534e-01   3.6571338e-01  -3.5889509e-01  -3.5524283e-01  -6.9746837e-02  -3.7318655e-01   3.3703522e-01  -3.4263181e-01   4.9922323e-03  -1.5115166e-01   3.8973990e-01   4.9687805e-01   4.4391096e-01   2.0430510e-01   3.4559966e-01  -2.2680800e-01  -2.3260897e-01  -3.7088905e-01  -2.9675363e-01   1.2573016e-01  -3.1805592e-01  -3.6976460e-01  -6.9290505e-02   3.5613212e-01  -2.2157719e-01  -2.8766766e-01   9.8369985e-02  -4.7662883e-03   1.7473677e-01  -3.3850156e-01   4.8728844e-01  -3.8240381e-01  -1.2950466e-01  -1.5809198e-01  -3.5758839e-01  -2.6947738e-01  -3.8225605e-01   1.7119102e-01  -2.4694785e-01  -1.6618242e-01  -3.9267992e-01   4.6571843e-01   2.4894149e-01   2.3239625e-01  -2.8815053e-01  -4.6481073e-02  -3.5611686e-01   5.0877927e-01  -3.6837385e-01   5.1252383e-01  -9.4032184e-02   5.2008027e-01  -3.4010952e-01  -2.3916111e-01   4.6916588e-01   1.3738824e-01   4.8483167e-01   3.3416649e-01  -3.6528010e-01  -3.7584076e-01   3.8720759e-01  -2.9941102e-01   2.5547005e-01   1.2117832e-01   3.9273130e-01   2.6095498e-01   4.5165684e-01  -2.4933130e-01  -3.5101393e-01
   2.9839051e-02   2.4432072e-01  -3.4424426e-01  -1.4454010e-01  -7.0850505e-02  -3.4577895e-01  -1.1647485e-01  -9.3836166e-02   2.4614827e-01  -2.0147154e-01   2.1866332e-01  -5.9623457e-02  -1.7726692e-01   2.3417609e-01   4.5037115e-01  -3.0398329e-01  -3.3116868e-01   1.1227983e-01  -5.2931353e-03   3.1877087e-01  -1.9823670e-01  -4.9812251e-02  -2.5060277e-01  -1.3764560e-01   2.1075266e-02   1.9418329e-01  -3.5146137e-01  -2.2316235e-01   3.0828953e-01   5.3591213e-01  -3.4820227e-01   6.1242950e-01   3.1280996e-02  -1.4963484e-01  -1.5170085e-01  -3.6520578e-01  -7.6307815e-02   4.8680467e-01  -1.7232244e-01   2.2086113e-01   1.4968911e-01   5.2591161e-01   6.1054304e-01   5.8846392e-01  -2.6450818e-01   4.7055271e-01   7.8771812e-02   1.0274670e-01  -3.4141365e-02   7.4571692e-02   3.1418277e-01  -2.2357498e-01  -1.1677294e-01  -3.7593369e-01   5.1364141e-01  -3.1643449e-01   4.2792101e-02   2.7547867e-01   2.1957655e-01   3.5072048e-01  -2.2055944e-01   5.7889584e-01  -3.4525041e-02  -3.5179492e-01  -3.3497805e-01   1.9613977e-02  -2.6747285e-01  -1.1010812e-01  -2.8193542e-01  -2.9855779e-01   1.0565032e-01  -5.2038241e-02   6.0633727e-01  -2.1016905e-01  -2.2571396e-01  -2.6974505e-01  -3.6034890e-01   1.5792934e-03   4.4103618e-01  -1.1773542e-01   5.6029717e-01   1.5537404e-01   5.4755079e-01   4.1124814e-02  -3.0438516e-01   6.0917340e-01  -3.4679675e-01   6.0098230e-01  -6.7561247e-02  -1.5641968e-01  -8.1435944e-02   3.2762282e-02  -2.5254730e-01   4.2762124e-01  -3.0887463e-01   5.6251692e-02  -2.1350097e-01   3.6478837e-01  -2.9474877e-01  -2.0916253e-02   3.8104187e-01   3.2371522e-02   1.0683050e-01  -3.7456020e-01   3.1898241e-01   8.3029059e-02  -3.6688642e-01  -3.7239020e-01   4.4116867e-01  -3.3566458e-01   7.0609403e-03  -3.6245954e-01  -3.4513101e-01   4.5348101e-01   3.2348787e-01  -3.0280433e-01  -2.3353726e-01  -2.1943621e-01  -3.6111922e-01   1.6297972e-01  -3.3920816e-01  -3.6969999e-01  -3.1189356e-01  -3.5902122e-01  -3.4953590e-01   4.4189578e-01   1.2446119e-02  -3.1899682e-01   4.8075879e-01   3.9469372e-01  -1.3365212e-01   4.9147284e-01   3.7173777e-01  -3.6237426e-01  -3.4200086e-01  -7.4036466e-02  -3.6951330e-01   3.3695818e-01  -3.6212868e-01  -1.3211537e-02  -1.3908308e-01   3.8334772e-01   5.0232975e-01   4.3468252e-01   2.0511603e-01   3.3644596e-01  -2.2305886e-01  -2.2910087e-01  -3.7112792e-01  -2.8510807e-01   1.3985325e-01  -3.2535530e-01  -3.6525845e-01  -9.3409032e-02   3.7326324e-01  -2.1359080e-01  -3.0591091e-01   9.6043640e-02   2.6135294e-02   1.8713150e-01  -3.2145476e-01   5.0984869e-01  -3.6554332e-01  -1.3872681e-01  -1.8048649e-01  -3.5287219e-01  -2.6314672e-01  -3.7101040e-01   1.6504367e-01  -2.4273966e-01  -1.8215778e-01  -3.7050678e-01   4.7326825e-01   2.4402959e-01   2.3741401e-01  -2.8394824e-01  -1.7575326e-02  -3.5674582e-01   4.7967172e-01  -3.5410309e-01   4.8308981e-01  -1.1354561e-01   5.0526036e-01  -3.1476557e-01  -2.3703278e-01   4.6660255e-01   1.1708690e-01   4.7772350e-01   3.1907694e-01  -3.5775910e-01  -3.6700690e-01   3.7136755e-01  -3.0331600e-01   2.7432008e-01   1.2809268e-01   3.8232288e-01   2.4991251e-01   4.6517182e-01  -2.4073698e-01  -3.7018534e-01
   2.0547060e-02   2.2965858e-01  -3.5273716e-01  -1.6597904e-01  -7.6804579e-02  -3.4996311e-01  -1.3121312e-01  -8.7563408e-02   2.4396104e-01  -2.2343939e-01   2.1854249e-01  -5.1000602e-02  -1.8073447e-01   2.1133219e-01   4.4377280e-01  -2.6134730e-01  -2.9927801e-01   8.6763059e-02  -1.2583886e-02   3.2141232e-01  -2.1119651e-01  -4.6740773e-02  -2.4959536e-01  -1.3872455e-01   2.4158598e-02   1.9632418e-01  -3.7119634e-01  -2.2103845e-01   2.9931414e-01   5.5341761e-01  -3.3100566e-01   5.8851123e-01   3.8632688e-02  -1.3951523e-01  -1.5197405e-01  -3.6796748e-01  -7.0019979e-02   4.6831305e-01  -1.6907745e-01   2.0234551e-01   1.4242946e-01   5.3471423e-01   6.0853268e-01   5.8445721e-01  -2.7627630e-01   4.5926206e-01   6.9359101e-02   6.5882123e-02  -3.4619920e-02   7.0983665e-02   3.2893295e-01  -2.2609768e-01  -1.1981849e-01  -3.7817161e-01   5.1962699e-01  -3.0480647e-01   6.3197266e-02   2.6728175e-01   2.2062764e-01   3.4627580e-01  -1.9565553e-01   5.8468887e-01  -3.3941359e-02  -3.4369845e-01  -3.4220197e-01   2.0616472e-02  -2.8394410e-01  -1.0907390e-01  -2.9939508e-01  -2.9445786e-01   1.4086812e-01  -4.2002453e-02   5.8936477e-01  -2.0718735e-01  -2.2174774e-01  -2.7835295e-01  -3.7685489e-01   1.7906901e-02   4.2227010e-01  -1.2123510e-01   5.7852075e-01   1.3610540e-01   5.2873401e-01   3.6732279e-02  -3.0823861e-01   5.8377334e-01  -3.2527897e-01   6.1038352e-01  -6.5994990e-02  -1.4860892e-01  -7.5590329e-02   2.7383680e-02  -2.8553967e-01   4.0893525e-01  -3.3054629e-01   6.8669550e-02  -2.0947770e-01   3.6310563e-01  -3.0132757e-01  -1.9312621e-02   3.7827047e-01   3.3042223e-02   8.7471396e-02  -3.5457177e-01   3.3563198e-01   7.6497869e-02  -3.5467777e-01  -3.7708478e-01   4.4816266e-01  -3.2905605e-01   7.7727154e-04  -3.5705224e-01  -3.4716255e-01   4.3707300e-01   2.9946541e-01  -2.8158787e-01  -2.1053801e-01  -2.2554438e-01  -3.5731994e-01   1.7439895e-01  -3.4884159e-01  -3.7473283e-01  -3.1112290e-01  -3.7463941e-01  -3.5667600e-01   4.2201477e-01   1.3221296e-02  -3.2580004e-01   4.5690383e-01   3.7433533e-01  -1.2734657e-01   4.9296083e-01   3.6590609e-01  -3.5000867e-01  -3.5938899e-01  -7.1510726e-02  -3.9047756e-01   3.5412247e-01  -3.3151342e-01  -1.9733894e-02  -1.4039456e-01   3.9483203e-01   4.8604862e-01   4.4023111e-01   2.0332863e-01   3.4301270e-01  -2.2446989e-01  -2.2896858e-01  -3.7604070e-01  -2.7018118e-01   1.4677646e-01  -3.3595032e-01  -3.6922459e-01  -6.5277820e-02   3.8126336e-01  -2.1172384e-01  -2.9231746e-01   6.6987766e-02   3.7710164e-02   1.8665952e-01  -3.6681324e-01   5.0365219e-01  -3.6655950e-01  -1.2830314e-01  -1.5479788e-01  -3.4271049e-01  -2.5884461e-01  -3.6998661e-01   1.7282412e-01  -2.4324570e-01  -1.6409441e-01  -3.7136100e-01   4.7420129e-01   2.4541280e-01   2.1861369e-01  -2.7684426e-01  -1.7517994e-02  -3.6664937e-01   5.0761573e-01  -3.5591664e-01   4.8746288e-01  -1.1691411e-01   5.1901064e-01  -3.2008633e-01  -2.3224574e-01   4.7087288e-01   1.1511893e-01   4.7307157e-01   3.2521744e-01  -3.4018117e-01  -3.8028938e-01   3.7345083e-01  -3.1183449e-01   2.6998872e-01   1.1665243e-01   3.6387610e-01   2.3335614e-01   4.6300926e-01  -2.4663427e-01  -3.7624246e-01
   3.6903306e-02   2.0681967e-01  -3.3795762e-01  -1.5175670e-01  -6.2821678e-02  -3.3578650e-01  -1.3118926e-01  -9.1481918e-02   2.5519555e-01  -1.9907974e-01   2.1589575e-01  -4.3120882e-02  -1.8478126e-01   2.2470321e-01   4.6336156e-01  -2.6356318e-01  -3.1767001e-01   8.6323404e-02  -3.9311267e-03   2.9867618e-01  -2.1122830e-01  -5.1826109e-02  -2.4615160e-01  -1.2582947e-01   1.0854941e-02   2.0350651e-01  -3.5675322e-01  -2.0960245e-01   2.9744743e-01   5.3839804e-01  -3.4657801e-01   6.0166892e-01   3.1978802e-02  -1.5404415e-01  -1.6262836e-01  -3.5895790e-01  -5.8474132e-02   4.7280825e-01  -1.5528434e-01   2.2895180e-01   1.4835438e-01   5.1565729e-01   6.0794507e-01   5.5502327e-01  -2.5541197e-01   4.6471856e-01   8.9917471e-02   9.7466031e-02  -3.3392490e-02   6.1896081e-02   3.0022642e-01  -2.1729558e-01  -1.2684173e-01  -3.7588003e-01   5.1269389e-01  -3.1536876e-01   5.1164744e-02   2.6819586e-01   2.3789007e-01   3.3455128e-01  -2.1053715e-01   5.7972128e-01  -3.9371340e-02  -3.5179221e-01  -3.2883373e-01   2.1249113e-02  -2.7919614e-01  -1.1386952e-01  -2.6428810e-01  -2.8663401e-01   1.3134927e-01  -5.0530641e-02   6.1571087e-01  -1.9935942e-01  -2.3095286e-01  -2.8013896e-01  -3.7445610e-01   1.1999336e-02   4.4341727e-01  -1.1755738e-01   5.6954777e-01   1.4861841e-01   5.4029947e-01   5.4618822e-02  -2.9593262e-01   6.0256795e-01  -3.4463530e-01   5.9217427e-01  -7.4467711e-02  -1.6798258e-01  -7.5680458e-02   3.0061260e-02  -2.6259566e-01   4.1618446e-01  -3.1898113e-01   7.8699488e-02  -2.0427302e-01   3.6159171e-01  -3.0842096e-01  -7.6943422e-03   3.8079155e-01   2.6077325e-02   9.5876269e-02  -3.7591438e-01   3.1354798e-01   8.9240628e-02  -3.6527960e-01  -3.5455326e-01   4.3856889e-01  -3.3583228e-01   3.3718309e-03  -3.8195437e-01  -3.3786085e-01   4.5768012e-01   3.0817149e-01  -2.9530221e-01  -2.1869295e-01  -2.2624820e-01  -3.5966901e-01   1.5953337e-01  -3.2897064e-01  -3.8498154e-01  -3.0447872e-01  -3.5406833e-01  -3.4958491e-01   4.2086613e-01   1.5785020e-03  -3.3729114e-01   4.7337893e-01   3.9038481e-01  -1.3404284e-01   4.8000086e-01   3.7294576e-01  -3.4251768e-01  -3.5864140e-01  -6.7775090e-02  -3.5837846e-01   3.3579158e-01  -3.3021365e-01   7.8463898e-03  -1.3762494e-01   4.0164826e-01   5.0527844e-01   4.6066905e-01   1.9418999e-01   3.3967067e-01  -2.3089444e-01  -2.3219835e-01  -3.4459567e-01  -2.7977702e-01   1.5786468e-01  -3.0933630e-01  -3.5051820e-01  -8.8441391e-02   3.6458269e-01  -2.2818771e-01  -2.9134643e-01   9.8456232e-02   1.6532850e-02   2.0807317e-01  -3.5012130e-01   4.7419411e-01  -3.7817676e-01  -1.5358831e-01  -1.7190944e-01  -3.4825139e-01  -2.6090842e-01  -3.4369137e-01   1.7574339e-01  -2.6333285e-01  -1.5858835e-01  -3.7248148e-01   4.6561948e-01   2.4121835e-01   2.2827346e-01  -2.6695043e-01  -2.0025076e-02  -3.5722696e-01   4.8200865e-01  -3.8144108e-01   4.8786687e-01  -1.0536108e-01   5.1194019e-01  -3.2018457e-01  -2.3025853e-01   4.6616956e-01   1.2898484e-01   4.7882925e-01   3.1583071e-01  -3.5659586e-01  -3.4815834e-01   3.6016354e-01  -3.0794635e-01   2.8143969e-01   1.1468248e-01   3.7445718e-01   2.3558240e-01   4.7721198e-01  -2.5291087e-01  -3.7184469e-01
   2.8214430e-02   2.4118213e-01  -3.3760546e-01  -1.5176323e-01  -5.9807199e-02  -3.3466289e-01  -1.4319685e-01  -7.0217520e-02   2.5770652e-01  -2.1764201e-01   2.1577021e-01  -4.8465160e-02  -1.5931533e-01   2.1025225e-01   4.5384338e-01  -2.6931296e-01  -2.9733819e-01   8.3792313e-02   4.5497158e-03   3.3438110e-01  -1.9923362e-01  -6.2734175e-02  -2.2689578e-01  -1.2299273e-01   2.2794521e-02   2.0399730e-01  -3.4853811e-01  -2.2043601e-01   2.9977157e-01   5.3057804e-01  -3.4164432e-01   5.9616787e-01   5.0362220e-02  -1.6854934e-01  -1.5457754e-01  -3.3242198e-01  -4.6400357e-02   4.6922989e-01  -1.6977196e-01   2.1326887e-01   1.1232340e-01   5.1888251e-01   5.9886882e-01   5.8022104e-01  -2.6088989e-01   4.5802996e-01   8.1054068e-02   7.2716976e-02  -4.4955222e-02   5.0796141e-02   3.0163799e-01  -2.1778122e-01  -1.1530044e-01  -3.5168441e-01   5.0568527e-01  -2.9901766e-01   5.5366691e-02   2.7295838e-01   2.2241109e-01   3.4466412e-01  -2.0442109e-01   5.8888358e-01  -2.6629950e-02  -3.4980864e-01  -3.3262640e-01   1.8957362e-02  -2.6635028e-01  -1.1447462e-01  -2.7912036e-01  -2.8103430e-01   1.3266585e-01  -5.9026854e-02   5.8571455e-01  -2.2580076e-01  -2.1817863e-01  -2.6459176e-01  -3.3926688e-01   2.8824609e-03   4.3221544e-01  -1.2600697e-01   5.7790270e-01   1.7662646e-01   5.4221477e-01   4.4363394e-02  -2.9689030e-01   5.9218367e-01  -3.3512536e-01   5.9298530e-01  -6.7127409e-02  -1.5847638e-01  -7.8681647e-02   3.0519232e-02  -2.6249408e-01   4.0654733e-01  -3.3012308e-01   5.0680535e-02  -2.1361201e-01   3.3442505e-01  -3.0639875e-01  -3.0712290e-02   3.5775476e-01   1.8610870e-02   1.0925347e-01  -3.3926866e-01   3.0980213e-01   7.8118882e-02  -3.6059819e-01  -3.6896784e-01   4.3712676e-01  -3.3249384e-01   1.5151021e-02  -3.6232576e-01  -3.7095945e-01   4.3693254e-01   3.1059048e-01  -2.9207084e-01  -2.3480900e-01  -2.2555507e-01  -3.7360022e-01   1.7772536e-01  -3.2881655e-01  -3.7271066e-01  -3.0434042e-01  -3.5398779e-01  -3.3315163e-01   4.2811944e-01   6.3107516e-03  -3.2514183e-01   4.6587537e-01   3.8935917e-01  -1.4405401e-01   4.6317425e-01   3.6218656e-01  -3.6603637e-01  -3.5325305e-01  -8.8126279e-02  -3.6599122e-01   3.4684680e-01  -3.4938529e-01   3.5176196e-02  -1.3475024e-01   3.9557180e-01   4.8081908e-01   4.3621752e-01   1.8618462e-01   3.5275411e-01  -2.2980173e-01  -2.1473098e-01  -3.5646525e-01  -2.8445021e-01   1.6067438e-01  -3.0131890e-01  -3.6161374e-01  -7.3758881e-02   3.6654078e-01  -2.0658371e-01  -2.9538934e-01   9.5633976e-02   1.9083684e-02   1.7935156e-01  -3.3043439e-01   5.1360609e-01  -3.8072922e-01  -1.3582200e-01  -1.6255406e-01  -3.3302027e-01  -2.6723759e-01  -3.7184691e-01   1.5720491e-01  -2.5065807e-01  -1.3223391e-01  -3.7422143e-01   4.6888994e-01   2.2686508e-01   2.3595507e-01  -2.7032877e-01  -2.4637254e-02  -3.4274598e-01   4.9052071e-01  -3.5471212e-01   5.0589823e-01  -1.0393817e-01   5.0152413e-01  -3.0855180e-01  -2.2271804e-01   4.8056224e-01   1.2036808e-01   4.7595315e-01   3.2295916e-01  -3.5365410e-01  -3.6493515e-01   3.6786900e-01  -2.9480099e-01   2.7588925e-01   1.1571693e-01   3.9100919e-01   2.2425455e-01   4.5107170e-01  -2.3851191e-01  -3.5484052e-01
   3.2100296e-02   2.1586432e-01  -3.2959095e-01  -1.5433863e-01  -5.1119796e-02  -3.3666516e-01  -1.1951065e-01  -9.1405113e-02   2.4386692e-01  -2.1216240e-01   1.9355722e-01  -5.0651042e-02  -1.7571650e-01   2.2166736e-01   4.5107787e-01  -2.7023902e-01  -3.1696071e-01   7.7004101e-02  -7.6711430e-03   3.0564128e-01  -2.0047017e-01  -6.1594708e-02  -2.2696820e-01  -1.1695352e-01   1.7733262e-02   1.9659480e-01  -3.4422582e-01  -2.1466115e-01   2.9580867e-01   5.2680720e-01  -3.5461881e-01   5.8781216e-01   3.7671749e-02  -1.4159865e-01  -1.5461533e-01  -3.5141325e-01  -7.5385188e-02   4.7438390e-01  -1.5904627e-01   2.0040771e-01   1.2867024e-01   5.2627331e-01   5.8245232e-01   5.7380790e-01  -2.5764135e-01   4.5463174e-01   7.5321047e-02   9.7630721e-02  -3.9998102e-02   5.6872259e-02   3.2260996e-01  -2.0895818e-01  -1.0446006e-01  -3.3726528e-01   5.0421768e-01  -3.3920898e-01   4.4821110e-02   2.5823416e-01   2.2063340e-01   3.3343357e-01  -1.9040994e-01   5.7876909e-01  -3.2800180e-02  -3.4520252e-01  -3.2091284e-01   2.5332651e-02  -2.6941967e-01  -9.5107489e-02  -2.8336770e-01  -2.7790602e-01   1.2146555e-01  -3.7655544e-02   5.6524930e-01  -1.9888314e-01  -2.1619162e-01  -2.6868946e-01  -3.7400423e-01  -1.1030961e-03   4.1864264e-01  -1.1986186e-01   5.6701431e-01   1.4712503e-01   5.3144701e-01   4.1760253e-02  -3.0779289e-01   5.8749480e-01  -3.1287469e-01   6.0085973e-01  -8.0203694e-02  -1.5299988e-01  -7.8459726e-02   2.1423972e-02  -2.6695012e-01   4.0679268e-01  -3.3377755e-01   6.9709860e-02  -2.0567689e-01   3.5246352e-01  -2.7612043e-01  -1.2863309e-02   3.5428673e-01   3.2424151e-02   8.8054740e-02  -3.5463585e-01   3.1275955e-01   6.6470963e-02  -3.6690018e-01  -3.5561735e-01   4.5159128e-01  -3.0575832e-01   1.3509225e-02  -3.5109309e-01  -3.5337229e-01   4.2974076e-01   3.2002399e-01  -2.6340258e-01  -2.2699383e-01  -2.1531320e-01  -3.4823752e-01   1.5301151e-01  -3.0386511e-01  -3.7315876e-01  -3.2000603e-01  -3.5467765e-01  -3.3304698e-01   4.3391013e-01   2.2576743e-03  -3.1022261e-01   4.4416711e-01   3.9032944e-01  -1.3522086e-01   4.9218579e-01   3.7178062e-01  -3.3951630e-01  -3.5712925e-01  -9.1970049e-02  -3.7298976e-01   3.3828323e-01  -3.2628332e-01   6.8792018e-03  -1.3943787e-01   3.9165302e-01   4.8692260e-01   4.3121487e-01   1.9121116e-01   3.3284840e-01  -2.1976734e-01  -2.3231808e-01  -3.7830588e-01  -2.7842095e-01   1.4768092e-01  -3.1604411e-01  -3.6039321e-01  -9.3853191e-02   3.6975281e-01  -2.2110133e-01  -2.8133198e-01   9.9123663e-02   1.7471580e-02   1.7753758e-01  -3.2255547e-01   4.9993938e-01  -3.6784645e-01  -1.3038361e-01  -1.7708288e-01  -3.2690629e-01  -2.8871361e-01  -3.7224593e-01   1.4935916e-01  -2.6470795e-01  -1.3891420e-01  -3.8789640e-01   4.5761350e-01   2.2895310e-01   2.1974316e-01  -2.7458531e-01  -5.0006280e-02  -3.3187768e-01   4.7117213e-01  -3.4891992e-01   4.9672415e-01  -9.5765988e-02   5.0701358e-01  -3.1404952e-01  -2.6291440e-01   4.7455609e-01   1.3246051e-01   4.6594508e-01   3.1029270e-01  -3.4690775e-01  -3.7455810e-01   3.5768000e-01  -2.8639747e-01   2.7839469e-01   1.1453230e-01   3.5853288e-01   2.3692573e-01   4.7965906e-01  -2.5722723e-01  -3.5801245e-01
   1.9776276e-02   2.0757079e-01  -3.2627898e-01  -1.3717822e-01  -5.7243297e-02  -3.3490101e-01  -1.3574750e-01  -8.3250300e-02   2.3848442e-01  -1.8153055e-01   2.2125064e-01  -3.9333388e-02  -1.6680399e-01   2.2216896e-01   4.2588481e-01  -2.6735100e-01  -2.9172649e-01   6.1861468e-02  -2.0137381e-03   3.1189984e-01  -2.0677827e-01  -4.5657015e-02  -2.2871501e-01  -1.4298341e-01   1.4862962e-02   1.9071382e-01  -3.3861417e-01  -1.9442073e-01   2.9954957e-01   5.2220565e-01  -3.3597295e-01   5.9176809e-01   3.7951010e-02  -1.3596293e-01  -1.5811548e-01  -3.4812845e-01  -6.1479672e-02   4.6954371e-01  -1.6595010e-01   2.1868571e-01   1.1557185e-01   5.2362125e-01   6.0257414e-01   5.6422203e-01  -2.6046310e-01   4.5706738e-01   9.2751108e-02   8.4820595e-02  -3.1261835e-02   6.8827364e-02   3.1377505e-01  -2.1525249e-01  -1.3556944e-01  -3.6103253e-01   5.0284878e-01  -2.9557358e-01   5.1479376e-02   2.6106294e-01   2.0287050e-01   3.2566120e-01  -2.0093885e-01   5.7847136e-01  -2.0328673e-02  -3.1743870e-01  -3.1058585e-01   1.1558129e-02  -2.6245386e-01  -1.1774218e-01  -2.7587005e-01  -2.7716941e-01   1.3691263e-01  -4.5101698e-02   6.0157621e-01  -2.2076439e-01  -2.3025769e-01  -2.6837157e-01  -3.4487799e-01   5.4139545e-03   4.2550703e-01  -9.8795390e-02   5.6255729e-01   1.5820743e-01   5.3187192e-01   2.5552590e-02  -2.9131540e-01   5.8854248e-01  -3.1389651e-01   5.7409762e-01  -7.8344795e-02  -1.6455104e-01  -9.5394981e-02   1.9991021e-02  -2.5788106e-01   4.0469687e-01  -3.1888091e-01   6.0658115e-02  -2.3400138e-01   3.5767834e-01  -2.7549472e-01  -9.1148954e-03   3.5477678e-01   4.5966940e-02   8.5329896e-02  -3.4724354e-01   2.9780894e-01   6.7121897e-02  -3.4598026e-01  -3.6335941e-01   4.5171568e-01  -3.2093699e-01   3.2563147e-02  -3.6862811e-01  -3.4657452e-01   4.2672372e-01   3.3144547e-01  -2.8197596e-01  -2.2344157e-01  -2.2891013e-01  -3.3155891e-01   1.5105065e-01  -3.2831947e-01  -3.7616484e-01  -3.1848462e-01  -3.5848306e-01  -3.2254561e-01   4.2440964e-01   5.6937032e-03  -3.2977400e-01   4.4494282e-01   4.0883232e-01  -1.4535933e-01   4.7398489e-01   3.5727845e-01  -3.3789066e-01  -3.3551276e-01  -8.4304143e-02  -3.6843899e-01   3.4273071e-01  -3.2933898e-01   1.5667709e-02  -1.2289691e-01   3.8204965e-01   4.7781217e-01   4.4245314e-01   1.9762735e-01   3.4229131e-01  -2.2830246e-01  -2.1929339e-01  -3.7616515e-01  -2.6040839e-01   1.6241807e-01  -3.1806153e-01  -3.6599806e-01  -9.8942145e-02   3.8235887e-01  -2.4609222e-01  -2.7770353e-01   1.0691834e-01   1.5375602e-02   1.8749160e-01  -3.2837419e-01   5.0454488e-01  -3.6779143e-01  -1.2277841e-01  -1.8165539e-01  -3.4142561e-01  -2.6292026e-01  -3.5936126e-01   1.3955248e-01  -2.4555044e-01  -1.5355164e-01  -3.6535283e-01   4.5500758e-01   2.2255563e-01   2.1327028e-01  -2.8633804e-01  -4.8476698e-02  -3.4538662e-01   4.8961691e-01  -3.4358680e-01   4.8900686e-01  -8.6374202e-02   4.8792939e-01  -3.0573141e-01  -2.3986387e-01   4.5959211e-01   9.1897951e-02   4.5300290e-01   2.8407966e-01  -3.4892453e-01  -3.6969491e-01   3.4070641e-01  -2.9851226e-01   2.7288190e-01   1.0088790e-01   3.7456406e-01   2.0150886e-01   4.5886460e-01  -2.6093500e-01  -3.5109797e-01
   1.6225040e-02   1.9830937e-01  -3.3210973e-01  -1.3838892e-01  -8.2011904e-02  -3.2631801e-01  -1.0786111e-01  -8.5461429e-02   2.4680526e-01  -2.0082713e-01   2.0900831e-01  -2.6226330e-02  -1.6679763e-01   2.0734980e-01   4.6129493e-01  -2.5580577e-01  -2.8186952e-01   7.8415967e-02  -8.7405496e-03   3.0650802e-01  -2.0732921e-01  -5.5251119e-02  -2.2050459e-01  -1.1803980e-01   4.0975708e-02   1.9514549e-01  -3.4037256e-01  -2.0065136e-01   3.0450226e-01   5.1775826e-01  -3.2052481e-01   5.9364609e-01   2.3177991e-02  -1.5689065e-01  -1.5345905e-01  -3.5223655e-01  -7.1104775e-02   4.6915739e-01  -1.4926651e-01   1.9768302e-01   1.1554064e-01   5.1881891e-01   5.9437442e-01   5.6817846e-01  -2.5434224e-01   4.5904636e-01   8.9395649e-02   7.6011526e-02  -2.3477956e-02   3.9835828e-02   3.1340423e-01  -2.3792847e-01  -1.0390387e-01  -3.3755659e-01   4.9579392e-01  -2.9807256e-01   4.1358900e-02   2.6662544e-01   2.0207729e-01   3.3602761e-01  -1.8430523e-01   5.6885102e-01  -2.9722156e-02  -3.2585217e-01  -3.0109450e-01   1.8871403e-02  -2.4373522e-01  -8.8250857e-02  -2.8908720e-01  -2.7369299e-01   1.0204910e-01  -3.1008532e-02   5.5738809e-01  -2.0122900e-01  -2.2008247e-01  -2.6441723e-01  -3.3307844e-01   2.4315480e-02   4.4412951e-01  -1.1641943e-01   5.5103799e-01   1.5335022e-01   5.3649453e-01   4.0817031e-02  -2.8609341e-01   5.7020062e-01  -3.0166090e-01   5.9526040e-01  -7.6130971e-02  -1.5041796e-01  -7.4271293e-02   4.2257717e-02  -2.3937509e-01   4.2733316e-01  -3.0781421e-01   5.1697392e-02  -2.3414886e-01   3.6008571e-01  -2.7968147e-01  -2.7434622e-03   3.6497257e-01   2.6784234e-02   7.0831101e-02  -3.4717847e-01   3.1628071e-01   6.2292935e-02  -3.5655616e-01  -3.4624561e-01   4.3280323e-01  -3.3512288e-01   2.7009025e-03  -3.5061068e-01  -3.3565191e-01   4.1459824e-01   3.1804183e-01  -2.5297404e-01  -2.4258612e-01  -2.0800692e-01  -3.4707541e-01   1.6364244e-01  -3.2731802e-01  -3.4415169e-01  -3.1126051e-01  -3.5340107e-01  -3.2827627e-01   4.2329021e-01  -6.0488127e-03  -3.2581579e-01   4.3608932e-01   3.9005804e-01  -1.3636355e-01   4.7894073e-01   3.5715378e-01  -3.3873416e-01  -3.6392882e-01  -9.6323058e-02  -3.7182472e-01   3.4874245e-01  -3.5313674e-01   1.7269106e-02  -1.3209785e-01   3.9377428e-01   5.0065277e-01   4.2382375e-01   1.9899992e-01   3.4294422e-01  -2.1997085e-01  -2.0691271e-01  -3.6807872e-01  -2.5653293e-01   1.4819916e-01  -3.1806675e-01  -3.5443536e-01  -9.0043035e-02   3.8214956e-01  -2.3016678e-01  -2.7717519e-01   1.0955704e-01   1.9669238e-02   1.8048525e-01  -3.1871037e-01   5.0504289e-01  -3.6853293e-01  -1.2973484e-01  -1.7182255e-01  -3.2911277e-01  -2.6959546e-01  -3.4970199e-01   1.4324845e-01  -2.6239131e-01  -1.4792675e-01  -3.5049464e-01   4.4610421e-01   2.1799293e-01   2.1360280e-01  -2.7482065e-01  -4.9063240e-02  -3.3186221e-01   4.7742506e-01  -3.5021261e-01   4.8279171e-01  -7.9193322e-02   5.0589919e-01  -2.9418324e-01  -2.2525249e-01   4.5125239e-01   1.0233304e-01   4.5215880e-01   3.1216600e-01  -3.5857825e-01  -3.5082310e-01   3.4962584e-01  -2.9416034e-01   2.5393953e-01   9.7189124e-02   3.7505046e-01   2.2572365e-01   4.5727926e-01  -2.3867766e-01  -3.5496410e-01
   3.2648454e-02   2.1799328e-01  -3.1576928e-01  -1.1622287e-01  -8.4961353e-02  -3.3347179e-01  -1.1485051e-01  -7.7723708e-02   2.4982019e-01  -1.8976676e-01   1.9291268e-01  -4.9664480e-02  -1.6958495e-01   2.1403247e-01   4.3841860e-01  -2.3470269e-01  -2.9352163e-01   8.6443566e-02   5.6638669e-03   3.0491343e-01  -1.9787796e-01  -4.1394988e-02  -2.2080444e-01  -1.0588348e-01   2.4185996e-02   2.0182645e-01  -3.4373569e-01  -2.0777923e-01   3.0014091e-01   5.1637432e-01  -3.2201178e-01   5.6900528e-01   3.5314156e-02  -1.4305670e-01  -1.4198191e-01  -3.4330733e-01  -5.9803409e-02   4.7551846e-01  -1.4114042e-01   2.1998077e-01   1.2890900e-01   5.0981429e-01   5.8236463e-01   5.5162961e-01  -2.4993888e-01   4.6375913e-01   9.1583319e-02   7.7858690e-02  -2.1572815e-02   5.0676695e-02   2.9608379e-01  -1.9745579e-01  -1.0982466e-01  -3.3023493e-01   4.9257800e-01  -2.8143991e-01   4.4259283e-02   2.5835597e-01   2.0339627e-01   3.4308717e-01  -1.8455265e-01   5.8705693e-01  -2.4728291e-02  -3.1848074e-01  -3.0408563e-01  -1.3584414e-03  -2.6678455e-01  -9.7510301e-02  -2.8181984e-01  -2.7672357e-01   1.1686284e-01  -5.0845440e-02   5.7507310e-01  -1.8714126e-01  -2.1676585e-01  -2.6419167e-01  -3.4187983e-01   6.7124313e-03   4.2753321e-01  -1.1505564e-01   5.5664034e-01   1.4900116e-01   5.4824021e-01   2.1741813e-02  -2.7843454e-01   5.7861104e-01  -3.1045010e-01   5.7204926e-01  -6.3419602e-02  -1.3487988e-01  -6.7151053e-02   2.8088483e-02  -2.3460074e-01   3.9372537e-01  -3.2026083e-01   7.9263340e-02  -2.1164752e-01   3.5119117e-01  -2.8246799e-01  -1.0613696e-02   3.5017862e-01   4.0895577e-02   9.4981258e-02  -3.3181470e-01   3.0709348e-01   7.5666802e-02  -3.3864562e-01  -3.4727124e-01   4.2244012e-01  -3.4164497e-01   1.9210159e-02  -3.5987104e-01  -3.3871440e-01   4.2340973e-01   3.1432912e-01  -2.6621540e-01  -2.2866367e-01  -2.2389489e-01  -3.2311740e-01   1.6622681e-01  -3.1518431e-01  -3.7955476e-01  -3.3055277e-01  -3.3480698e-01  -3.2969897e-01   4.3141414e-01  -1.9340537e-02  -2.9849129e-01   4.4664744e-01   4.0150104e-01  -1.4282682e-01   4.8966559e-01   3.8332454e-01  -3.3649452e-01  -3.4754430e-01  -8.5531441e-02  -3.5754392e-01   3.3938171e-01  -3.4393693e-01   4.6622831e-03  -1.1709864e-01   3.7614702e-01   4.8852696e-01   4.4951612e-01   1.8576228e-01   3.3202514e-01  -2.1101140e-01  -2.0859278e-01  -3.5888525e-01  -2.5413280e-01   1.6666022e-01  -3.0918536e-01  -3.3562630e-01  -8.6224259e-02   3.7307271e-01  -2.2730668e-01  -2.6159534e-01   1.0050709e-01   1.4695237e-02   2.0353724e-01  -3.2958956e-01   5.0862332e-01  -3.8619634e-01  -1.3284129e-01  -1.5903982e-01  -3.4431558e-01  -2.7968592e-01  -3.4644009e-01   1.5658071e-01  -2.5209107e-01  -1.4820122e-01  -3.4433627e-01   4.7471986e-01   2.0388582e-01   2.1639695e-01  -2.7886729e-01  -5.5334349e-02  -3.3134276e-01   4.7984929e-01  -3.4390967e-01   4.8807339e-01  -7.8794365e-02   5.0892309e-01  -3.0991100e-01  -2.3574751e-01   4.4919797e-01   7.7906742e-02   4.4816195e-01   2.8587311e-01  -3.4412929e-01  -3.5244106e-01   3.4863366e-01  -3.0134299e-01   2.6768520e-01   8.5380433e-02   3.5558363e-01   2.1359835e-01   4.7374795e-01  -2.5718588e-01  -3.5713252e-01
   1.7907011e-02   2.2664811e-01  -3.0053908e-01  -1.3533209e-01  -7.1116258e-02  -3.2362560e-01  -1.1316712e-01  -8.5801084e-02   2.2506540e-01  -1.7511462e-01   2.0572171e-01  -5.0243313e-02  -1.6293916e-01   2.1861742e-01   4.3457838e-01  -2.6645039e-01  -3.0107496e-01   8.6541145e-02   1.8220596e-02   3.0348155e-01  -2.0555995e-01  -5.3491926e-02  -2.2119476e-01  -1.1436549e-01   1.6203779e-02   1.9011748e-01  -3.4572036e-01  -2.1077984e-01   2.9248196e-01   5.1202107e-01  -3.2669934e-01   5.8032970e-01   3.8344335e-02  -1.3597449e-01  -1.5803798e-01  -3.1978154e-01  -5.5923637e-02   4.5304927e-01  -1.7710702e-01   1.9822725e-01   1.3123178e-01   5.0806421e-01   5.8814514e-01   5.3566079e-01  -2.4862402e-01   4.7813913e-01   7.3783455e-02   7.9662125e-02  -1.0689551e-02   5.2185800e-02   2.9870262e-01  -1.9485715e-01  -1.0797144e-01  -3.2479479e-01   4.9287957e-01  -2.7946377e-01   4.0094137e-02   2.6211423e-01   2.0369807e-01   3.2366100e-01  -1.7305494e-01   5.8427226e-01  -1.8580203e-02  -3.1663273e-01  -3.0187159e-01   7.6971813e-03  -2.3492960e-01  -1.0558652e-01  -2.7372334e-01  -2.7014605e-01   1.0781529e-01  -4.1672716e-02   5.7781454e-01  -2.0820169e-01  -2.2236137e-01  -2.5212344e-01  -3.3856007e-01   2.0105075e-02   4.5044193e-01  -1.0152205e-01   5.5827404e-01   1.3676479e-01   5.2404992e-01   3.0302696e-02  -3.0668739e-01   5.6753619e-01  -3.0584993e-01   5.8953391e-01  -7.1658725e-02  -1.5234889e-01  -6.1765831e-02   3.0182668e-02  -2.3288816e-01   4.0361703e-01  -2.9727990e-01   5.3011801e-02  -2.0664944e-01   3.5592595e-01  -2.7584166e-01  -1.4988930e-02   3.6038193e-01   3.5210012e-02   8.1771824e-02  -3.2089254e-01   2.9161575e-01   4.7865252e-02  -3.4435006e-01  -3.4860694e-01   4.2016478e-01  -3.1067552e-01   1.5083669e-02  -3.4382186e-01  -3.3319418e-01   4.1331086e-01   2.8362838e-01  -2.8098087e-01  -2.2888270e-01  -2.0958842e-01  -3.3419458e-01   1.6195256e-01  -3.1844016e-01  -3.6687832e-01  -3.0849530e-01  -3.5069640e-01  -3.0585356e-01   4.0830743e-01  -4.3070849e-03  -3.1836099e-01   4.5240902e-01   3.8960224e-01  -1.3993589e-01   4.7493108e-01   3.7394786e-01  -3.5746699e-01  -3.3596760e-01  -9.9243723e-02  -3.4198205e-01   3.4662493e-01  -3.4685968e-01   1.0855269e-02  -1.2954790e-01   3.8490153e-01   4.9047473e-01   4.5011715e-01   1.6152205e-01   3.4867650e-01  -2.1305912e-01  -1.9846024e-01  -3.4041802e-01  -2.6769063e-01   1.6052336e-01  -2.9819356e-01  -3.5109284e-01  -9.0476641e-02   3.7790867e-01  -2.2017058e-01  -2.9125619e-01   1.2212449e-01   2.9629256e-02   1.8221384e-01  -3.2469673e-01   5.0725980e-01  -3.5638489e-01  -1.6205201e-01  -1.7640589e-01  -3.1807690e-01  -2.9655031e-01  -3.6719563e-01   1.4259148e-01  -2.4768798e-01  -1.2604734e-01  -3.4908313e-01   4.6830423e-01   2.2435368e-01   2.1835078e-01  -2.7248925e-01  -6.9322723e-02  -3.3610114e-01   4.7626976e-01  -3.6158680e-01   5.0630675e-01  -9.3954125e-02   5.0397617e-01  -3.1191056e-01  -2.5226292e-01   4.6169806e-01   9.5682969e-02   4.6041357e-01   3.0991317e-01  -3.4714584e-01  -3.3882680e-01   3.5128950e-01  -2.9779612e-01   2.8970767e-01   9.2932830e-02   3.3398336e-01   2.1835867e-01   4.8384314e-01  -2.4412442e-01  -3.3495700e-01
   2.9134494e-02   1.9533466e-01  -3.3116508e-01  -1.5873688e-01  -8.9103789e-02  -3.3162459e-01  -1.1938897e-01  -6.8904060e-02   2.3102714e-01  -2.0256963e-01   1.9381835e-01  -3.9344578e-02  -1.6243599e-01   2.2940031e-01   4.2849058e-01  -2.3846169e-01  -2.8239615e-01   7.3483823e-02  -3.5549107e-03   2.9020212e-01  -1.7260000e-01  -4.8210548e-02  -1.9221624e-01  -1.0749137e-01   6.8001243e-03   1.9238575e-01  -3.5516915e-01  -1.9873343e-01   2.9871589e-01   4.9883434e-01  -3.3268163e-01   5.6550193e-01   2.5027132e-02  -1.3156797e-01  -1.5091576e-01  -3.4382791e-01  -5.8510075e-02   4.6533917e-01  -1.6049358e-01   1.8479488e-01   1.1841182e-01   5.0179453e-01   5.9198063e-01   5.4803742e-01  -2.4463487e-01   4.6661943e-01   8.6113006e-02   7.7367224e-02  -4.0432255e-02   5.4829444e-02   2.8269579e-01  -2.0559132e-01  -1.0393855e-01  -3.3823515e-01   4.7801263e-01  -2.8804707e-01   5.6108422e-02   2.5305590e-01   2.0677487e-01   3.2101668e-01  -1.9468504e-01   5.7365429e-01  -2.3166958e-02  -3.1618110e-01  -3.0250788e-01   1.2078753e-02  -2.3989611e-01  -1.0398489e-01  -2.9266459e-01  -2.6099486e-01   1.1882170e-01  -2.3072951e-02   5.8814985e-01  -1.9368652e-01  -2.1184577e-01  -2.2586293e-01  -3.2252669e-01   1.6593425e-02   4.3514113e-01  -8.6402103e-02   5.5868873e-01   1.4182450e-01   5.4546988e-01   4.6939733e-02  -2.7648765e-01   5.7596493e-01  -3.1862683e-01   5.8454763e-01  -6.3974239e-02  -1.3961226e-01  -8.7674632e-02   4.0532071e-02  -2.2722266e-01   3.8777047e-01  -2.9623170e-01   6.5315178e-02  -2.1238088e-01   3.4359915e-01  -2.6649436e-01  -2.0179244e-02   3.3996415e-01   3.9622102e-02   4.9723906e-02  -3.3940349e-01   2.8684724e-01   5.7961538e-02  -3.2043130e-01  -3.4223550e-01   4.2216438e-01  -3.2537609e-01   1.6243256e-02  -3.5705093e-01  -3.3715742e-01   4.2087637e-01   3.1951732e-01  -2.8315962e-01  -2.3336648e-01  -2.2329162e-01  -3.3811349e-01   1.4808740e-01  -3.2136068e-01  -3.2980013e-01  -3.1044890e-01  -3.4981230e-01  -3.1257264e-01   4.1353530e-01  -1.2295758e-02  -3.2083748e-01   4.3933813e-01   4.1021693e-01  -1.6411064e-01   4.8289088e-01   3.4835184e-01  -3.3624286e-01  -3.2211976e-01  -8.7903650e-02  -3.4201757e-01   3.5173984e-01  -3.3338064e-01   1.2292234e-02  -1.3325246e-01   3.9208961e-01   4.8655293e-01   4.3850183e-01   1.7180238e-01   3.3843423e-01  -2.0319957e-01  -1.9703041e-01  -3.5028882e-01  -2.5793924e-01   1.4907486e-01  -2.9899364e-01  -3.5139939e-01  -9.2360741e-02   3.8393570e-01  -2.3440131e-01  -2.6837762e-01   8.1223883e-02   2.0875769e-02   1.9656599e-01  -3.2475326e-01   5.1424699e-01  -3.2505760e-01  -1.4889387e-01  -1.8778200e-01  -3.0363833e-01  -2.8038689e-01  -3.3854976e-01   1.4207962e-01  -2.5214953e-01  -1.3425642e-01  -3.3574318e-01   4.6816436e-01   2.2793827e-01   2.0103389e-01  -2.8522143e-01  -7.4635811e-02  -3.1564605e-01   4.7949882e-01  -3.4558051e-01   4.9290799e-01  -7.4702279e-02   5.1308382e-01  -2.7392526e-01  -2.3532708e-01   4.5575856e-01   8.0025526e-02   4.6873526e-01   2.6213520e-01  -3.2512975e-01  -3.4382893e-01   3.6288899e-01  -2.8968919e-01   2.9313373e-01   7.7271027e-02   3.6235155e-01   2.2940988e-01   4.6480410e-01  -2.5363780e-01  -3.4598167e-01
   2.2104279e-02   1.9802246e-01  -2.9778685e-01  -1.3963592e-01  -7.1146497e-02  -2.8773569e-01  -1.1324581e-01  -8.5325035e-02   2.3222168e-01  -1.7350666e-01   1.8584611e-01  -2.0938141e-02  -1.4865235e-01   2.0753077e-01   4.3795569e-01  -2.5349734e-01  -2.9333872e-01   6.8127433e-02  -2.4594512e-03   3.1152015e-01  -1.9640307e-01  -4.5622847e-02  -2.0871763e-01  -1.2561467e-01   1.3856647e-02   1.8607391e-01  -3.1262094e-01  -2.0517463e-01   2.6714753e-01   4.8723324e-01  -3.0374500e-01   5.7584190e-01   3.8833382e-02  -1.1967507e-01  -1.4114262e-01  -3.3617850e-01  -5.8252190e-02   4.6717928e-01  -1.5926010e-01   1.8350879e-01   1.3307683e-01   5.1780734e-01   5.8937456e-01   5.5330652e-01  -2.4480111e-01   4.7050041e-01   7.7188245e-02   7.3770208e-02  -4.2113962e-02   5.8832584e-02   2.8403011e-01  -1.7813752e-01  -1.2061441e-01  -3.3994345e-01   4.8257845e-01  -2.8230115e-01   5.8379526e-02   2.5503915e-01   2.0633401e-01   3.1595985e-01  -1.7015091e-01   5.8436184e-01  -2.6249999e-02  -3.2725049e-01  -2.8294540e-01   1.3261438e-02  -2.5630435e-01  -9.6761948e-02  -2.6211157e-01  -2.5718167e-01   1.0325198e-01  -3.9708347e-02   5.8082960e-01  -2.1039138e-01  -2.2180810e-01  -2.4818252e-01  -3.2311971e-01   1.3566097e-02   4.2194278e-01  -1.0363784e-01   5.5549866e-01   1.3472887e-01   5.5158578e-01   3.5174273e-02  -2.7817064e-01   5.6026690e-01  -3.2346582e-01   5.8578075e-01  -6.8944971e-02  -1.3776143e-01  -7.5755466e-02   2.0201101e-02  -2.2317727e-01   3.9555024e-01  -2.9855945e-01   6.0458254e-02  -2.0661359e-01   3.5948695e-01  -2.4541845e-01  -1.5530154e-02   3.4570454e-01   5.7116016e-02   7.8372539e-02  -3.4028841e-01   3.0232204e-01   3.8744811e-02  -3.2700951e-01  -3.4407276e-01   4.2520377e-01  -3.0449271e-01   1.5006545e-02  -3.3895243e-01  -3.1450399e-01   4.1890577e-01   3.1991229e-01  -2.8581946e-01  -2.3272995e-01  -2.0631874e-01  -3.3412513e-01   1.6551808e-01  -3.3116188e-01  -3.4391632e-01  -3.0529745e-01  -3.3523595e-01  -3.0373008e-01   4.1156267e-01  -2.1796722e-02  -3.1392441e-01   4.3753040e-01   3.9877073e-01  -1.5401855e-01   4.7854851e-01   3.5678344e-01  -3.3682263e-01  -3.3484185e-01  -1.0902560e-01  -3.6281771e-01   3.4705585e-01  -3.3038001e-01   1.2713279e-02  -1.1795080e-01   4.0620432e-01   4.8437147e-01   4.2442459e-01   1.5582057e-01   3.4366463e-01  -2.1482582e-01  -2.1329989e-01  -3.4122714e-01  -2.4401766e-01   1.4720295e-01  -3.1412738e-01  -3.5440973e-01  -1.0430773e-01   3.6835681e-01  -2.3720660e-01  -2.7488438e-01   1.0896974e-01   2.1818503e-02   1.8340027e-01  -3.2012624e-01   4.9992888e-01  -3.5057044e-01  -1.4434492e-01  -2.0023556e-01  -3.4858486e-01  -2.6711792e-01  -3.4493919e-01   1.2611188e-01  -2.5498260e-01  -1.5759829e-01  -3.3625415e-01   4.5624700e-01   2.2176484e-01   1.9962213e-01  -2.7919216e-01  -5.8612989e-02  -3.2108717e-01   4.7269750e-01  -3.3925981e-01   4.9934687e-01  -8.5381462e-02   5.0984492e-01  -2.8943660e-01  -2.2957956e-01   4.5922965e-01   5.9829681e-02   4.7547139e-01   3.1613262e-01  -3.2699807e-01  -3.3998217e-01   3.3778385e-01  -2.9923956e-01   2.8816352e-01   7.9900990e-02   3.4961406e-01   1.9646522e-01   4.5492904e-01  -2.4542531e-01  -3.3142167e-01
   1.9029065e-02   2.1779215e-01  -2.8952965e-01  -1.3170166e-01  -6.6373789e-02  -3.3446216e-01  -1.2035825e-01  -7.5421292e-02   2.4171242e-01  -1.8193499e-01   1.9737415e-01  -3.9089830e-02  -1.2912645e-01   2.1125414e-01   4.1725831e-01  -2.4458571e-01  -2.7618212e-01   7.3344503e-02  -8.4438864e-03   2.9973670e-01  -1.7397276e-01  -4.7115920e-02  -2.0791952e-01  -1.1462078e-01   1.6265396e-02   1.9618980e-01  -3.3825976e-01  -1.9966298e-01   2.8158005e-01   5.0813907e-01  -3.1013665e-01   5.8315703e-01   2.7257758e-02  -1.5209316e-01  -1.3736637e-01  -3.2853903e-01  -4.9964257e-02   4.6955704e-01  -1.4958606e-01   1.9746042e-01   1.1467887e-01   4.8961095e-01   5.6668075e-01   5.5642513e-01  -2.3835834e-01   4.7178508e-01   7.7670589e-02   8.1941999e-02  -2.3942273e-02   2.9753404e-02   2.9229352e-01  -1.7841738e-01  -1.1227574e-01  -3.2559975e-01   4.8536485e-01  -2.7460109e-01   4.3208934e-02   2.5767606e-01   2.1013073e-01   3.1840700e-01  -1.7387399e-01   5.7019286e-01  -1.7897400e-02  -2.9203112e-01  -3.1019640e-01   1.4900312e-02  -2.5014577e-01  -9.5533407e-02  -2.6301639e-01  -2.6393086e-01   1.0644461e-01  -3.7071931e-02   5.7171507e-01  -2.0207547e-01  -2.2223976e-01  -2.4719793e-01  -3.3639711e-01  -5.4463991e-03   4.2643296e-01  -8.5288945e-02   5.3978117e-01   1.2235734e-01   5.4539912e-01   3.2675793e-02  -2.6879703e-01   5.6819171e-01  -3.2129708e-01   5.8191419e-01  -9.7058980e-02  -1.2906343e-01  -6.5523237e-02   1.6264368e-02  -2.2833131e-01   4.0271788e-01  -2.8548204e-01   6.1686501e-02  -2.0879408e-01   3.4997073e-01  -2.5625353e-01  -5.8679902e-03   3.3587772e-01   2.7903775e-02   5.4509376e-02  -3.3932802e-01   2.9490224e-01   4.6917036e-02  -3.3497617e-01  -3.6103846e-01   4.1583812e-01  -3.1506348e-01   1.5715261e-02  -3.5366666e-01  -3.0937810e-01   3.9673843e-01   3.1417184e-01  -2.6797049e-01  -2.3128098e-01  -2.1319866e-01  -3.5742028e-01   1.7772374e-01  -3.1694500e-01  -3.6708098e-01  -3.1085154e-01  -3.2890178e-01  -2.8893891e-01   4.1270468e-01  -3.9350905e-02  -3.1493199e-01   4.3982403e-01   3.9005019e-01  -1.3242450e-01   4.7615671e-01   3.3471886e-01  -3.3310373e-01  -3.2919391e-01  -8.5764094e-02  -3.4830684e-01   3.5173250e-01  -3.3370341e-01   2.7715553e-02  -1.2839164e-01   3.8330481e-01   4.8315090e-01   4.4166526e-01   1.6520295e-01   3.3401182e-01  -2.0114398e-01  -1.9085208e-01  -3.4325205e-01  -2.6260584e-01   1.7185900e-01  -2.9863968e-01  -3.4265812e-01  -1.1284934e-01   3.6372876e-01  -2.3239903e-01  -2.5977657e-01   1.1318594e-01   3.4542270e-02   1.8628990e-01  -3.1852528e-01   4.8624870e-01  -3.1093742e-01  -1.4928407e-01  -1.8359014e-01  -3.0802522e-01  -2.8942418e-01  -3.2536439e-01   1.4373852e-01  -2.4979299e-01  -1.1951528e-01  -3.3292069e-01   4.6774066e-01   2.1407529e-01   1.9443732e-01  -2.8236781e-01  -4.4445867e-02  -3.1313179e-01   4.6134556e-01  -3.3505761e-01   5.0446117e-01  -7.8707695e-02   4.8209884e-01  -2.8263078e-01  -2.2526491e-01   4.6435959e-01   6.6979657e-02   4.7113500e-01   2.8796163e-01  -3.3982364e-01  -3.5011444e-01   3.2943371e-01  -2.9284820e-01   2.8632286e-01   8.2924146e-02   3.5371638e-01   2.0503963e-01   4.7441926e-01  -2.4903012e-01  -3.3851666e-01
   1.7526754e-02   2.0067255e-01  -3.0185186e-01  -1.3381884e-01  -5.6627020e-02  -3.1918155e-01  -1.0387684e-01  -6.3769501e-02   2.3227500e-01  -1.7967629e-01   1.8140168e-01  -5.2035782e-02  -1.5349527e-01   2.0814273e-01   4.2838385e-01  -2.3479934e-01  -2.8729548e-01   5.3806673e-02  -7.8694604e-03   2.9378044e-01  -1.9384964e-01  -4.3969331e-02  -2.1482636e-01  -1.0950729e-01   3.3987094e-02   2.0313010e-01  -3.2021650e-01  -1.8782095e-01   2.9112586e-01   4.9234510e-01  -3.1648959e-01   5.6378509e-01   2.9919959e-02  -1.2892126e-01  -1.3713205e-01  -3.1362657e-01  -5.4276451e-02   4.6059093e-01  -1.4862864e-01   2.0086793e-01   1.2869487e-01   4.9198855e-01   5.6903753e-01   5.6894337e-01  -2.4119396e-01   4.4814238e-01   7.5469203e-02   7.4960758e-02  -4.9807590e-02   5.1592918e-02   3.0385335e-01  -1.8922373e-01  -8.7014977e-02  -3.1990200e-01   4.6886922e-01  -2.5478069e-01   5.3711272e-02   2.4729169e-01   2.1074455e-01   3.2676943e-01  -1.6984557e-01   5.7203481e-01  -1.2818774e-02  -3.0310632e-01  -2.9837957e-01   1.1734857e-02  -2.3663336e-01  -9.5208956e-02  -2.6591646e-01  -2.5492113e-01   1.0485988e-01  -3.1506779e-02   5.6853273e-01  -1.9414736e-01  -2.1202647e-01  -2.2543112e-01  -3.3509396e-01   2.9358120e-02   4.2027356e-01  -9.9787507e-02   5.3074742e-01   1.3544246e-01   5.4442610e-01   3.0734621e-02  -2.6957947e-01   5.7903562e-01  -3.1034253e-01   5.7772651e-01  -7.2725660e-02  -1.4648932e-01  -7.6396846e-02   8.9041729e-03  -2.1775167e-01   3.8635740e-01  -2.9917194e-01   6.3153064e-02  -2.2360563e-01   3.5980023e-01  -2.3345745e-01  -3.2572088e-02   3.3126153e-01   2.8690214e-02   6.0482689e-02  -3.3222407e-01   2.8416918e-01   5.5986591e-02  -3.3128747e-01  -3.3833732e-01   4.1423799e-01  -3.3359382e-01   1.0618660e-02  -3.4157389e-01  -3.2735423e-01   4.1346773e-01   3.0769624e-01  -2.7686383e-01  -2.2426447e-01  -2.2000449e-01  -3.2803543e-01   1.8547728e-01  -3.1527224e-01  -3.4775371e-01  -2.8916493e-01  -3.2861266e-01  -2.9361190e-01   4.1191550e-01  -3.8022602e-02  -3.2109009e-01   4.4772837e-01   4.0182085e-01  -1.5194563e-01   4.8531739e-01   3.3864407e-01  -3.3003351e-01  -3.2693609e-01  -9.9493978e-02  -3.4599597e-01   3.5665703e-01  -3.2716746e-01   3.0541308e-02  -1.1641515e-01   4.0866430e-01   4.8510127e-01   4.3053199e-01   1.5079561e-01   3.4233621e-01  -1.9685560e-01  -1.8731106e-01  -3.5471405e-01  -2.5330002e-01   1.5829909e-01  -2.9225708e-01  -3.2155346e-01  -9.6622116e-02   3.7359360e-01  -2.2070092e-01  -2.7245313e-01   1.1564928e-01   3.7027694e-02   2.0769733e-01  -3.2536275e-01   4.9600362e-01  -3.4973534e-01  -1.4608628e-01  -1.9571448e-01  -3.1012569e-01  -2.7149856e-01  -3.3727757e-01   1.0366471e-01  -2.6390013e-01  -1.2929685e-01  -3.4743193e-01   4.6131249e-01   2.0118598e-01   1.8588023e-01  -2.7361202e-01  -6.7853648e-02  -3.1563746e-01   4.8441559e-01  -3.3904474e-01   4.8771635e-01  -9.7492841e-02   4.9572674e-01  -2.6536037e-01  -2.3032280e-01   4.7530565e-01   5.6421903e-02   4.6818083e-01   2.9433016e-01  -3.4057003e-01  -3.1412153e-01   3.4546249e-01  -2.9715422e-01   2.7969047e-01   6.8174660e-02   3.4279362e-01   2.0072806e-01   4.4157109e-01  -2.5092131e-01  -3.4891107e-01
   2.9070440e-02   2.0655763e-01  -2.9766581e-01  -1.2786527e-01  -8.3359917e-02  -2.8570312e-01  -1.1616242e-01  -6.3823204e-02   2.3699651e-01  -1.8747392e-01   1.8405052e-01  -4.0943445e-02  -1.6226243e-01   2.2910118e-01   4.2221040e-01  -2.2020003e-01  -2.7988506e-01   7.1129272e-02  -2.8899703e-02   2.9226815e-01  -1.6926694e-01  -4.8422069e-02  -2.0097423e-01  -9.9163098e-02   1.6218427e-02   1.9225026e-01  -3.4218747e-01  -1.7276914e-01   2.7681722e-01   4.8970903e-01  -3.0714044e-01   5.7170703e-01   1.0626268e-02  -1.2621524e-01  -1.2324295e-01  -3.1870108e-01  -5.7368199e-02   4.4829944e-01  -1.5720236e-01   2.1059413e-01   1.1537981e-01   5.0240214e-01   5.6085822e-01   5.6755504e-01  -2.3510638e-01   4.3639098e-01   6.9012922e-02   7.6243764e-02  -2.3391268e-02   3.6043085e-02   2.9690102e-01  -1.8060931e-01  -1.0861729e-01  -3.1573061e-01   4.8943713e-01  -2.5466980e-01   2.2756307e-02   2.5031182e-01   1.9222517e-01   3.1486712e-01  -1.8337096e-01   5.7543766e-01  -2.5510761e-02  -3.0615485e-01  -3.1222351e-01   2.4479205e-02  -2.4217755e-01  -8.5101001e-02  -2.5081564e-01  -2.5584259e-01   1.0414592e-01  -4.4043596e-02   5.8268101e-01  -2.0304581e-01  -1.9700122e-01  -2.3063172e-01  -3.2439173e-01   1.4544897e-02   4.1482117e-01  -9.3098479e-02   5.5618249e-01   1.2849684e-01   5.4458982e-01   3.8300421e-02  -2.5290327e-01   5.5924622e-01  -2.9125811e-01   5.4428605e-01  -6.6287404e-02  -1.2493485e-01  -4.9445434e-02   4.0058645e-02  -1.8998429e-01   3.8720395e-01  -3.0636205e-01   5.5627787e-02  -1.8078376e-01   3.5217685e-01  -2.6570868e-01  -2.1113599e-02   3.3952435e-01   4.6606359e-02   5.6782808e-02  -3.4269127e-01   2.8480091e-01   5.0619190e-02  -3.4091016e-01  -3.3531377e-01   4.0780593e-01  -3.1702394e-01   2.8384974e-02  -3.5586656e-01  -3.2912542e-01   4.0961875e-01   3.1812026e-01  -2.6754398e-01  -2.1901041e-01  -1.9714478e-01  -3.2088570e-01   1.6262680e-01  -3.2426228e-01  -3.4060016e-01  -2.9744022e-01  -3.3573229e-01  -2.9251860e-01   4.0408392e-01  -3.5910084e-02  -3.1647862e-01   4.5691423e-01   3.8317743e-01  -1.6158157e-01   4.7615909e-01   3.3474240e-01  -3.2188044e-01  -3.3931605e-01  -1.1005371e-01  -3.3242726e-01   3.8510382e-01  -3.1248675e-01   1.4133936e-02  -1.1597799e-01   4.0617991e-01   4.8632604e-01   4.2881915e-01   1.5122647e-01   3.6977135e-01  -1.8850953e-01  -1.8341801e-01  -3.2272535e-01  -2.5256511e-01   1.6041419e-01  -3.0672232e-01  -3.2065676e-01  -1.3037507e-01   3.6893589e-01  -2.1103321e-01  -2.6264671e-01   1.0461777e-01   4.2795125e-02   2.0580938e-01  -3.1855190e-01   4.9728462e-01  -3.3279341e-01  -1.5654425e-01  -1.8696843e-01  -2.8990996e-01  -2.8222936e-01  -3.2254131e-01   1.0544119e-01  -2.3594448e-01  -1.2935561e-01  -3.3636720e-01   4.7103349e-01   1.9045257e-01   1.8717486e-01  -2.4837229e-01  -7.8241261e-02  -3.3062437e-01   4.5866519e-01  -3.3725643e-01   4.8445421e-01  -6.5803951e-02   4.7618671e-01  -2.6398909e-01  -2.2801798e-01   4.6423490e-01   6.3093994e-02   4.6250242e-01   2.7863068e-01  -3.4313540e-01  -3.2589912e-01   3.4377882e-01  -2.8735976e-01   2.7710260e-01   6.1936479e-02   3.4601016e-01   1.7694988e-01   4.4539324e-01  -2.4882036e-01  -3.1875327e-01
   2.9070370e-02   2.1413673e-01  -2.9161694e-01  -1.2251684e-01  -7.1689568e-02  -3.1002242e-01  -9.4176785e-02  -6.5081408e-02   2.4243618e-01  -1.7440950e-01   1.7220042e-01  -4.9966492e-02  -1.5582299e-01   2.0597533e-01   4.2136177e-01  -2.2742199e-01  -2.6582632e-01   8.3241953e-02   2.6303625e-03   3.0087322e-01  -1.7523516e-01  -2.8801407e-02  -1.9172931e-01  -9.2395850e-02   2.4563720e-03   1.9712920e-01  -3.0174084e-01  -1.7570505e-01   2.8909523e-01   5.0051453e-01  -3.0300837e-01   5.6812712e-01   3.1224396e-02  -1.2600158e-01  -1.3174072e-01  -3.1216342e-01  -5.4217676e-02   4.4401997e-01  -1.3995941e-01   1.9301567e-01   1.1912041e-01   5.0209941e-01   5.7495956e-01   5.5006608e-01  -2.3424679e-01   4.4305845e-01   6.4541777e-02   7.0058280e-02  -3.9613182e-02   5.6778861e-02   2.6365099e-01  -1.8302233e-01  -1.0240978e-01  -3.2366475e-01   4.6335191e-01  -2.6193644e-01   2.7029098e-02   2.6167807e-01   2.0812049e-01   2.9498347e-01  -1.5500149e-01   5.6415771e-01  -2.6831061e-02  -2.9138805e-01  -2.7693587e-01   1.2714155e-02  -2.3671718e-01  -8.8357040e-02  -2.6820525e-01  -2.6524633e-01   1.0263912e-01  -4.2133210e-02   5.7449612e-01  -1.6863669e-01  -1.9624470e-01  -2.2952547e-01  -3.0578813e-01   2.2635717e-02   4.3175520e-01  -9.8527547e-02   5.4401818e-01   1.2017822e-01   5.3262760e-01   3.1845857e-02  -2.5467230e-01   5.7325579e-01  -2.9124588e-01   5.5177986e-01  -6.6053938e-02  -1.3435964e-01  -7.4622845e-02   1.8891985e-02  -1.8959371e-01   3.9286871e-01  -2.8640120e-01   5.4966778e-02  -2.0989965e-01   3.2586042e-01  -2.4919567e-01  -2.8780747e-02   3.2193548e-01   5.9884156e-02   5.9778054e-02  -3.3365872e-01   2.6995384e-01   4.0874529e-02  -3.2592808e-01  -3.1212479e-01   3.9462727e-01  -3.0044624e-01   1.9274401e-02  -3.3268456e-01  -3.4001892e-01   3.9558351e-01   2.9732805e-01  -2.7161727e-01  -2.3860540e-01  -1.9713792e-01  -3.2232277e-01   1.9262703e-01  -3.1509316e-01  -3.4380684e-01  -3.1381352e-01  -3.3658227e-01  -2.9938159e-01   4.0206429e-01  -3.0644119e-02  -3.0844128e-01   4.3061945e-01   3.8515546e-01  -1.6456795e-01   4.8033121e-01   3.1646615e-01  -3.2349420e-01  -3.1648666e-01  -1.0151819e-01  -3.1473795e-01   3.5116857e-01  -3.4090454e-01   3.2206198e-02  -9.6685492e-02   3.8250975e-01   4.8102905e-01   4.3585661e-01   1.4960975e-01   3.4109257e-01  -1.9397784e-01  -1.8098172e-01  -3.3695916e-01  -2.3458160e-01   1.6029715e-01  -3.0666970e-01  -3.2231114e-01  -1.2373424e-01   3.6890505e-01  -2.1028491e-01  -2.6488025e-01   1.0903757e-01   3.3438979e-02   2.0628912e-01  -3.3271120e-01   4.9987312e-01  -3.2800329e-01  -1.6126455e-01  -1.8577359e-01  -2.9216809e-01  -2.6624851e-01  -3.2610498e-01   1.2365235e-01  -2.5057592e-01  -1.2528627e-01  -3.3201925e-01   4.8352349e-01   2.0340696e-01   1.7744025e-01  -2.8183696e-01  -6.5582630e-02  -3.1558674e-01   4.8267301e-01  -3.2760594e-01   4.9681714e-01  -8.3164251e-02   4.7216811e-01  -2.6122310e-01  -2.3844013e-01   4.6869015e-01   5.5934967e-02   4.7941224e-01   2.9030737e-01  -3.3607771e-01  -3.4689526e-01   3.2831611e-01  -2.8141765e-01   2.8811160e-01   6.0099861e-02   3.5520575e-01   2.0023883e-01   4.5125437e-01  -2.4310932e-01  -3.0529219e-01
   2.9636251e-02   1.9975083e-01  -2.8107014e-01  -1.3162946e-01  -8.2054568e-02  -2.9606340e-01  -1.0774986e-01  -9.1755635e-02   2.4529415e-01  -1.8722418e-01   1.8048446e-01  -4.2695342e-02  -1.5063797e-01   2.2615027e-01   4.1745903e-01  -2.1506007e-01  -2.5631738e-01   6.8050803e-02   5.1646062e-03   2.7265581e-01  -1.7487373e-01  -4.6133186e-02  -1.9482731e-01  -1.1636731e-01   9.4707286e-03   1.7949442e-01  -3.1623842e-01  -1.8788949e-01   2.9555008e-01   5.0963603e-01  -2.8106296e-01   5.7826506e-01   2.1153310e-02  -1.0914785e-01  -1.3756281e-01  -3.0288432e-01  -4.1098455e-02   4.6589768e-01  -1.3486412e-01   1.8463777e-01   1.0590281e-01   4.9825389e-01   5.6312259e-01   5.3812549e-01  -2.3984380e-01   4.3177493e-01   6.9705776e-02   7.4750168e-02  -3.0769780e-02   4.2916045e-02   2.9983906e-01  -1.9906837e-01  -1.0455986e-01  -3.0102350e-01   4.7466250e-01  -2.7286198e-01   4.1803250e-02   2.2948155e-01   1.8819976e-01   2.9375101e-01  -1.6955913e-01   5.7537452e-01  -2.0153364e-02  -3.1423113e-01  -2.7096267e-01   2.6181332e-02  -2.2555759e-01  -9.5137726e-02  -2.6875234e-01  -2.5644342e-01   1.1319700e-01  -4.6763815e-02   5.6013579e-01  -1.8909955e-01  -2.1586463e-01  -2.3868854e-01  -3.1837689e-01   1.2123196e-02   4.0327657e-01  -9.0730377e-02   5.3654326e-01   1.3083077e-01   5.2763480e-01   3.2742990e-02  -2.5992705e-01   5.5097179e-01  -2.9337986e-01   5.5893504e-01  -7.3055215e-02  -1.2899784e-01  -7.4709599e-02   2.1638117e-02  -1.8500347e-01   3.8362434e-01  -2.7999608e-01   5.4385057e-02  -2.0355569e-01   3.3434846e-01  -2.2150707e-01  -3.2101715e-02   3.3339703e-01   2.6150498e-02   4.2785767e-02  -3.2331015e-01   2.8696886e-01   3.5743186e-02  -3.3604967e-01  -3.2252549e-01   4.0640466e-01  -3.0444102e-01   2.3607286e-02  -3.2056410e-01  -3.2874413e-01   3.9306585e-01   3.2009495e-01  -2.6719079e-01  -2.2003998e-01  -2.1259700e-01  -3.1077062e-01   1.8144876e-01  -3.2093092e-01  -3.4683794e-01  -2.7523636e-01  -3.5133051e-01  -2.8808485e-01   4.0614770e-01  -2.7497915e-02  -3.0814294e-01   4.4076573e-01   3.9836536e-01  -1.5871541e-01   4.6472883e-01   3.2725750e-01  -3.1503469e-01  -3.2316399e-01  -1.1047687e-01  -3.2760269e-01   3.7036269e-01  -3.1456542e-01   3.3533306e-02  -1.0703226e-01   3.8757010e-01   4.9476752e-01   4.3985455e-01   1.3226081e-01   3.4400612e-01  -1.6741478e-01  -1.9088697e-01  -3.3040703e-01  -2.3319769e-01   1.4770319e-01  -2.9826929e-01  -3.2320417e-01  -1.2401591e-01   3.6403079e-01  -2.2588586e-01  -2.4502268e-01   1.1559945e-01   3.9993558e-02   2.1858454e-01  -3.2953117e-01   4.9147558e-01  -3.4602579e-01  -1.5422835e-01  -2.0189354e-01  -3.0110791e-01  -2.7030389e-01  -3.4647937e-01   1.1475113e-01  -2.5589409e-01  -1.2115551e-01  -3.2640727e-01   4.6565282e-01   1.8603783e-01   1.6417456e-01  -2.7669847e-01  -8.7159590e-02  -3.0733876e-01   4.7186653e-01  -3.3725841e-01   4.9218821e-01  -7.1274221e-02   4.9523107e-01  -2.7698234e-01  -2.2868188e-01   4.6700112e-01   5.0076155e-02   4.8095653e-01   2.9223504e-01  -3.1474608e-01  -3.3513253e-01   3.2781071e-01  -2.6484917e-01   2.7585575e-01   5.0913497e-02   3.3736284e-01   1.8270791e-01   4.4114488e-01  -2.5221905e-01  -3.3223139e-01
   1.4299702e-02   2.0239961e-01  -3.0889517e-01  -1.2205848e-01  -6.9755557e-02  -3.0073639e-01  -1.0824148e-01  -4.1251877e-02   2.3992185e-01  -1.6242542e-01   2.0121579e-01  -4.0988299e-02  -1.2507816e-01   2.2761043e-01   4.1733773e-01  -2.3484311e-01  -2.5393112e-01   7.4025935e-02   5.8438911e-03   2.8020712e-01  -1.5353776e-01  -3.8911397e-02  -1.8607703e-01  -9.7438608e-02   2.1767660e-02   1.8841754e-01  -3.1232074e-01  -2.0363089e-01   2.8041151e-01   4.9439857e-01  -2.9323361e-01   5.6857448e-01   1.4578932e-02  -1.0588192e-01  -1.3377553e-01  -3.0349801e-01  -4.9790076e-02   4.5325414e-01  -1.3672029e-01   1.9421333e-01   1.0941988e-01   4.8918658e-01   5.9051768e-01   5.4439811e-01  -2.2226428e-01   4.2409914e-01   6.4010224e-02   7.9726016e-02  -1.8398378e-02   4.9495564e-02   2.7568418e-01  -1.9607279e-01  -1.0491331e-01  -2.9643952e-01   4.7073302e-01  -2.3446657e-01   3.8649029e-02   2.3643383e-01   1.8806969e-01   2.9417802e-01  -1.5601413e-01   5.4208630e-01  -2.1189284e-02  -3.0357372e-01  -2.8977753e-01   1.6585572e-03  -2.2244413e-01  -7.6913123e-02  -2.6952808e-01  -2.3753891e-01   1.0993541e-01  -2.9886737e-02   5.7142106e-01  -1.9164481e-01  -2.0935408e-01  -2.2784538e-01  -2.9150716e-01  -1.8285808e-03   4.0291572e-01  -9.2653672e-02   5.4737210e-01   1.3557844e-01   5.2674637e-01   2.8262912e-02  -2.4938923e-01   5.5129556e-01  -2.9069630e-01   5.5628015e-01  -5.8636113e-02  -1.2150508e-01  -7.2633671e-02   1.6309425e-02  -1.8977180e-01   3.7812061e-01  -2.7471011e-01   4.9671251e-02  -2.0172563e-01   3.4525106e-01  -2.3338499e-01  -2.4731474e-02   3.0983144e-01   4.2326075e-02   4.4111581e-02  -3.3793261e-01   2.7401709e-01   3.2940445e-02  -3.4278003e-01  -3.1728813e-01   4.0022068e-01  -3.0558045e-01   3.1065123e-02  -3.2742133e-01  -3.1053381e-01   4.2088564e-01   3.2933871e-01  -2.6626153e-01  -2.3376256e-01  -2.0831998e-01  -3.0550440e-01   1.8470583e-01  -3.0690594e-01  -3.3246801e-01  -2.7367810e-01  -3.1525586e-01  -2.9056019e-01   3.9324783e-01  -5.5612364e-02  -3.0988381e-01   4.2343985e-01   4.0643360e-01  -1.5949370e-01   4.6320264e-01   3.1387902e-01  -3.1812671e-01  -3.1894789e-01  -9.3386043e-02  -3.3345995e-01   3.5520509e-01  -3.2397543e-01   2.7611418e-02  -9.1423739e-02   3.9358286e-01   4.8034273e-01   4.3510800e-01   1.4818098e-01   3.4505451e-01  -1.9019117e-01  -1.9827521e-01  -3.2132945e-01  -2.4136104e-01   1.7458525e-01  -3.0273864e-01  -3.3239202e-01  -1.3371492e-01   3.6430344e-01  -2.2043160e-01  -2.6308282e-01   1.2403562e-01   4.3752999e-02   2.0967670e-01  -3.2329785e-01   4.8798193e-01  -3.2329282e-01  -1.4480758e-01  -1.8188643e-01  -2.9291583e-01  -2.6561713e-01  -3.2831823e-01   1.0044902e-01  -2.5008394e-01  -1.3264024e-01  -3.3482687e-01   4.6238442e-01   1.9052217e-01   1.7597424e-01  -2.7792172e-01  -7.2516977e-02  -2.8142495e-01   4.6532323e-01  -3.4095043e-01   4.7885402e-01  -8.0644386e-02   4.8914722e-01  -2.5069937e-01  -2.2225906e-01   4.5618168e-01   6.4509352e-02   4.6706044e-01   2.6031168e-01  -3.1690058e-01  -3.4633302e-01   3.1747873e-01  -2.9213044e-01   2.6455729e-01   5.3451684e-02   3.3842889e-01   1.8347371e-01   4.4085265e-01  -2.5076694e-01  -3.1152642e-01
   1.6251636e-02   1.9601620e-01  -3.1832432e-01  -1.1511491e-01  -5.6934579e-02  -3.0708136e-01  -1.0029518e-01  -8.3551615e-02   2.2434763e-01  -1.7407422e-01   1.9463164e-01  -1.8671157e-02  -1.3703313e-01   2.1888099e-01   4.2663650e-01  -2.2023412e-01  -2.7598855e-01   6.0398772e-02   1.2830956e-02   2.8220325e-01  -1.7810476e-01  -3.5122236e-02  -1.9454086e-01  -1.2162330e-01   2.7779701e-02   1.7569574e-01  -3.0304571e-01  -1.5738542e-01   2.8848001e-01   4.9254457e-01  -2.8716057e-01   5.6185075e-01   2.6279416e-02  -1.3351570e-01  -1.2991875e-01  -2.9363562e-01  -4.6879847e-02   4.5654111e-01  -1.3122401e-01   1.9753370e-01   1.0812027e-01   4.8655856e-01   5.7309490e-01   5.5202610e-01  -2.4728186e-01   4.2919110e-01   6.8543719e-02   6.6024374e-02  -3.7237493e-02   3.9282014e-02   2.7064667e-01  -1.7572410e-01  -9.1086412e-02  -2.8039117e-01   4.5802715e-01  -2.4610087e-01   3.2066323e-02   2.3399090e-01   1.7398413e-01   3.0360483e-01  -1.4966967e-01   5.4224111e-01  -2.8745550e-02  -2.9674277e-01  -2.8522863e-01   1.9566317e-02  -2.2839992e-01  -9.5137456e-02  -2.5390807e-01  -2.4357056e-01   9.8122295e-02  -3.6045484e-02   5.6395804e-01  -1.9468170e-01  -2.1414321e-01  -2.2124107e-01  -3.1704662e-01  -4.8599493e-03   4.3206722e-01  -8.9748811e-02   5.5031861e-01   1.2914808e-01   5.1080922e-01   2.9082769e-02  -2.4453364e-01   5.6110102e-01  -2.7103197e-01   5.6044165e-01  -6.1577284e-02  -1.2460641e-01  -6.6171351e-02   2.4735835e-02  -1.9821262e-01   3.6291395e-01  -2.8870054e-01   5.0134651e-02  -2.0108870e-01   3.3774834e-01  -2.4067521e-01  -1.5553051e-03   3.0875240e-01   4.4172540e-02   3.3868132e-02  -3.3011821e-01   2.6905723e-01   1.0456405e-02  -3.4233166e-01  -3.2948132e-01   4.2518992e-01  -2.9918070e-01   5.5906893e-02  -3.2029608e-01  -3.2883625e-01   3.9128978e-01   3.3081778e-01  -2.7358118e-01  -2.1878739e-01  -2.0580144e-01  -3.0940324e-01   1.8725214e-01  -3.1709240e-01  -3.3840559e-01  -2.9218397e-01  -3.4355840e-01  -3.0222314e-01   3.8863954e-01  -5.7218041e-02  -3.0907365e-01   4.3059193e-01   3.9104323e-01  -1.5673304e-01   4.6265818e-01   3.2909899e-01  -3.1890103e-01  -3.1979525e-01  -1.0535743e-01  -3.1985990e-01   3.6798976e-01  -3.4024601e-01   3.2501706e-02  -1.1363324e-01   4.0868992e-01   4.8303779e-01   4.4465494e-01   1.5404306e-01   3.4585464e-01  -1.9190525e-01  -1.7126330e-01  -3.1311473e-01  -2.3485316e-01   1.6431198e-01  -3.0152230e-01  -3.1773187e-01  -1.1991005e-01   3.7992760e-01  -2.0134359e-01  -2.5198320e-01   1.1876311e-01   4.4665024e-02   1.9165305e-01  -3.0783907e-01   4.9397922e-01  -3.1701121e-01  -1.5725225e-01  -2.0067928e-01  -2.9206616e-01  -2.5662231e-01  -3.4114311e-01   1.1890478e-01  -2.6189379e-01  -1.0894134e-01  -3.1969506e-01   4.5987431e-01   1.8088547e-01   1.4208097e-01  -2.6169552e-01  -7.0771498e-02  -3.0763749e-01   4.4484544e-01  -3.1950005e-01   4.8223356e-01  -5.3754752e-02   4.9671540e-01  -2.5563010e-01  -2.4130799e-01   4.7155927e-01   6.5493569e-02   4.6955999e-01   2.7721311e-01  -3.3130332e-01  -3.1546783e-01   3.2470149e-01  -2.7649820e-01   2.8746337e-01   3.9035238e-02   3.3244317e-01   1.7204028e-01   4.8304860e-01  -2.5312324e-01  -3.2926609e-01
   3.0382141e-02   2.0501275e-01  -3.0980046e-01  -1.1583141e-01  -5.8065662e-02  -3.0347872e-01  -1.1508261e-01  -8.1005047e-02   2.1846520e-01  -1.6001312e-01   1.8563762e-01  -2.6197068e-02  -1.2863576e-01   1.9313129e-01   4.2306204e-01  -2.2180232e-01  -2.5223300e-01   8.1308079e-02  -6.4305628e-03   2.8820231e-01  -1.5275007e-01  -3.0775750e-02  -1.9903895e-01  -1.0007956e-01  -2.9915280e-03   1.8830138e-01  -3.2071763e-01  -1.6656064e-01   3.0896256e-01   4.8582421e-01  -2.7216484e-01   5.7308923e-01   4.3835007e-02  -1.3196980e-01  -1.2229404e-01  -3.1510275e-01  -6.0674520e-02   4.4902242e-01  -1.4561247e-01   1.7944237e-01   1.1191348e-01   4.8784563e-01   5.7231581e-01   5.4884044e-01  -2.3279115e-01   4.3992002e-01   8.7685039e-02   7.4708588e-02  -1.7796684e-02   2.0887688e-02   2.5951915e-01  -1.8549984e-01  -1.0521245e-01  -3.0076287e-01   4.5824299e-01  -2.4712780e-01   3.9649137e-02   2.3881961e-01   1.9626339e-01   3.0966708e-01  -1.6244754e-01   5.7319803e-01  -1.0573354e-02  -2.6906945e-01  -2.6833035e-01   1.7819173e-02  -2.2742750e-01  -8.4300163e-02  -2.5654078e-01  -2.2222955e-01   1.0774184e-01  -2.3501771e-02   5.5879916e-01  -1.8236710e-01  -2.1487463e-01  -2.2847258e-01  -3.1372750e-01   5.6327527e-03   4.1354156e-01  -1.0139302e-01   5.3532549e-01   1.4310919e-01   5.3226202e-01   2.4975580e-02  -2.4362264e-01   5.5905357e-01  -2.6709310e-01   5.4984058e-01  -7.2517621e-02  -1.3600609e-01  -7.3632287e-02   9.8351084e-03  -1.9550607e-01   3.7285164e-01  -2.8293247e-01   4.9138061e-02  -2.0887707e-01   3.5073499e-01  -2.3334595e-01  -2.2349892e-02   3.1018840e-01   4.1145530e-02   3.8629977e-02  -3.1293133e-01   2.5971118e-01   2.7007876e-02  -3.3289086e-01  -3.2873786e-01   3.8367936e-01  -3.1412683e-01   4.7888125e-02  -3.3415454e-01  -3.1900470e-01   3.8836331e-01   3.2834761e-01  -2.7920467e-01  -2.1881118e-01  -1.8959606e-01  -3.0070437e-01   1.7505549e-01  -2.9478083e-01  -3.4262682e-01  -2.9158125e-01  -3.1548324e-01  -2.9205427e-01   3.9494710e-01  -2.6297863e-02  -2.8749436e-01   4.2575688e-01   3.8775921e-01  -1.6177811e-01   4.6687593e-01   2.9847778e-01  -3.2553848e-01  -3.2111017e-01  -1.1987423e-01  -3.3405565e-01   3.4881022e-01  -3.0518076e-01   3.5656765e-02  -9.6425957e-02   3.8021719e-01   4.8282719e-01   4.4540708e-01   1.3240975e-01   3.5592578e-01  -1.6937587e-01  -1.7997994e-01  -3.1781487e-01  -2.2536244e-01   1.5675972e-01  -2.7832162e-01  -3.1332400e-01  -1.2868894e-01   3.7307319e-01  -2.3153598e-01  -2.5080511e-01   1.2168821e-01   5.0572864e-02   2.0299404e-01  -3.2527186e-01   4.8053811e-01  -3.0753939e-01  -1.6047123e-01  -1.8995120e-01  -2.8561565e-01  -2.5927450e-01  -3.3233856e-01   9.4873792e-02  -2.3553072e-01  -1.1505923e-01  -3.1193744e-01   4.6262795e-01   1.7892650e-01   1.6358937e-01  -2.5911307e-01  -6.4279014e-02  -2.9059824e-01   4.5297858e-01  -3.2690321e-01   4.9815544e-01  -6.1467186e-02   4.7766623e-01  -2.6595601e-01  -2.1652651e-01   4.6182416e-01   5.6278615e-02   4.8622955e-01   2.5406373e-01  -3.2594315e-01  -3.2474819e-01   3.0987917e-01  -2.7962296e-01   2.9300500e-01   5.4250961e-02   3.2543650e-01   1.5588666e-01   4.3376825e-01  -2.5482969e-01  -3.2010308e-01
   1.2171857e-02   2.0100188e-01  -2.9562521e-01  -1.2219562e-01  -7.1677287e-02  -2.8733166e-01  -9.5256687e-02  -5.9427183e-02   2.3285046e-01  -1.4979260e-01   2.0056848e-01  -5.4597550e-02  -1.4881673e-01   2.2477652e-01   4.1056681e-01  -2.1412119e-01  -2.4210706e-01   7.6592477e-02   2.6664503e-02   2.7524207e-01  -1.6285926e-01  -4.5181016e-02  -1.8173651e-01  -1.1324457e-01   1.4854326e-02   1.9340642e-01  -3.1761375e-01  -1.6913960e-01   2.9030375e-01   4.8805989e-01  -2.8080132e-01   5.5317905e-01   2.9414610e-02  -1.1084275e-01  -1.1034982e-01  -2.9002878e-01  -6.2825160e-02   4.4339477e-01  -1.3246292e-01   1.8191781e-01   1.2465052e-01   4.8140526e-01   5.6292835e-01   5.4944871e-01  -2.2217920e-01   4.1586092e-01   6.9823718e-02   7.4069921e-02  -2.5503811e-02   6.2433944e-02   2.7190950e-01  -1.7424314e-01  -8.9307689e-02  -2.8879383e-01   4.7432110e-01  -2.5430076e-01   2.5954425e-02   2.4709741e-01   1.8127087e-01   3.0363742e-01  -1.5645093e-01   5.5014303e-01  -3.1783958e-02  -2.9038920e-01  -2.7448484e-01   7.8925192e-03  -2.1443998e-01  -8.1575883e-02  -2.3530821e-01  -2.3021272e-01   8.9702623e-02  -2.7156318e-02   5.7672633e-01  -1.9034020e-01  -1.9963960e-01  -2.2237299e-01  -2.9751063e-01  -1.4566500e-02   4.1909088e-01  -8.1684323e-02   5.2961785e-01   1.2799621e-01   5.3123065e-01   3.3947349e-02  -2.3386939e-01   5.6474681e-01  -2.7222862e-01   5.6034804e-01  -5.4481654e-02  -1.2664219e-01  -4.9308940e-02   2.0324689e-02  -1.7828149e-01   3.8022130e-01  -2.7101701e-01   7.6682033e-02  -1.8552749e-01   3.4868541e-01  -2.3004468e-01  -9.9298556e-03   3.2775470e-01   5.7755776e-02   2.6446981e-02  -3.0319449e-01   2.5782545e-01   2.9607763e-02  -3.1411072e-01  -3.1949502e-01   3.9341449e-01  -2.9558955e-01   3.1831946e-02  -3.1862807e-01  -3.0545567e-01   4.0143418e-01   3.0901895e-01  -2.6265339e-01  -2.2912268e-01  -1.8822038e-01  -2.9644392e-01   1.8609113e-01  -3.1042364e-01  -3.1477866e-01  -2.8108561e-01  -3.2908020e-01  -2.7538283e-01   3.8942779e-01  -5.0854236e-02  -2.9360136e-01   4.1294872e-01   3.9944509e-01  -1.7353004e-01   4.7053070e-01   3.2255540e-01  -3.1653044e-01  -3.1960793e-01  -1.4100333e-01  -3.2384084e-01   3.5611119e-01  -3.2037705e-01   3.5275451e-02  -1.1330621e-01   3.9266958e-01   4.8763548e-01   4.2417572e-01   1.2037771e-01   3.6591372e-01  -1.8671459e-01  -1.7516704e-01  -3.2005425e-01  -2.2160539e-01   1.7185579e-01  -2.7335403e-01  -3.2108483e-01  -1.2429779e-01   3.7487289e-01  -2.3153315e-01  -2.4495840e-01   1.3091844e-01   4.0546205e-02   2.0236301e-01  -3.0793581e-01   4.6084958e-01  -3.3021993e-01  -1.6908297e-01  -1.8315318e-01  -3.0760583e-01  -2.5897753e-01  -3.1507063e-01   9.8714459e-02  -2.3364437e-01  -1.0131474e-01  -3.1620729e-01   4.7929419e-01   1.8916704e-01   1.6257868e-01  -2.6814575e-01  -7.4727960e-02  -2.9357456e-01   4.6909776e-01  -3.2189536e-01   4.8642459e-01  -5.9375110e-02   4.7646216e-01  -2.5285733e-01  -2.4183135e-01   4.6027894e-01   4.2440886e-02   4.5852572e-01   2.5829530e-01  -3.1089297e-01  -3.1965482e-01   3.1488132e-01  -2.7892858e-01   2.7299419e-01   6.6401660e-02   3.3011047e-01   1.7430992e-01   4.4774248e-01  -2.5274827e-01  -3.0158844e-01
   4.1711614e-02   1.9256495e-01  -2.7678096e-01  -1.1870163e-01  -6.4981568e-02  -2.7978593e-01  -9.4551528e-02  -5.0896040e-02   2.1625558e-01  -1.5367162e-01   1.9171416e-01  -2.9838355e-02  -1.4466802e-01   2.0274929e-01   4.0456969e-01  -1.9871012e-01  -2.4172280e-01   6.2854509e-02  -1.0199289e-02   2.8168034e-01  -1.4963710e-01  -5.5572333e-02  -1.6776596e-01  -1.0700776e-01   4.4721931e-03   2.0056322e-01  -2.8771946e-01  -1.4360371e-01   2.9339000e-01   4.7942643e-01  -2.6867108e-01   5.5559306e-01   2.7024935e-02  -1.3327566e-01  -1.3556618e-01  -3.0017578e-01  -5.5293022e-02   4.3226180e-01  -1.2657778e-01   1.7697089e-01   1.0711000e-01   4.8396965e-01   5.5303844e-01   5.3752521e-01  -2.1386877e-01   4.3251408e-01   8.1377996e-02   8.5048094e-02  -3.7971487e-02   4.8280755e-02   2.7594841e-01  -1.7607399e-01  -8.5505876e-02  -2.7249724e-01   4.7497668e-01  -2.4449377e-01   2.5949756e-02   2.2724209e-01   1.8634569e-01   3.0481009e-01  -1.5295396e-01   5.3997199e-01  -9.4212886e-03  -2.7631640e-01  -2.7165005e-01   1.7670598e-03  -2.1379724e-01  -7.6782514e-02  -2.4624092e-01  -2.1345262e-01   8.3832266e-02  -2.5579864e-02   5.5041508e-01  -1.7237922e-01  -2.1524744e-01  -2.1324308e-01  -3.0363163e-01  -6.5017984e-03   4.1375049e-01  -9.9292289e-02   5.3859151e-01   1.1567864e-01   5.1991393e-01   4.5630482e-02  -2.4598307e-01   5.6182465e-01  -2.7397493e-01   5.5000773e-01  -6.4768836e-02  -1.2079012e-01  -7.2125646e-02   1.7153530e-03  -2.0674557e-01   3.5876418e-01  -2.5989971e-01   3.7693190e-02  -2.1209152e-01   3.4152371e-01  -2.3013209e-01  -1.1172930e-02   3.1171469e-01   5.9993228e-02   4.4325059e-02  -3.0594228e-01   2.6241756e-01   1.3391943e-02  -3.1410687e-01  -3.2712720e-01   4.0983269e-01  -2.8905914e-01   4.9653292e-02  -3.1281498e-01  -3.0920863e-01   4.1333718e-01   3.2304858e-01  -2.7597076e-01  -2.1981223e-01  -1.8325960e-01  -3.0690413e-01   1.7272637e-01  -2.9136714e-01  -3.1993424e-01  -2.9634479e-01  -3.1633125e-01  -2.7165410e-01   3.5758373e-01  -4.3224952e-02  -3.1947545e-01   4.2165944e-01   3.9114435e-01  -1.4829057e-01   4.6323665e-01   3.1172238e-01  -3.2833701e-01  -2.9825715e-01  -1.1541621e-01  -3.1528195e-01   3.5658798e-01  -3.1269767e-01   4.2596198e-02  -1.0183357e-01   3.9036149e-01   4.8475108e-01   4.3958524e-01   1.1986288e-01   3.3718520e-01  -1.7380655e-01  -1.7991527e-01  -3.0077845e-01  -2.1695269e-01   1.8088307e-01  -2.9002693e-01  -3.3618197e-01  -1.1476854e-01   3.9236077e-01  -2.2702094e-01  -2.4128400e-01   1.2245343e-01   5.5185556e-02   2.0608565e-01  -3.2410468e-01   4.6812336e-01  -3.2302456e-01  -1.6184576e-01  -1.8588589e-01  -3.0403323e-01  -2.4239177e-01  -3.0390196e-01   9.6105659e-02  -2.4611961e-01  -1.2161819e-01  -3.2259761e-01   4.6772866e-01   1.9294633e-01   1.6507211e-01  -2.6620535e-01  -8.2744606e-02  -2.8729387e-01   4.4673977e-01  -3.2918622e-01   4.8876704e-01  -5.3842583e-02   4.8389955e-01  -2.5162019e-01  -2.4542456e-01   4.5252743e-01   3.9615249e-02   4.6654202e-01   2.4954826e-01  -2.9613890e-01  -3.2276202e-01   3.0477929e-01  -2.8890215e-01   2.8983082e-01   3.4865000e-02   3.3135316e-01   1.7179188e-01   4.2317835e-01  -2.5475313e-01  -3.0098480e-01
   4.1040726e-02   1.8753478e-01  -2.8311204e-01  -1.3228203e-01  -6.9836982e-02  -2.8847854e-01  -1.0042304e-01  -7.7525940e-02   2.1008288e-01  -1.8512995e-01   1.7177140e-01  -3.7028545e-02  -1.3527910e-01   2.0715329e-01   3.9459322e-01  -2.1156409e-01  -2.3207993e-01   5.7532085e-02  -5.2717382e-03   2.7633404e-01  -1.5684669e-01  -3.0133892e-02  -1.7100768e-01  -1.1646024e-01   2.4251452e-02   1.8863175e-01  -2.8078141e-01  -1.6535144e-01   2.8334950e-01   4.8838284e-01  -2.8379998e-01   5.6284644e-01   2.7409606e-02  -1.1672691e-01  -1.1635367e-01  -2.7723951e-01  -4.3135495e-02   4.5155172e-01  -1.4303752e-01   1.7190093e-01   1.0569696e-01   4.9817674e-01   5.6386100e-01   5.3470119e-01  -2.3831003e-01   4.1833966e-01   6.6744359e-02   6.4718106e-02  -3.3720726e-02   4.8668554e-02   2.6992719e-01  -1.7827207e-01  -9.5604357e-02  -2.7956447e-01   4.6804842e-01  -2.3774209e-01   3.6029016e-02   2.3231676e-01   2.0042908e-01   2.9749468e-01  -1.5008881e-01   5.5378642e-01  -1.1821338e-02  -2.7505695e-01  -2.4867788e-01   2.9548142e-02  -1.9782317e-01  -7.7875744e-02  -2.3499907e-01  -2.1322323e-01   9.7979391e-02  -1.4889808e-02   5.4616243e-01  -1.8452987e-01  -1.9137935e-01  -1.8960924e-01  -2.7850787e-01  -1.7527709e-02   4.1886557e-01  -8.7036944e-02   5.3374501e-01   1.4761754e-01   5.1089414e-01   3.2558472e-02  -2.4646441e-01   5.6055712e-01  -2.8077290e-01   5.5389911e-01  -7.3929003e-02  -1.2381117e-01  -5.3742935e-02   3.4136472e-02  -2.0400403e-01   3.6710570e-01  -2.8512992e-01   6.5996451e-02  -1.9104654e-01   3.4575872e-01  -2.2900860e-01  -2.2516608e-02   3.0150012e-01   6.9213714e-02   2.7334416e-02  -3.2077940e-01   2.7753058e-01  -6.2629705e-03  -3.1424201e-01  -3.1005719e-01   3.9113134e-01  -3.1458699e-01   4.0525750e-02  -3.0250419e-01  -2.8756765e-01   3.8074001e-01   3.0831279e-01  -2.6285188e-01  -2.4037491e-01  -2.0069443e-01  -3.0496738e-01   1.6707240e-01  -3.1688030e-01  -3.0325483e-01  -3.0388887e-01  -3.1232796e-01  -2.8445681e-01   3.8636464e-01  -6.2227347e-02  -2.8678677e-01   4.0157980e-01   4.0026997e-01  -1.6327729e-01   4.6966673e-01   3.1867434e-01  -3.1876554e-01  -3.0508409e-01  -1.2058764e-01  -3.1805833e-01   3.4192388e-01  -3.1345810e-01   4.7931941e-02  -8.9659916e-02   3.9474085e-01   4.7733485e-01   4.2889805e-01   1.3647779e-01   3.5024620e-01  -1.8242331e-01  -1.5767004e-01  -3.0778852e-01  -2.2726532e-01   1.8444971e-01  -2.9511339e-01  -3.1852356e-01  -1.4204519e-01   3.9543027e-01  -2.2932592e-01  -2.3061557e-01   1.1457853e-01   4.3207428e-02   1.9406040e-01  -3.0850902e-01   4.7740526e-01  -3.1551537e-01  -1.5763897e-01  -1.7755769e-01  -2.6072691e-01  -2.5759355e-01  -3.0946236e-01   8.5311877e-02  -2.4556657e-01  -1.1269522e-01  -3.1201133e-01   4.6180174e-01   1.7446217e-01   1.6680949e-01  -2.7965449e-01  -8.2499887e-02  -2.8197364e-01   4.4149722e-01  -3.1117897e-01   4.8193365e-01  -6.1623188e-02   4.9043801e-01  -2.5648544e-01  -2.3443526e-01   4.5176732e-01   3.9345976e-02   4.8587981e-01   2.4712628e-01  -3.2036597e-01  -3.2599635e-01   3.0095253e-01  -2.7117985e-01   2.9625097e-01   3.5221752e-02   3.3148502e-01   1.5789959e-01   4.4121637e-01  -2.6314700e-01  -3.0135725e-01
   2.9877355e-02   1.6732961e-01  -2.8274544e-01  -1.0688533e-01  -6.0678565e-02  -2.9388661e-01  -8.8188849e-02  -5.3552599e-02   2.1981454e-01  -1.3994684e-01   1.7237468e-01  -3.9771569e-02  -1.2724655e-01   2.1123216e-01   4.1387210e-01  -1.9614400e-01  -2.2245400e-01   6.0400761e-02  -3.6892832e-03   2.7808172e-01  -1.7142625e-01  -2.2929659e-02  -1.8321880e-01  -8.2246178e-02   3.8508506e-02   1.8684008e-01  -3.0136641e-01  -1.5720563e-01   2.7622641e-01   4.7191190e-01  -2.6110259e-01   5.4590739e-01   2.8951913e-02  -1.1367025e-01  -1.1142704e-01  -2.9037237e-01  -3.8504974e-02   4.5171911e-01  -1.2562563e-01   1.9490731e-01   8.6511332e-02   4.8569323e-01   5.5953628e-01   5.2932707e-01  -2.0987324e-01   4.4006910e-01   8.3797687e-02   7.3740215e-02  -3.4381070e-02   3.5549774e-02   2.5354106e-01  -1.7623292e-01  -9.1931153e-02  -2.6833172e-01   4.7302792e-01  -2.2337536e-01   5.0936618e-02   2.1433200e-01   1.9105849e-01   2.9176424e-01  -1.5884030e-01   5.4418521e-01  -1.8830310e-02  -2.6742611e-01  -2.7811177e-01   1.1157336e-02  -2.0607694e-01  -7.0697722e-02  -2.5719839e-01  -2.1427105e-01   9.5104701e-02  -3.4995167e-02   5.5863313e-01  -1.6629213e-01  -2.1974777e-01  -2.0232279e-01  -2.7548276e-01   8.0538195e-03   3.8527994e-01  -8.4960897e-02   5.2798756e-01   1.3380018e-01   5.0067937e-01   2.4060557e-02  -2.2884960e-01   5.3854583e-01  -2.7573447e-01   5.6371202e-01  -5.8972395e-02  -1.3051621e-01  -4.4688922e-02  -5.3768853e-03  -1.8879327e-01   3.7033660e-01  -2.7485761e-01   4.5052229e-02  -1.7541362e-01   3.5346706e-01  -2.2195761e-01  -1.3009296e-02   3.1268133e-01   6.8805423e-02   2.8046168e-02  -3.2164810e-01   2.5400906e-01   6.8329633e-03  -3.0516019e-01  -3.0603289e-01   3.8708958e-01  -3.1774224e-01   4.1578882e-02  -3.1380940e-01  -3.1001205e-01   3.8132031e-01   3.2958041e-01  -2.7038229e-01  -2.2583380e-01  -1.8412463e-01  -2.9646356e-01   1.8667952e-01  -3.1387703e-01  -3.1101764e-01  -3.0296161e-01  -3.2461513e-01  -2.7779746e-01   3.7653628e-01  -5.0187186e-02  -3.0981401e-01   4.1338658e-01   3.8992878e-01  -1.6613995e-01   4.6629906e-01   3.0783459e-01  -3.1995816e-01  -3.2430768e-01  -1.3676057e-01  -3.1087332e-01   3.6189193e-01  -3.0101850e-01   4.9898604e-02  -9.8061933e-02   3.7747553e-01   4.7463507e-01   4.4429223e-01   1.2377002e-01   3.4296548e-01  -1.8364996e-01  -1.7837469e-01  -3.4005553e-01  -2.2920402e-01   1.8358651e-01  -2.9169282e-01  -3.1218433e-01  -1.1927899e-01   3.8264567e-01  -2.3100494e-01  -2.3439819e-01   1.3397226e-01   4.1489152e-02   2.0671085e-01  -2.9952512e-01   4.6733497e-01  -3.0750446e-01  -1.4969363e-01  -1.7937157e-01  -2.9380865e-01  -2.6559339e-01  -3.0554344e-01   8.2040789e-02  -2.4525024e-01  -1.1948535e-01  -3.2389141e-01   4.7037682e-01   1.5877924e-01   1.4185214e-01  -2.6329197e-01  -7.5887318e-02  -2.6397808e-01   4.6122673e-01  -3.2829185e-01   4.6781434e-01  -5.7014647e-02   4.7656712e-01  -2.4297765e-01  -2.5447679e-01   4.4173855e-01   2.6736043e-02   4.6588426e-01   2.5413843e-01  -3.1282721e-01  -3.1703656e-01   3.0954836e-01  -2.7226883e-01   2.7732495e-01   3.8268807e-02   3.1051559e-01   1.5417186e-01   4.2923568e-01  -2.5629750e-01  -3.0862948e-01
   2.6992220e-02   1.8855147e-01  -2.5766891e-01  -1.1554290e-01  -7.6699694e-02  -2.8729760e-01  -8.6483454e-02  -7.1096189e-02   2.1494460e-01  -1.5435306e-01   1.7607801e-01  -3.8021739e-02  -1.3578115e-01   2.1535223e-01   4.0412010e-01  -1.9695622e-01  -2.3063698e-01   5.6050156e-02  -4.2528496e-03   2.6322267e-01  -1.4051783e-01  -5.3203796e-02  -1.7561028e-01  -8.2475796e-02  -3.5059870e-04   2.0509204e-01  -3.1154785e-01  -1.6338478e-01   2.9101940e-01   5.0151790e-01  -2.7714936e-01   5.5805955e-01   3.6773649e-02  -9.8499704e-02  -1.2186686e-01  -2.7095004e-01  -5.6656221e-02   4.3717926e-01  -1.3485503e-01   1.7375756e-01   1.1534816e-01   4.7070291e-01   5.6671434e-01   5.2155156e-01  -2.1235375e-01   4.1834407e-01   5.2187740e-02   5.7678751e-02  -2.3934848e-02   3.1475589e-02   2.6408970e-01  -1.5675638e-01  -1.0966750e-01  -2.7684358e-01   4.5565877e-01  -2.4753060e-01   4.1948039e-02   2.3345304e-01   1.8417311e-01   2.9027828e-01  -1.5313084e-01   5.4370504e-01  -1.2532760e-02  -2.6202737e-01  -2.4815446e-01   2.1800360e-02  -2.0801896e-01  -7.0453932e-02  -2.5000278e-01  -2.1987651e-01   1.0567101e-01  -2.8710014e-02   5.5609744e-01  -1.8889390e-01  -1.9650571e-01  -1.9572180e-01  -2.7322950e-01   2.3510786e-02   3.9520962e-01  -7.1503531e-02   5.4134152e-01   1.1625067e-01   5.0216032e-01   3.6956650e-02  -2.2470331e-01   5.4911018e-01  -2.6895939e-01   5.4569801e-01  -6.3958856e-02  -1.0224720e-01  -5.7746102e-02   2.1177317e-02  -1.8372130e-01   3.6303794e-01  -2.5408083e-01   6.9850124e-02  -1.8825411e-01   3.4766708e-01  -2.2035703e-01  -1.1993357e-02   3.1100161e-01   5.4096702e-02   3.2587904e-02  -2.9368951e-01   2.5045477e-01   1.5548053e-02  -3.0699985e-01  -3.0634770e-01   4.0843000e-01  -2.9092522e-01   5.2884276e-02  -3.1591777e-01  -3.0643224e-01   3.7434855e-01   3.1416336e-01  -2.5147212e-01  -2.3099567e-01  -1.7917162e-01  -2.9852044e-01   1.8399988e-01  -3.0732731e-01  -3.0995631e-01  -2.8700128e-01  -3.1515155e-01  -2.7178082e-01   3.9195684e-01  -4.8139243e-02  -2.9409160e-01   4.3279335e-01   3.9656358e-01  -1.5441698e-01   4.7974053e-01   3.0358967e-01  -3.2324892e-01  -2.8160397e-01  -1.2943134e-01  -3.3058660e-01   3.4249666e-01  -3.0337929e-01   8.8027025e-03  -9.7187447e-02   3.9672223e-01   4.8670142e-01   4.3417764e-01   1.3784846e-01   3.5558906e-01  -1.8099476e-01  -1.5854750e-01  -2.9202739e-01  -2.2403363e-01   1.7260505e-01  -3.0513014e-01  -3.1572359e-01  -1.2112882e-01   3.8460467e-01  -2.2289573e-01  -2.2141030e-01   1.3231687e-01   3.9155182e-02   1.9351055e-01  -3.0314508e-01   4.8926762e-01  -3.1229875e-01  -1.7372287e-01  -1.9462073e-01  -2.7510591e-01  -2.6050495e-01  -3.1970381e-01   7.8053396e-02  -2.3952178e-01  -1.0079786e-01  -3.0585305e-01   4.5748503e-01   1.5702194e-01   1.3661090e-01  -2.7853010e-01  -7.8589756e-02  -2.7630404e-01   4.4155084e-01  -3.2368272e-01   4.8016807e-01  -4.8143997e-02   4.8344072e-01  -2.5867432e-01  -2.3628374e-01   4.6728164e-01   2.5686151e-02   4.5513397e-01   2.3361930e-01  -3.0111355e-01  -3.0348038e-01   2.9915007e-01  -2.7385253e-01   2.9778556e-01   3.1691841e-02   3.2321770e-01   1.6650949e-01   4.3123452e-01  -2.4668283e-01  -3.1816919e-01
   2.1480127e-02   1.8932177e-01  -2.5891609e-01  -1.1269832e-01  -8.7374520e-02  -2.7910973e-01  -9.2675353e-02  -6.4046554e-02   2.2094595e-01  -1.5538219e-01   1.7296404e-01  -3.1077906e-02  -1.3181476e-01   2.0470332e-01   3.9781910e-01  -1.9685900e-01  -2.4046751e-01   8.2107251e-02  -2.4395960e-02   2.8299142e-01  -1.5905913e-01  -3.7762748e-02  -1.9463063e-01  -8.6465441e-02   2.8548723e-02   2.0121191e-01  -2.6606945e-01  -1.5271918e-01   2.7298012e-01   4.7638523e-01  -2.5887353e-01   5.8260150e-01   3.9429505e-02  -1.1085307e-01  -9.8861991e-02  -2.7281100e-01  -3.6699943e-02   4.4112667e-01  -8.8346217e-02   1.6112523e-01   1.1704063e-01   4.7467833e-01   5.6012023e-01   5.2213267e-01  -2.3437789e-01   4.3802245e-01   6.6083376e-02   7.2434307e-02  -3.4224219e-02   4.7898440e-02   2.7366504e-01  -1.6645419e-01  -9.7029875e-02  -2.9134889e-01   4.4532322e-01  -2.1792724e-01   3.1678613e-02   2.3079133e-01   1.6538335e-01   2.7312735e-01  -1.4103162e-01   5.4755895e-01  -1.0453834e-02  -2.4520780e-01  -2.5728400e-01   1.2292755e-02  -1.9166012e-01  -7.3934384e-02  -2.5040569e-01  -2.1345809e-01   1.0173826e-01  -2.0927747e-02   5.4068619e-01  -1.8906325e-01  -1.9632600e-01  -2.0030441e-01  -2.8073093e-01   3.6060222e-03   4.1747594e-01  -8.4403013e-02   5.1987840e-01   1.1199992e-01   5.2682392e-01   3.2866475e-02  -2.2559654e-01   5.5149385e-01  -2.7862821e-01   5.3342772e-01  -6.7591066e-02  -1.0870118e-01  -4.5027369e-02   3.4483845e-02  -1.9071741e-01   3.6479285e-01  -2.5183847e-01   5.2910367e-02  -1.7825614e-01   3.3660399e-01  -1.9731233e-01  -1.2848205e-02   2.9995437e-01   7.9227104e-02   1.5531308e-02  -3.0971004e-01   2.3860976e-01  -2.3771943e-03  -3.1067082e-01  -3.0935830e-01   4.0087057e-01  -2.8272886e-01   5.1501678e-02  -3.1529789e-01  -3.0024070e-01   3.9050123e-01   3.3536742e-01  -2.6240335e-01  -2.1832352e-01  -1.6499538e-01  -2.9578139e-01   1.8072580e-01  -2.8661547e-01  -3.0248098e-01  -2.7678284e-01  -3.0199150e-01  -2.5472101e-01   3.5310931e-01  -5.9780752e-02  -3.0145413e-01   4.0604121e-01   4.1318963e-01  -1.5374070e-01   4.7183871e-01   2.9715963e-01  -3.0737297e-01  -2.9496634e-01  -1.3605226e-01  -3.1469556e-01   3.7780291e-01  -3.1778221e-01   4.4149794e-02  -7.4623565e-02   3.9031215e-01   4.7232575e-01   4.2497323e-01   1.2850596e-01   3.4871974e-01  -1.7194941e-01  -1.7022838e-01  -2.9689190e-01  -2.3516073e-01   1.7778503e-01  -2.9962982e-01  -2.9687252e-01  -1.4574578e-01   3.7471356e-01  -2.3174025e-01  -2.2811217e-01   1.1837269e-01   5.9635647e-02   2.0669806e-01  -3.1036814e-01   4.8065930e-01  -2.9150511e-01  -1.7703093e-01  -1.8617960e-01  -2.6296280e-01  -2.5414961e-01  -2.9424237e-01   6.6561141e-02  -2.4820177e-01  -7.5463041e-02  -3.0500038e-01   4.4698040e-01   1.5957315e-01   1.5694350e-01  -2.5366201e-01  -1.1016526e-01  -2.7314878e-01   4.6182307e-01  -3.1045878e-01   4.8913251e-01  -6.1724253e-02   4.7532369e-01  -2.5309032e-01  -2.3285896e-01   4.5187626e-01   3.5498297e-02   4.6877634e-01   2.6598883e-01  -3.0518104e-01  -3.0961924e-01   2.8681071e-01  -2.9423555e-01   2.7471374e-01   4.1443805e-02   3.1247713e-01   1.3746287e-01   4.2659959e-01  -2.5513117e-01  -3.0536528e-01
   2.5092927e-02   1.6156014e-01  -2.5705518e-01  -7.4499066e-02  -5.9719272e-02  -2.7880178e-01  -9.2786161e-02  -5.4238500e-02   2.1452642e-01  -1.6372236e-01   1.7807927e-01  -2.9995903e-02  -1.0986553e-01   2.1709164e-01   3.9217258e-01  -1.8695825e-01  -2.3491534e-01   6.9504900e-02   5.4342476e-03   2.6013202e-01  -1.4196829e-01  -3.4910218e-02  -1.7298305e-01  -1.0982099e-01   1.6644681e-02   1.7790656e-01  -2.9098433e-01  -1.6774657e-01   2.8942782e-01   4.6587113e-01  -2.7269771e-01   5.4881974e-01   2.3402040e-02  -1.1664675e-01  -1.2494537e-01  -2.6568433e-01  -4.3709378e-02   4.1934346e-01  -1.2695728e-01   1.7741463e-01   9.4138723e-02   4.9479367e-01   5.5095801e-01   5.2998770e-01  -2.2489536e-01   4.1034798e-01   5.7405971e-02   7.2385447e-02  -1.8780951e-02   4.7736917e-02   2.6506204e-01  -1.6454389e-01  -7.9736459e-02  -2.7739097e-01   4.7030378e-01  -2.3483544e-01   4.0718410e-02   2.1563428e-01   1.8310882e-01   2.8623778e-01  -1.4696078e-01   5.4066196e-01  -2.0556186e-02  -2.7347152e-01  -2.6653566e-01  -3.5604091e-03  -2.0603651e-01  -7.5242626e-02  -2.4179894e-01  -2.1063485e-01   9.1486368e-02  -3.0411393e-02   5.3013108e-01  -1.7880988e-01  -1.9850923e-01  -1.9601796e-01  -2.8030829e-01   4.1360373e-03   3.9499893e-01  -8.1427925e-02   5.1282087e-01   1.2757180e-01   5.1176945e-01   2.6916566e-02  -2.2412820e-01   5.3578629e-01  -2.6758599e-01   5.4511601e-01  -5.6372980e-02  -1.1244709e-01  -5.5208601e-02   3.3071395e-02  -1.6997721e-01   3.5495916e-01  -2.6846098e-01   3.9157986e-02  -1.6998597e-01   3.2678936e-01  -2.0916246e-01  -8.6707937e-03   2.9964555e-01   7.9748427e-02   2.0184403e-02  -2.9948439e-01   2.5950896e-01   4.1279517e-03  -2.9311950e-01  -3.0942999e-01   3.9128075e-01  -2.8133049e-01   4.1764161e-02  -3.0600638e-01  -3.1260001e-01   3.7616224e-01   3.1018501e-01  -2.6229715e-01  -2.2618585e-01  -1.7095397e-01  -2.9509870e-01   1.7919909e-01  -3.0745894e-01  -3.1061232e-01  -2.7281825e-01  -2.9763546e-01  -2.7238698e-01   3.7477221e-01  -7.8822320e-02  -2.9432741e-01   4.1988549e-01   4.0519106e-01  -1.5674226e-01   4.6080996e-01   2.8337814e-01  -2.9388324e-01  -2.9693247e-01  -1.1018017e-01  -2.8370158e-01   3.5642489e-01  -3.0216969e-01   2.9996832e-02  -9.5120149e-02   4.0884832e-01   5.0088730e-01   4.1699587e-01   9.2233193e-02   3.5139085e-01  -1.6451734e-01  -1.6477886e-01  -2.8673980e-01  -2.2928083e-01   1.9127541e-01  -2.9184494e-01  -3.1254656e-01  -1.2913802e-01   3.7305572e-01  -2.1871945e-01  -2.3957267e-01   1.2332262e-01   4.5238716e-02   1.8484707e-01  -2.8719954e-01   4.9436612e-01  -3.2127700e-01  -1.4958846e-01  -1.9401311e-01  -2.8669822e-01  -2.6417668e-01  -3.0897714e-01   7.8807948e-02  -2.6027881e-01  -1.1970725e-01  -3.0070567e-01   4.5396747e-01   1.5390486e-01   1.2534396e-01  -2.4706258e-01  -9.1214564e-02  -2.6649765e-01   4.5939976e-01  -3.0902781e-01   4.7497525e-01  -3.5597978e-02   4.7073594e-01  -2.3765477e-01  -2.5589433e-01   4.5353618e-01   4.3592983e-02   4.6818204e-01   2.4363458e-01  -3.0113851e-01  -3.1028683e-01   2.8740212e-01  -2.6883423e-01   2.8098872e-01   2.8252044e-02   2.9822972e-01   1.5384269e-01   4.1915142e-01  -2.3742104e-01  -3.0004110e-01
   4.0814073e-02   1.9880994e-01  -2.7614348e-01  -1.0427710e-01  -6.4635211e-02  -2.6255537e-01  -8.7695467e-02  -7.9148047e-02   2.2032397e-01  -1.7122459e-01   1.5410396e-01  -4.4261350e-02  -1.2887330e-01   1.9950913e-01   3.9598200e-01  -1.9444809e-01  -2.4797616e-01   8.6358520e-02   3.5723896e-03   2.4635972e-01  -1.3937892e-01  -3.7397250e-02  -1.6438398e-01  -1.0337580e-01   2.1627208e-02   2.0015778e-01  -2.7003444e-01  -1.5126752e-01   2.7751700e-01   4.7094903e-01  -2.3965634e-01   5.4201510e-01   3.4446555e-02  -1.0680041e-01  -1.0717011e-01  -2.6087279e-01  -4.2108184e-02   4.1973141e-01  -1.0109499e-01   1.6347656e-01   1.1569197e-01   4.9029327e-01   5.4492046e-01   5.1296763e-01  -2.2298505e-01   4.0751638e-01   4.9257580e-02   6.9626554e-02  -1.8249873e-02   5.0590203e-02   2.6676766e-01  -1.5078456e-01  -8.3686858e-02  -2.5469387e-01   4.7055624e-01  -2.2794562e-01   2.8455537e-02   2.1961543e-01   1.6166398e-01   2.7455013e-01  -1.4045240e-01   5.4277028e-01  -2.7039863e-02  -2.4134873e-01  -2.4576243e-01   2.2773105e-02  -1.8752959e-01  -6.9542001e-02  -2.3193102e-01  -2.1800955e-01   8.9404018e-02  -2.9444680e-02   5.4673305e-01  -1.7237952e-01  -1.8940238e-01  -1.8315231e-01  -2.8645487e-01   1.2329419e-02   4.1625385e-01  -7.6187467e-02   5.1296997e-01   1.1975193e-01   4.9366660e-01   1.7977682e-02  -2.2584434e-01   5.4125752e-01  -2.6186311e-01   5.5166782e-01  -8.3556934e-02  -1.0112711e-01  -5.2053023e-02   1.8302983e-02  -1.8714155e-01   3.5244028e-01  -2.5233618e-01   5.0315755e-02  -1.9101969e-01   3.2368633e-01  -2.1569292e-01  -1.1970687e-02   2.8859493e-01   4.6049575e-02   1.0763161e-02  -2.9275967e-01   2.6634711e-01   1.1344021e-02  -3.0802694e-01  -2.9477957e-01   3.6315378e-01  -2.9231568e-01   5.3544034e-02  -2.8659474e-01  -3.0370138e-01   3.8599925e-01   3.3367081e-01  -2.6865625e-01  -2.2430254e-01  -1.7447174e-01  -2.8983778e-01   1.7774225e-01  -2.9531833e-01  -3.0013712e-01  -2.9350556e-01  -3.0235223e-01  -2.6671874e-01   3.6424564e-01  -6.0960711e-02  -2.8824961e-01   4.0880281e-01   3.8506871e-01  -1.6607646e-01   4.5695236e-01   2.9646242e-01  -3.0544994e-01  -2.8482648e-01  -1.1525164e-01  -3.0353935e-01   3.6752904e-01  -2.9387399e-01   4.2655055e-02  -9.8668583e-02   4.0742678e-01   4.5809994e-01   4.3396162e-01   9.4995707e-02   3.2458249e-01  -1.5543265e-01  -1.5622184e-01  -2.8980952e-01  -2.0860853e-01   1.7737331e-01  -2.6859405e-01  -3.1071845e-01  -1.3157595e-01   3.7659940e-01  -2.2990925e-01  -2.1798782e-01   1.2513603e-01   6.5319821e-02   2.0949110e-01  -2.9553945e-01   4.8091614e-01  -2.9762431e-01  -1.7404952e-01  -2.0182940e-01  -2.6981093e-01  -2.7110773e-01  -3.0739756e-01   7.5332959e-02  -2.5727558e-01  -1.0861303e-01  -2.9935597e-01   4.6156115e-01   1.4825763e-01   1.2872961e-01  -2.7492574e-01  -1.0736084e-01  -2.7433164e-01   4.5597848e-01  -3.0893630e-01   4.8201599e-01  -4.6430405e-02   4.8201294e-01  -2.4642401e-01  -2.4004049e-01   4.5140183e-01   4.3815623e-02   4.6573875e-01   2.4255857e-01  -3.0004417e-01  -2.9032041e-01   2.9295249e-01  -2.7216774e-01   2.7729945e-01   5.0780489e-02   3.1410574e-01   1.4247381e-01   4.1049274e-01  -2.4131071e-01  -2.9787076e-01
   1.9369211e-02   1.8349780e-01  -2.6299980e-01  -8.2901268e-02  -5.9015957e-02  -2.7958967e-01  -7.8668178e-02  -5.1753119e-02   2.4025490e-01  -1.4434715e-01   1.7521574e-01  -3.0051519e-02  -1.2929701e-01   2.0698312e-01   3.9298649e-01  -2.0048681e-01  -2.2490728e-01   6.1764065e-02   8.5453708e-03   2.7553092e-01  -1.3885723e-01  -4.5981492e-02  -1.4961690e-01  -9.8286531e-02   9.9887526e-03   1.6060486e-01  -2.7308520e-01  -1.3641701e-01   2.7002841e-01   4.7681612e-01  -2.5179803e-01   5.3676237e-01   3.8738604e-02  -1.0793916e-01  -9.0737952e-02  -2.6353416e-01  -6.4314343e-02   4.2456614e-01  -1.2832251e-01   1.8495526e-01   1.0955479e-01   4.7094296e-01   5.2995612e-01   5.4341236e-01  -2.2719754e-01   4.0879177e-01   3.5601479e-02   4.3267636e-02  -2.8352918e-02   4.0384937e-02   2.7018216e-01  -1.5037552e-01  -7.7784368e-02  -2.6996364e-01   4.6289183e-01  -2.3272494e-01   3.2336326e-02   2.2443225e-01   1.7712389e-01   2.8253003e-01  -1.4497652e-01   5.4321265e-01  -1.0714302e-02  -2.4210747e-01  -2.3711112e-01   8.8502785e-03  -2.0360336e-01  -7.2092861e-02  -2.4514014e-01  -1.9975619e-01   8.5340807e-02  -3.4798243e-02   5.3551806e-01  -1.7721393e-01  -1.9004980e-01  -1.9755071e-01  -2.7481858e-01   3.8365378e-03   4.0330741e-01  -7.3541205e-02   5.0734941e-01   1.1123355e-01   5.1324502e-01   3.3587224e-02  -2.1772879e-01   5.2892358e-01  -2.6784495e-01   5.5593954e-01  -5.1861077e-02  -1.2421957e-01  -4.7059516e-02   7.2836016e-03  -1.5912872e-01   3.6102108e-01  -2.5626214e-01   4.3954493e-02  -1.8281978e-01   3.2922341e-01  -2.1741566e-01  -1.1029855e-02   2.9441288e-01   5.5616481e-02   1.0321795e-02  -3.0075466e-01   2.3599231e-01  -3.5591494e-03  -3.0498425e-01  -2.9925776e-01   3.7089565e-01  -2.8002750e-01   3.1588587e-02  -3.1189143e-01  -2.8932353e-01   3.7893820e-01   3.0766401e-01  -2.6245672e-01  -2.1914237e-01  -1.6546229e-01  -2.7272115e-01   1.9198569e-01  -2.9984843e-01  -2.9587002e-01  -2.7971932e-01  -3.0407827e-01  -2.7041764e-01   3.6765969e-01  -6.8152839e-02  -2.8056070e-01   4.1851788e-01   3.8963402e-01  -1.5998168e-01   4.6130404e-01   3.2064205e-01  -3.0861236e-01  -3.0488008e-01  -1.1557172e-01  -2.9020682e-01   3.6353584e-01  -2.8859838e-01   4.5396358e-02  -1.0536195e-01   3.9436728e-01   4.7968525e-01   4.3772045e-01   1.1155121e-01   3.3519716e-01  -1.7522152e-01  -1.4848476e-01  -2.8453038e-01  -2.1124835e-01   1.7070321e-01  -2.9696209e-01  -3.1404849e-01  -1.1925814e-01   3.6697714e-01  -2.2431803e-01  -2.0822007e-01   1.1986734e-01   4.6930965e-02   2.0211144e-01  -3.0073761e-01   4.9282592e-01  -2.9693385e-01  -1.4870603e-01  -2.1125214e-01  -2.4629822e-01  -2.3732128e-01  -2.9583025e-01   7.7718971e-02  -2.3915196e-01  -1.1352873e-01  -2.9105182e-01   4.6502231e-01   1.4604129e-01   1.4264390e-01  -2.7517542e-01  -1.2129615e-01  -2.6233095e-01   4.3793673e-01  -2.7912869e-01   4.9443580e-01  -2.9321404e-02   4.5924837e-01  -2.5397658e-01  -2.5640331e-01   4.6229173e-01   1.0482278e-02   4.6354258e-01   2.4790437e-01  -3.0677883e-01  -2.9155349e-01   2.8720086e-01  -2.6251336e-01   2.9626061e-01   2.7743864e-02   3.0354149e-01   1.3733966e-01   4.2254750e-01  -2.4587452e-01  -2.9908089e-01
   2.4386638e-02   1.6429433e-01  -2.7500120e-01  -9.9967308e-02  -4.1958105e-02  -2.5453115e-01  -9.0799056e-02  -4.6387520e-02   1.9265389e-01  -1.4016546e-01   1.7869097e-01  -5.3102259e-02  -1.3011256e-01   2.1329565e-01   3.9000926e-01  -1.7284942e-01  -2.1401983e-01   8.5593985e-02  -4.5647576e-04   2.5944109e-01  -1.4249864e-01  -3.3239036e-02  -1.5994418e-01  -9.7262208e-02   1.4122852e-02   1.7983602e-01  -2.5204859e-01  -1.3369537e-01   2.6995967e-01   4.7755947e-01  -2.3416510e-01   5.3287381e-01   2.0339451e-02  -1.1396461e-01  -1.0609225e-01  -2.7238767e-01  -5.1388060e-02   4.3320657e-01  -1.2249757e-01   1.7038155e-01   9.7130675e-02   4.5427655e-01   5.5300585e-01   5.2836581e-01  -2.2476433e-01   4.2589506e-01   7.1222754e-02   6.2512701e-02  -1.9073218e-02   4.3756622e-02   2.6701090e-01  -1.4858577e-01  -8.6177080e-02  -2.5967125e-01   4.4896837e-01  -2.2301071e-01   3.8934313e-02   2.1472287e-01   1.7319666e-01   2.7663924e-01  -1.4462990e-01   5.3073427e-01  -1.3900896e-02  -2.5631616e-01  -2.4507698e-01  -1.0586931e-03  -1.8124326e-01  -6.5216282e-02  -2.3858202e-01  -1.9311785e-01   8.5035067e-02  -4.3288805e-02   5.5270553e-01  -1.6463890e-01  -1.9951861e-01  -2.0469964e-01  -2.8404773e-01   6.4376921e-03   4.0629828e-01  -7.0622076e-02   5.2272116e-01   1.3849642e-01   5.0134300e-01   3.0657778e-02  -2.1157311e-01   5.3408352e-01  -2.5747364e-01   5.3203193e-01  -6.6949146e-02  -1.0442495e-01  -6.5621604e-02   2.4698887e-02  -1.7322437e-01   3.6174001e-01  -2.6728968e-01   5.4081985e-02  -1.7341393e-01   3.3030407e-01  -2.0254224e-01  -1.5356017e-02   2.9105137e-01   7.9997470e-02   2.3531385e-02  -3.1003270e-01   2.4713373e-01  -2.8790728e-02  -3.0062462e-01  -2.8944635e-01   3.9328156e-01  -2.9732709e-01   5.8703120e-02  -3.0452753e-01  -2.8099119e-01   3.7024108e-01   3.1868580e-01  -2.2985665e-01  -2.2304171e-01  -1.7900096e-01  -2.7744710e-01   1.9200351e-01  -3.0376998e-01  -2.9453321e-01  -2.8972014e-01  -3.1073644e-01  -2.5816544e-01   3.7234172e-01  -6.9518807e-02  -2.8623067e-01   4.1295143e-01   3.9281683e-01  -1.7029965e-01   4.6684416e-01   2.9536949e-01  -2.9471050e-01  -2.9812351e-01  -1.5491492e-01  -2.7893638e-01   3.5256276e-01  -2.7710415e-01   3.2135190e-02  -7.7664638e-02   3.9595771e-01   4.6886011e-01   4.2596878e-01   9.3826417e-02   3.5362849e-01  -1.5962150e-01  -1.6466070e-01  -2.6743639e-01  -2.1124407e-01   1.8849008e-01  -2.9892792e-01  -3.1422347e-01  -1.3569683e-01   3.9313730e-01  -2.1382033e-01  -2.1487600e-01   1.2819107e-01   4.9916225e-02   2.1306044e-01  -2.7342848e-01   4.7051361e-01  -2.9409629e-01  -1.6857822e-01  -1.6300391e-01  -2.5547202e-01  -2.3816857e-01  -3.0346574e-01   8.4235579e-02  -2.6516604e-01  -7.0737995e-02  -2.8873081e-01   4.5374866e-01   1.4830813e-01   1.1081255e-01  -2.6179147e-01  -9.3767949e-02  -2.6644643e-01   4.3508898e-01  -2.9297266e-01   4.7529242e-01  -3.5387396e-02   4.6679174e-01  -2.1414632e-01  -2.4642822e-01   4.6009215e-01   2.4722050e-02   4.7222048e-01   2.3740014e-01  -3.1153279e-01  -3.0673335e-01   2.7810276e-01  -2.6870619e-01   2.7359636e-01   1.7622523e-02   2.9844804e-01   1.3502653e-01   4.3284185e-01  -2.4452872e-01  -3.0917123e-01
   3.2339681e-02   1.6760653e-01  -2.5907080e-01  -9.3395602e-02  -6.6707631e-02  -2.6887542e-01  -1.0434838e-01  -4.7692690e-02   2.2451667e-01  -1.3644673e-01   1.6530906e-01  -2.0984629e-02  -1.2858181e-01   1.8902530e-01   3.9505038e-01  -1.9763419e-01  -2.1066157e-01   6.9298074e-02  -7.6634479e-03   2.6422396e-01  -1.2455987e-01  -1.0657135e-02  -1.6988233e-01  -1.0137887e-01   2.6645688e-03   1.7441459e-01  -2.5190602e-01  -1.3739781e-01   2.6396353e-01   4.6687298e-01  -2.4715846e-01   5.4556674e-01   2.0465333e-02  -9.3770553e-02  -1.1091027e-01  -2.4823447e-01  -4.2211132e-02   4.1876221e-01  -1.2319816e-01   1.5312857e-01   8.3466723e-02   4.7287414e-01   5.4118974e-01   5.1646268e-01  -2.2879225e-01   4.1460341e-01   5.9428124e-02   8.0165917e-02  -1.5308686e-02   2.8800393e-02   2.4421047e-01  -1.6672061e-01  -7.4308101e-02  -2.4784144e-01   4.4854856e-01  -2.2373901e-01   3.3363917e-02   2.0981162e-01   1.6426590e-01   2.7710209e-01  -1.4168597e-01   5.6072221e-01  -1.5682688e-02  -2.4087228e-01  -2.4261202e-01   2.4420002e-02  -1.9578268e-01  -8.9984411e-02  -2.3610141e-01  -2.1074724e-01   9.6879753e-02  -2.1061607e-02   5.4716812e-01  -1.6696196e-01  -1.6033689e-01  -1.6017001e-01  -2.5812877e-01   1.3912886e-02   3.9787500e-01  -6.1924870e-02   5.0225476e-01   1.2677817e-01   4.9684770e-01   1.2741349e-02  -2.0196798e-01   5.4370828e-01  -2.4296432e-01   5.4415826e-01  -7.3026732e-02  -1.1295462e-01  -4.1441201e-02   2.5016539e-02  -1.6302297e-01   3.5152929e-01  -2.4057376e-01   5.8477501e-02  -1.9813818e-01   3.1753400e-01  -2.0017013e-01  -2.2498862e-02   2.9180961e-01   5.6345208e-02  -3.8005769e-03  -2.8917899e-01   2.2646163e-01  -2.3296223e-02  -2.9743094e-01  -2.8200828e-01   3.8060097e-01  -2.9629423e-01   4.5107172e-02  -2.9362414e-01  -3.0568241e-01   3.6277812e-01   2.9423943e-01  -2.5648142e-01  -2.4277440e-01  -1.6747416e-01  -2.8414997e-01   1.9062644e-01  -3.0869999e-01  -3.0369685e-01  -3.0084385e-01  -3.0183002e-01  -2.6066127e-01   3.5834541e-01  -5.6644148e-02  -2.7310022e-01   4.0113170e-01   3.9011603e-01  -1.6527538e-01   4.6736476e-01   2.9056147e-01  -2.9650069e-01  -2.8206885e-01  -1.2031480e-01  -3.0087772e-01   3.4773651e-01  -2.8535045e-01   4.9550811e-02  -9.0563048e-02   3.9166756e-01   4.6758486e-01   4.3873833e-01   9.7706007e-02   3.3753032e-01  -1.5830538e-01  -1.5471737e-01  -2.9671727e-01  -2.0257443e-01   1.7093669e-01  -2.7874541e-01  -3.0252234e-01  -1.7261454e-01   3.6396844e-01  -2.2475715e-01  -2.1737010e-01   1.2112088e-01   6.6725008e-02   2.0195255e-01  -2.9842740e-01   4.8094918e-01  -2.8710302e-01  -2.0405651e-01  -1.8825508e-01  -2.5760317e-01  -2.6160286e-01  -2.9108392e-01   6.3926253e-02  -2.4475818e-01  -7.8606922e-02  -2.9325817e-01   4.6700452e-01   1.5272300e-01   1.2961756e-01  -2.5813107e-01  -9.3999111e-02  -2.6736999e-01   4.4281989e-01  -3.0983510e-01   4.6967489e-01  -5.3140263e-02   4.6286470e-01  -2.3597785e-01  -2.4160425e-01   4.4792076e-01   1.4739486e-02   4.7025475e-01   2.3768026e-01  -3.0221449e-01  -3.0014057e-01   2.7709356e-01  -2.9201550e-01   2.8830747e-01   1.8175170e-02   3.0548511e-01   1.3064396e-01   4.3534157e-01  -2.6306699e-01  -3.1028046e-01
   1.2125236e-02   1.6787808e-01  -2.5853020e-01  -1.0560447e-01  -6.5269886e-02  -2.5790858e-01  -8.4393279e-02  -5.7210591e-02   2.2128616e-01  -1.4501870e-01   1.5776096e-01  -1.5986865e-02  -1.0831533e-01   2.0646602e-01   4.0327899e-01  -1.9451361e-01  -2.0938687e-01   5.2986520e-02  -7.5461024e-03   2.5143209e-01  -1.5646629e-01  -3.0421253e-02  -1.6389920e-01  -8.6146889e-02   1.1936643e-02   1.9494893e-01  -2.8084727e-01  -1.5378974e-01   2.8069720e-01   4.6044515e-01  -2.4210695e-01   5.2513307e-01   2.3143827e-02  -9.1979204e-02  -9.9765740e-02  -2.3773404e-01  -4.6796628e-02   4.2183841e-01  -1.1000930e-01   1.6155787e-01   1.0974370e-01   4.6159155e-01   5.5330992e-01   5.2069852e-01  -2.1163379e-01   4.0327764e-01   7.1386042e-02   6.9165809e-02  -3.0562759e-02   3.3947746e-02   2.6500398e-01  -1.5274367e-01  -8.7723743e-02  -2.7003307e-01   4.4943395e-01  -2.1595073e-01   3.0360156e-02   2.1352813e-01   1.8350400e-01   2.8763044e-01  -1.3785651e-01   5.2493018e-01  -1.7040817e-02  -2.4558917e-01  -2.2952916e-01   2.8787163e-03  -1.6917092e-01  -7.3494134e-02  -2.4610905e-01  -2.0976977e-01   8.3719371e-02  -1.8529625e-02   5.2978995e-01  -1.8469400e-01  -1.6973732e-01  -1.9484788e-01  -2.6762262e-01   1.5928772e-02   3.8610645e-01  -5.9703411e-02   5.2467141e-01   9.6234532e-02   4.9672800e-01   1.9558402e-02  -2.0993189e-01   5.3225745e-01  -2.6101659e-01   5.4055289e-01  -6.9243257e-02  -1.1230027e-01  -6.3517326e-02   4.6405970e-02  -1.5834366e-01   3.4953235e-01  -2.4355347e-01   7.7786496e-02  -1.6864582e-01   3.4004854e-01  -1.9908977e-01  -1.6915730e-02   2.7225937e-01   7.4193671e-02   1.5002459e-02  -2.9460833e-01   2.2383076e-01  -1.5877908e-02  -2.8912331e-01  -2.8620254e-01   3.7927786e-01  -2.7204450e-01   5.2777688e-02  -2.9831186e-01  -3.0411522e-01   3.5830906e-01   3.1036844e-01  -2.6077945e-01  -2.2981924e-01  -1.6005396e-01  -2.7736601e-01   2.0240367e-01  -3.0152597e-01  -2.9098115e-01  -2.8582217e-01  -2.7830939e-01  -2.4864080e-01   3.7454756e-01  -6.9773313e-02  -2.8727468e-01   3.8814567e-01   4.0106245e-01  -1.6610431e-01   4.6589095e-01   2.8528195e-01  -2.8997173e-01  -2.9555271e-01  -1.1981342e-01  -2.8170812e-01   3.5423895e-01  -2.8949068e-01   3.0111902e-02  -8.0078597e-02   4.0810942e-01   4.8257222e-01   4.4321424e-01   8.5271617e-02   3.4329070e-01  -1.6532076e-01  -1.6209867e-01  -2.9488489e-01  -2.0008101e-01   1.8802257e-01  -2.8914302e-01  -2.7610427e-01  -1.3039568e-01   3.7635903e-01  -2.0994890e-01  -2.1007959e-01   1.3018150e-01   5.8251286e-02   2.0796433e-01  -2.8091302e-01   4.7885774e-01  -2.7873900e-01  -1.8111073e-01  -2.0485112e-01  -2.5792002e-01  -2.7466656e-01  -2.9000294e-01   4.9026199e-02  -2.4268839e-01  -8.9113796e-02  -2.9099425e-01   4.3860077e-01   1.4604296e-01   1.2640539e-01  -2.6734614e-01  -9.3312760e-02  -2.5387655e-01   4.4393977e-01  -3.0200724e-01   5.0451617e-01  -3.5910320e-02   4.7637923e-01  -2.4134895e-01  -2.3526244e-01   4.5832645e-01   2.1427789e-02   4.8191324e-01   2.2048679e-01  -2.8795183e-01  -2.9747762e-01   2.7248104e-01  -2.5526885e-01   3.1526101e-01   1.3913656e-03   2.9952532e-01   1.2622926e-01   4.2761153e-01  -2.3103449e-01  -2.7796482e-01
   2.5893120e-02   1.7934766e-01  -2.5596790e-01  -1.0149453e-01  -5.9274871e-02  -2.7015237e-01  -7.3901806e-02  -5.5533889e-02   2.1658099e-01  -1.4464143e-01   1.4366481e-01  -4.1391962e-02  -1.2015006e-01   2.2215571e-01   3.8729924e-01  -1.9180794e-01  -2.0647562e-01   5.6788846e-02  -2.4799249e-03   2.3386457e-01  -1.3601905e-01  -4.8716880e-02  -1.6514679e-01  -9.1276667e-02   2.8392718e-02   1.8226295e-01  -2.8888002e-01  -1.3647732e-01   2.8042922e-01   4.5763778e-01  -2.3713043e-01   5.5187601e-01   5.1431112e-02  -9.5266576e-02  -1.2491392e-01  -2.5390143e-01  -3.9394778e-02   4.2710210e-01  -1.0767519e-01   1.7846369e-01   8.3269732e-02   4.6371745e-01   5.4381397e-01   5.1385530e-01  -2.1797899e-01   4.0495295e-01   6.5137711e-02   7.4021141e-02  -3.3961450e-02   3.0526987e-02   2.6055656e-01  -1.4941314e-01  -7.7888540e-02  -2.4871984e-01   4.4348084e-01  -2.0656752e-01   3.2768609e-02   2.0602551e-01   1.6003465e-01   2.8282190e-01  -1.2938404e-01   5.3330380e-01  -1.9418323e-02  -2.3261495e-01  -2.2650115e-01   1.0632676e-02  -1.8588126e-01  -7.7071424e-02  -2.0365019e-01  -2.0434094e-01   9.3695381e-02  -2.9616518e-02   5.3961991e-01  -1.7989875e-01  -2.0973124e-01  -1.9004038e-01  -2.5477723e-01   7.4153978e-03   3.9818558e-01  -8.1578404e-02   4.9520057e-01   1.1759024e-01   4.9895080e-01   1.8742152e-02  -2.0394893e-01   5.3230514e-01  -2.4125304e-01   5.3461715e-01  -6.6440669e-02  -1.0133085e-01  -4.5292363e-02   1.7977664e-02  -1.6618022e-01   3.5894679e-01  -2.5158500e-01   4.2479033e-02  -1.8131279e-01   3.1743582e-01  -2.0680499e-01  -1.4371955e-02   2.6864507e-01   7.0917149e-02  -1.0695387e-02  -3.0358606e-01   2.2237358e-01  -2.0768339e-02  -2.9883773e-01  -2.7872262e-01   3.6442127e-01  -2.7940636e-01   5.0502872e-02  -2.9091719e-01  -3.0548876e-01   3.6194059e-01   3.2295007e-01  -2.5684252e-01  -2.3790017e-01  -1.6110560e-01  -2.7031480e-01   1.7730371e-01  -2.9388861e-01  -2.8619763e-01  -2.6866303e-01  -2.9258643e-01  -2.6045269e-01   3.8540953e-01  -7.1008042e-02  -2.7960107e-01   4.0260355e-01   4.0910248e-01  -1.6846970e-01   4.7737027e-01   2.8779561e-01  -2.9507096e-01  -3.2480846e-01  -1.3351111e-01  -2.8213470e-01   3.6444738e-01  -2.8682712e-01   4.1238321e-02  -6.1611342e-02   3.7081954e-01   4.4493380e-01   4.0376244e-01   8.1124040e-02   3.5023414e-01  -1.5553543e-01  -1.5457794e-01  -2.8165845e-01  -1.7790484e-01   1.9738957e-01  -2.8051558e-01  -2.9433830e-01  -1.3597690e-01   3.7972887e-01  -2.1950550e-01  -2.1146627e-01   1.4053881e-01   5.5346182e-02   2.0193547e-01  -2.8276504e-01   4.7772220e-01  -2.8144737e-01  -1.6987102e-01  -1.9936040e-01  -2.5648742e-01  -2.5538621e-01  -3.0286964e-01   5.4589707e-02  -2.4085609e-01  -9.5147635e-02  -2.7335917e-01   4.5886612e-01   1.2321737e-01   1.1335110e-01  -2.4729065e-01  -1.0126687e-01  -2.6420140e-01   4.5307174e-01  -3.0368086e-01   4.8414410e-01  -4.1500850e-02   4.5274808e-01  -2.2242862e-01  -2.5183979e-01   4.6287035e-01   6.8764861e-03   4.4120735e-01   2.2780617e-01  -2.8860212e-01  -2.8771754e-01   2.7584412e-01  -2.6554646e-01   3.1134389e-01   8.9401269e-03   2.9619191e-01   1.2393777e-01   4.2337962e-01  -2.4070418e-01  -2.8775720e-01
   2.7373129e-02   1.8255700e-01  -2.5448024e-01  -1.0235192e-01  -5.6761740e-02  -2.5494048e-01  -9.3819487e-02  -4.6163595e-02   2.2229466e-01  -1.2556769e-01   1.6808398e-01  -1.1640368e-02  -1.0774657e-01   2.0407777e-01   3.9833738e-01  -1.9017263e-01  -1.8407626e-01   4.8880122e-02   2.5659735e-03   2.4323667e-01  -1.3087459e-01  -3.5091254e-02  -1.5620232e-01  -8.3783306e-02   2.6508886e-02   1.7592732e-01  -2.4916896e-01  -1.3697182e-01   2.7858161e-01   4.7304917e-01  -2.4584423e-01   5.2251023e-01   4.2573289e-02  -9.3313612e-02  -1.0391320e-01  -2.4930092e-01  -2.3594418e-02   4.1718557e-01  -1.1302649e-01   1.6171766e-01   9.3991940e-02   4.5511800e-01   5.3742174e-01   5.0990510e-01  -2.1463189e-01   4.0002336e-01   5.7047587e-02   4.2117330e-02  -1.0255373e-02   3.2281364e-02   2.4940620e-01  -1.3926408e-01  -7.6029937e-02  -2.5608194e-01   4.4140480e-01  -2.1429065e-01   1.8819304e-02   2.0659184e-01   1.8336357e-01   2.6145639e-01  -1.3652366e-01   5.3950946e-01  -5.2955343e-03  -2.4899200e-01  -2.2240102e-01   2.9434040e-02  -1.7540991e-01  -8.6165673e-02  -2.2961855e-01  -1.8049825e-01   8.8609693e-02  -3.2070323e-02   5.4104805e-01  -1.5240608e-01  -1.7900117e-01  -1.8861689e-01  -2.6179589e-01   1.9404495e-02   4.1447215e-01  -6.9490724e-02   5.1795196e-01   1.2042760e-01   4.9235864e-01   2.5283682e-02  -2.0024429e-01   5.1921461e-01  -2.5258579e-01   5.2786593e-01  -5.2975443e-02  -1.0224062e-01  -5.9846393e-02   1.5199070e-02  -1.7660335e-01   3.4037018e-01  -2.4241875e-01   4.8958781e-02  -1.8803540e-01   3.3531151e-01  -1.8588301e-01  -2.6581383e-02   2.7772821e-01   8.7460179e-02  -6.0771149e-03  -3.0735739e-01   2.0375294e-01  -2.3800380e-02  -2.8189539e-01  -2.8994036e-01   3.6297253e-01  -2.7779107e-01   4.8577353e-02  -2.8633050e-01  -2.9009299e-01   3.7467627e-01   3.3971393e-01  -2.4703190e-01  -2.4192664e-01  -1.5674209e-01  -2.7355486e-01   1.6977825e-01  -2.5456976e-01  -2.8095406e-01  -2.6582384e-01  -3.0371820e-01  -2.4886291e-01   3.6443072e-01  -5.6858352e-02  -2.5773886e-01   4.0236480e-01   4.1164801e-01  -1.9085905e-01   4.6396088e-01   2.8141030e-01  -2.8601046e-01  -2.8279616e-01  -1.4334209e-01  -2.7493713e-01   3.5612664e-01  -2.9399007e-01   4.2172205e-02  -6.5129824e-02   3.8994720e-01   4.8243081e-01   4.3461990e-01   9.4791332e-02   3.5121219e-01  -1.4015218e-01  -1.4027698e-01  -2.6204580e-01  -2.0616240e-01   1.6706738e-01  -2.8183352e-01  -2.8787081e-01  -1.3459830e-01   3.6634913e-01  -2.2080010e-01  -2.1674592e-01   1.2472959e-01   5.9398550e-02   2.0371557e-01  -2.9460175e-01   4.6243672e-01  -2.8499775e-01  -1.7348858e-01  -2.1007110e-01  -2.5491144e-01  -2.3798912e-01  -3.0576534e-01   5.8046232e-02  -2.4903550e-01  -7.9621113e-02  -2.7975335e-01   4.5985593e-01   1.3932868e-01   1.1851446e-01  -2.5103251e-01  -1.0166515e-01  -2.6736036e-01   4.4797546e-01  -2.8997012e-01   4.7801826e-01  -3.6001469e-02   4.6080385e-01  -2.1000483e-01  -2.4321268e-01   4.3485920e-01   9.9552371e-03   4.6407058e-01   2.1319967e-01  -2.7130521e-01  -3.0024673e-01   2.6908598e-01  -2.6806764e-01   2.9642152e-01   2.2433401e-02   2.9239802e-01   1.2201998e-01   4.1734972e-01  -2.2522484e-01  -2.8836200e-01
   3.5007098e-02   1.6065081e-01  -2.4896341e-01  -9.2747563e-02  -6.0591258e-02  -2.6533088e-01  -7.0478690e-02  -6.3438285e-02   2.2589118e-01  -1.2482429e-01   1.6060792e-01  -3.5748255e-02  -1.1609861e-01   1.9517346e-01   3.7504738e-01  -1.9510322e-01  -2.1250664e-01   5.5518976e-02  -3.9148195e-03   2.6245437e-01  -1.1775732e-01  -1.4587934e-02  -1.3860012e-01  -9.7716710e-02   1.1166460e-02   1.8103465e-01  -2.4699484e-01  -1.4160908e-01   2.6317862e-01   4.7983715e-01  -2.5212904e-01   5.3642802e-01   2.4756981e-02  -1.0813846e-01  -9.6013802e-02  -2.3440209e-01  -3.5264639e-02   4.1873086e-01  -8.3650778e-02   1.5380142e-01   9.9776193e-02   4.6619306e-01   5.3811263e-01   5.0958403e-01  -1.9071617e-01   4.0071548e-01   6.1821292e-02   5.6604263e-02  -4.4985782e-03   4.3284562e-02   2.5431461e-01  -1.5627268e-01  -8.9754218e-02  -2.4242943e-01   4.4903757e-01  -2.0179561e-01   3.6636699e-02   2.2006354e-01   1.7869243e-01   2.7304716e-01  -1.2820668e-01   5.2686142e-01  -3.2494023e-03  -2.3419524e-01  -2.2804931e-01   1.2938158e-02  -2.0030537e-01  -6.1734198e-02  -2.1237529e-01  -1.9114795e-01   6.8809026e-02  -2.3249050e-02   5.1724365e-01  -1.6011628e-01  -1.8299239e-01  -2.0887892e-01  -2.5087903e-01   2.5286781e-02   3.7573643e-01  -6.8297281e-02   5.1609678e-01   1.0506656e-01   4.9699974e-01   3.0652547e-02  -1.9772655e-01   5.1868393e-01  -2.4711902e-01   5.3272909e-01  -5.1941566e-02  -9.1053766e-02  -3.5910207e-02   2.4601909e-02  -1.5613817e-01   3.5845486e-01  -2.4786409e-01   5.6535971e-02  -1.6358390e-01   3.3099910e-01  -2.1009515e-01  -6.9405603e-03   2.7091551e-01   7.2994827e-02  -1.0039445e-02  -2.9366590e-01   2.3682464e-01  -4.4271800e-02  -2.5445244e-01  -2.7736277e-01   3.7479457e-01  -2.7995470e-01   4.3213956e-02  -3.0409214e-01  -2.9727137e-01   3.4591621e-01   3.2891834e-01  -2.5393262e-01  -2.1259456e-01  -1.5651684e-01  -2.6111090e-01   1.9732470e-01  -2.8171166e-01  -2.8989003e-01  -2.7928222e-01  -2.8590136e-01  -2.4222440e-01   3.5698969e-01  -1.0178801e-01  -2.7425180e-01   3.9314441e-01   3.8176586e-01  -1.6583444e-01   4.4272110e-01   2.9221773e-01  -3.0105993e-01  -2.6885199e-01  -1.2035756e-01  -2.8247763e-01   3.5448821e-01  -2.8318193e-01   5.9538205e-02  -6.5466714e-02   4.1565383e-01   4.7952059e-01   4.4923489e-01   7.0456142e-02   3.5196506e-01  -1.5630681e-01  -1.4199912e-01  -2.8009502e-01  -2.0326539e-01   1.9002965e-01  -2.6538396e-01  -2.8343167e-01  -1.3117910e-01   3.8688781e-01  -2.3838305e-01  -2.2440090e-01   1.2857430e-01   7.0397283e-02   2.2285644e-01  -2.7372520e-01   4.6986971e-01  -2.6284964e-01  -1.6631875e-01  -1.8455748e-01  -2.3941398e-01  -2.6140509e-01  -2.9720045e-01   6.3407970e-02  -2.3155178e-01  -8.4274609e-02  -2.9976443e-01   4.4750400e-01   1.3682935e-01   1.2779282e-01  -2.3832127e-01  -1.1739900e-01  -2.4788830e-01   4.3830086e-01  -2.9542273e-01   4.6529177e-01  -5.9722642e-02   4.6573678e-01  -2.1110010e-01  -2.4510868e-01   4.5499131e-01  -7.9969138e-03   4.7024981e-01   2.1777863e-01  -2.7908796e-01  -2.8718536e-01   2.7425084e-01  -2.7457173e-01   2.8413926e-01  -1.5058742e-03   2.9310552e-01   1.3671067e-01   4.2105443e-01  -2.4184024e-01  -2.6740495e-01
   3.8024991e-02   1.8521369e-01  -2.5088146e-01  -8.7177703e-02  -7.0012238e-02  -2.4261913e-01  -8.7768068e-02  -4.1650445e-02   2.1161359e-01  -1.2108274e-01   1.5743263e-01  -2.0902208e-02  -1.0505169e-01   1.9814342e-01   3.6858559e-01  -1.6373150e-01  -2.0271622e-01   5.3270093e-02   1.9844056e-02   2.4986062e-01  -1.3826937e-01  -4.1019472e-02  -1.5647682e-01  -8.7328424e-02   1.2444616e-02   1.7406680e-01  -2.5134827e-01  -1.5096041e-01   2.9064188e-01   4.5201862e-01  -2.2234116e-01   5.2306433e-01   4.4834642e-02  -9.2754673e-02  -9.3323749e-02  -2.4171973e-01  -4.7271028e-02   4.0565828e-01  -1.0439704e-01   1.4073999e-01   7.9332471e-02   4.3706790e-01   5.3914891e-01   4.9880738e-01  -2.0722282e-01   3.8094432e-01   7.6832592e-02   5.3189144e-02  -5.1014401e-03   3.5784856e-02   2.3736943e-01  -1.4457717e-01  -9.8984110e-02  -2.4253367e-01   4.3533777e-01  -1.9147343e-01   2.7979583e-02   2.1055204e-01   1.6687607e-01   2.6956365e-01  -1.3067984e-01   5.2757966e-01  -5.3388190e-03  -2.1619000e-01  -2.4852796e-01   1.3655891e-02  -1.7799224e-01  -5.5162831e-02  -2.3199384e-01  -1.9001641e-01   9.4660550e-02  -4.4263545e-02   5.3618969e-01  -1.5043660e-01  -1.7919162e-01  -1.6883361e-01  -2.6474268e-01   5.6251633e-03   3.9179929e-01  -5.9961589e-02   5.0336793e-01   1.1487805e-01   5.0740795e-01   4.8699176e-02  -1.9153390e-01   5.1287301e-01  -2.3673418e-01   5.3707021e-01  -5.3096082e-02  -1.2116631e-01  -5.3854033e-02   1.9409710e-02  -1.6096360e-01   3.3555999e-01  -2.4353762e-01   6.7337228e-02  -1.6914548e-01   3.3428430e-01  -1.9351242e-01  -1.6480188e-02   2.7069437e-01   6.5351681e-02   9.1344661e-03  -2.9572427e-01   1.9715112e-01  -1.8112702e-02  -2.9073245e-01  -3.0283790e-01   3.7439076e-01  -2.8071937e-01   3.5521938e-02  -2.7650425e-01  -2.9702227e-01   3.7205653e-01   3.2274452e-01  -2.4106232e-01  -2.1581520e-01  -1.2893511e-01  -2.6933153e-01   1.8693231e-01  -2.8139945e-01  -2.7991466e-01  -2.5924828e-01  -2.8786277e-01  -2.3324611e-01   3.5344656e-01  -6.3992673e-02  -2.7625846e-01   4.0105765e-01   3.9612989e-01  -1.7205197e-01   4.7507767e-01   2.7566363e-01  -2.6555320e-01  -2.8769032e-01  -1.4067407e-01  -2.9529747e-01   3.5379649e-01  -2.9853679e-01   6.2435035e-02  -9.4610950e-02   4.0225940e-01   4.5788882e-01   4.1753302e-01   7.2547064e-02   3.4953299e-01  -1.4407352e-01  -1.4243932e-01  -2.6556368e-01  -2.0030482e-01   1.9365715e-01  -2.7990558e-01  -2.9888895e-01  -1.4491435e-01   3.7556732e-01  -2.3823052e-01  -2.0910221e-01   1.2653529e-01   7.3380100e-02   2.0884343e-01  -2.8339566e-01   4.9140120e-01  -2.7280872e-01  -1.8632542e-01  -1.9016489e-01  -2.5709154e-01  -2.6177269e-01  -3.0453975e-01   2.3431914e-02  -2.4784607e-01  -1.0221907e-01  -2.8267264e-01   4.4550100e-01   1.2803701e-01   9.8943358e-02  -2.4182736e-01  -1.1668933e-01  -2.3339719e-01   4.3801762e-01  -2.7715668e-01   4.6307440e-01  -3.9727648e-02   4.5897775e-01  -2.2376596e-01  -2.5080207e-01   4.4008184e-01   5.0763170e-03   4.5932372e-01   2.2195510e-01  -2.7788344e-01  -2.9733344e-01   2.6320809e-01  -2.5927303e-01   2.9245257e-01   1.1356177e-02   2.8676540e-01   1.2004476e-01   4.2429714e-01  -2.5327120e-01  -2.4755918e-01
   1.5288432e-02   1.6214178e-01  -2.5215017e-01  -1.0995356e-01  -8.1768970e-02  -2.3918687e-01  -8.1537518e-02  -4.4630798e-02   1.9689427e-01  -1.3128897e-01   1.5676869e-01  -4.4403624e-02  -1.1988525e-01   1.8809591e-01   3.8117042e-01  -1.6141906e-01  -2.1401806e-01   6.4560866e-02   1.8574851e-02   2.5443164e-01  -1.3491838e-01  -2.8623399e-03  -1.5434719e-01  -9.1655956e-02   1.2540513e-02   1.7951805e-01  -2.5717051e-01  -1.2255490e-01   2.6520067e-01   4.5820678e-01  -2.3157540e-01   5.2230958e-01   2.4257478e-02  -8.8479426e-02  -9.9100790e-02  -2.5039427e-01  -4.5690396e-02   4.0364032e-01  -1.2555957e-01   1.5298510e-01   1.0689124e-01   4.5892018e-01   5.5774954e-01   4.9441583e-01  -2.0931589e-01   4.0355327e-01   4.9241058e-02   5.1689855e-02  -3.7588986e-03   4.7863594e-02   2.4830972e-01  -1.3285287e-01  -7.0640378e-02  -2.3352856e-01   4.4740547e-01  -2.0527041e-01   2.2661240e-02   2.1622851e-01   1.5260604e-01   2.6560023e-01  -1.2161144e-01   5.4092784e-01  -2.7897336e-02  -2.1972200e-01  -2.2453573e-01   1.4480897e-02  -1.4900046e-01  -7.2110259e-02  -2.1604850e-01  -1.8440686e-01   8.7839661e-02  -2.4247247e-02   5.2500179e-01  -1.5614889e-01  -1.8589291e-01  -1.6870468e-01  -2.5403557e-01   2.2614749e-02   4.0785331e-01  -5.9755982e-02   4.9359453e-01   1.0194760e-01   4.9974736e-01   2.7564803e-02  -2.0967592e-01   5.2257313e-01  -2.1619145e-01   5.2605098e-01  -5.3362479e-02  -8.9460362e-02  -6.2768583e-02   1.2137628e-02  -1.6186401e-01   3.3765799e-01  -2.5536835e-01   5.0556760e-02  -1.8812096e-01   3.3589991e-01  -1.7324763e-01  -7.5232789e-03   2.7814399e-01   7.7189510e-02  -1.8374382e-02  -2.8925688e-01   2.2223952e-01  -2.2103671e-02  -2.9380178e-01  -2.9204614e-01   3.7749868e-01  -2.7911592e-01   4.8454205e-02  -2.9724967e-01  -2.8532291e-01   3.6618496e-01   3.1897138e-01  -2.6165749e-01  -2.2474586e-01  -1.2975365e-01  -2.4900916e-01   1.8537882e-01  -2.7345666e-01  -2.9087661e-01  -2.5642093e-01  -2.7809570e-01  -2.3651226e-01   3.4080413e-01  -5.8120943e-02  -2.7599128e-01   4.1508497e-01   3.8576174e-01  -1.7740016e-01   4.6057413e-01   2.5817863e-01  -2.8277139e-01  -2.8452351e-01  -1.3525705e-01  -2.7581989e-01   3.4787179e-01  -3.0567365e-01   7.4577821e-02  -7.0360024e-02   3.8412361e-01   4.7117608e-01   4.2207416e-01   8.9258026e-02   3.6186690e-01  -1.3295314e-01  -1.2276739e-01  -2.7410836e-01  -2.0126156e-01   1.8481090e-01  -2.9090505e-01  -2.8512843e-01  -1.3307861e-01   3.7269554e-01  -2.2281927e-01  -1.9832340e-01   1.2855139e-01   6.8448075e-02   2.1201315e-01  -2.6823267e-01   4.7181552e-01  -2.8484538e-01  -1.9014313e-01  -2.3044189e-01  -2.5080876e-01  -2.6184083e-01  -2.7223137e-01   4.9997695e-02  -2.4639601e-01  -1.1869930e-01  -2.6879438e-01   4.6940522e-01   1.2904092e-01   1.1368367e-01  -2.4253516e-01  -1.1018069e-01  -2.3668828e-01   4.2397565e-01  -2.7912620e-01   4.5177848e-01  -4.6036591e-02   4.5253057e-01  -2.1619537e-01  -2.3117377e-01   4.4985567e-01   9.3963295e-03   4.5084981e-01   2.2126187e-01  -2.8121459e-01  -2.7103942e-01   2.5306514e-01  -2.6178176e-01   2.7587110e-01  -1.7044676e-02   2.8688496e-01   1.3227382e-01   3.9393998e-01  -2.2878467e-01  -2.6665815e-01
   3.6694473e-02   1.6909305e-01  -2.2204431e-01  -1.0286736e-01  -7.2521414e-02  -2.5054974e-01  -7.6878179e-02  -4.8735734e-02   2.0387656e-01  -1.2481808e-01   1.6184831e-01  -3.5585751e-02  -1.0447904e-01   1.9243595e-01   3.8734011e-01  -1.6844372e-01  -1.9908758e-01   3.5877761e-02  -9.0972767e-03   2.3813867e-01  -1.3267532e-01  -3.0505428e-02  -1.6488410e-01  -9.4028090e-02   1.8771740e-02   1.9546109e-01  -2.4836411e-01  -1.2829302e-01   2.7668956e-01   4.5376743e-01  -2.2813007e-01   5.3332171e-01   1.8638564e-02  -1.0515054e-01  -9.0891793e-02  -2.4247727e-01  -4.9756472e-02   4.0668168e-01  -1.0371337e-01   1.3940984e-01   7.6017311e-02   4.4917682e-01   5.2683952e-01   4.8040782e-01  -1.9973496e-01   4.1490702e-01   5.3571595e-02   4.5486372e-02  -2.4606715e-02   4.3544304e-02   2.4558146e-01  -1.3115269e-01  -8.4269382e-02  -2.5325324e-01   4.2763315e-01  -1.9084335e-01   2.2834446e-02   2.1848978e-01   1.6147628e-01   2.7204429e-01  -1.0205509e-01   5.3013518e-01  -3.1907487e-02  -2.2107000e-01  -2.2173152e-01   8.7295637e-03  -1.6650867e-01  -7.3673079e-02  -2.2013440e-01  -1.9286093e-01   9.1914302e-02  -1.4624694e-02   5.2816624e-01  -1.6565260e-01  -1.9304506e-01  -1.6780501e-01  -2.4181253e-01   8.4150901e-03   3.8173891e-01  -7.3690816e-02   4.9883644e-01   1.1050721e-01   4.7628144e-01   1.3313039e-02  -1.8666926e-01   5.2118620e-01  -2.3179940e-01   5.2513999e-01  -7.5961176e-02  -7.2146174e-02  -6.0319537e-02   7.1966849e-04  -1.4888133e-01   3.2958386e-01  -2.5593666e-01   7.2746938e-02  -1.7239789e-01   3.2491988e-01  -1.6829335e-01  -8.2935895e-03   2.6264740e-01   8.4014675e-02  -1.1206005e-02  -2.8565367e-01   2.0851065e-01  -1.5491187e-02  -2.7116243e-01  -2.8762248e-01   3.7159740e-01  -2.8872974e-01   5.7283485e-02  -2.6922108e-01  -2.7774754e-01   3.6880800e-01   3.2687945e-01  -2.5082040e-01  -2.2594694e-01  -1.3788380e-01  -2.5627715e-01   1.9274309e-01  -2.6629099e-01  -2.6885661e-01  -2.7212034e-01  -2.8293506e-01  -2.2499514e-01   3.4311896e-01  -8.1570852e-02  -2.6092283e-01   3.9762510e-01   3.8466738e-01  -1.7332794e-01   4.5456284e-01   2.7964968e-01  -2.8866715e-01  -2.9112443e-01  -1.4234938e-01  -2.6462837e-01   3.6974177e-01  -2.7551710e-01   5.0597591e-02  -7.7915139e-02   3.8925588e-01   4.7463078e-01   4.2208736e-01   5.9162923e-02   3.6830421e-01  -1.3956940e-01  -1.3959982e-01  -2.6056447e-01  -1.8777577e-01   1.9301721e-01  -2.8463466e-01  -2.8799113e-01  -1.3393183e-01   3.7881873e-01  -2.0797367e-01  -1.8615349e-01   1.4930156e-01   8.4225480e-02   2.1243089e-01  -2.7825491e-01   4.8130128e-01  -2.6396115e-01  -1.8892082e-01  -1.9569853e-01  -2.4396365e-01  -2.5284612e-01  -2.6851659e-01   4.7149983e-02  -2.5566009e-01  -9.0414660e-02  -2.5863508e-01   4.5615357e-01   1.3221122e-01   1.0325913e-01  -2.5770756e-01  -1.0821275e-01  -2.5545213e-01   4.3346388e-01  -2.8549082e-01   4.7398067e-01  -4.6543127e-02   4.5883779e-01  -2.2067033e-01  -2.2244549e-01   4.5073123e-01   4.7955873e-03   4.5999376e-01   2.2019477e-01  -2.8254048e-01  -2.7992577e-01   2.6504685e-01  -2.7006927e-01   2.8106600e-01  -2.5272320e-03   3.1191358e-01   1.2721486e-01   4.1808888e-01  -2.3685607e-01  -2.6561394e-01
   1.2715227e-02   1.5644556e-01  -2.4395712e-01  -9.3226086e-02  -4.8891562e-02  -2.5246787e-01  -6.3596802e-02  -4.8754473e-02   2.2097874e-01  -1.3210480e-01   1.6102229e-01  -4.1873636e-02  -1.0979219e-01   2.1568961e-01   3.7068641e-01  -1.6974090e-01  -1.8685509e-01   5.0882761e-02   4.0859972e-03   2.3908055e-01  -1.2073573e-01  -2.9795583e-02  -1.6139026e-01  -7.6774082e-02   1.4585522e-02   1.8328907e-01  -2.4478693e-01  -1.3215065e-01   2.7624483e-01   4.5080152e-01  -2.2532723e-01   5.2562601e-01   2.7557905e-02  -8.0668092e-02  -9.5104602e-02  -2.2908354e-01  -3.1656584e-02   4.0987525e-01  -1.0525518e-01   1.5739199e-01   9.7076937e-02   4.6515023e-01   5.3754522e-01   5.0103905e-01  -1.9969244e-01   3.9316830e-01   5.1251393e-02   5.7937732e-02  -3.0255427e-02   3.9286230e-02   2.4498743e-01  -1.5090951e-01  -7.5978667e-02  -2.4916914e-01   4.2744176e-01  -1.8200147e-01   1.3924077e-02   2.0266706e-01   1.5382936e-01   2.5687594e-01  -1.1141131e-01   5.2535582e-01  -1.2369627e-02  -2.2172440e-01  -2.1533220e-01   7.0790994e-03  -1.6022734e-01  -6.5460934e-02  -1.8673749e-01  -1.8159368e-01   7.3718656e-02  -2.5856857e-02   5.4231463e-01  -1.6043107e-01  -1.9791452e-01  -1.5285434e-01  -2.3288222e-01   2.5997358e-02   4.0251473e-01  -6.2867341e-02   5.0677469e-01   1.0219556e-01   4.8681942e-01   1.5852693e-02  -1.9879516e-01   5.3316263e-01  -2.3473379e-01   5.2449486e-01  -6.1005993e-02  -9.7826061e-02  -4.4531752e-02   1.0304602e-02  -1.7103560e-01   3.2151991e-01  -2.4645153e-01   7.0361000e-02  -1.5951375e-01   3.3660647e-01  -1.8406188e-01  -3.3927401e-03   2.7122061e-01   6.6752505e-02  -2.3213950e-02  -2.7427089e-01   1.9483871e-01  -2.0755347e-02  -2.7816298e-01  -2.7685516e-01   3.6942071e-01  -2.9920885e-01   7.4647630e-02  -2.6796770e-01  -2.7804952e-01   3.5304036e-01   3.3050521e-01  -2.7076899e-01  -2.3569760e-01  -1.4914776e-01  -2.5763091e-01   1.7992653e-01  -2.8216010e-01  -2.6695816e-01  -2.6708196e-01  -2.7120767e-01  -2.4609485e-01   3.2835899e-01  -9.2235377e-02  -2.8566199e-01   3.8158152e-01   4.0902479e-01  -1.7523441e-01   4.3743440e-01   2.6311438e-01  -2.7615343e-01  -2.8159374e-01  -1.3217962e-01  -2.5743144e-01   3.5047105e-01  -2.7693157e-01   5.9515480e-02  -7.0660570e-02   4.0624046e-01   4.6816111e-01   4.2357036e-01   6.7873518e-02   3.3869219e-01  -1.5652984e-01  -1.4303973e-01  -2.5447028e-01  -1.8780586e-01   1.7751990e-01  -2.5830834e-01  -2.9565007e-01  -1.4614016e-01   3.8190114e-01  -2.1415151e-01  -1.9955362e-01   1.2135875e-01   7.1319053e-02   2.2601288e-01  -2.6648434e-01   4.5674361e-01  -2.5613738e-01  -1.8300439e-01  -1.9212395e-01  -2.3568376e-01  -2.5938801e-01  -2.7452043e-01   6.0776647e-02  -2.3623186e-01  -7.8008964e-02  -2.5647671e-01   4.5234229e-01   1.1914478e-01   1.1599868e-01  -2.5813100e-01  -1.2833708e-01  -2.3690559e-01   4.3288114e-01  -2.5307996e-01   4.8070216e-01  -3.0128493e-02   4.7705321e-01  -2.0708534e-01  -2.3023775e-01   4.3961153e-01  -1.1208674e-02   4.4781224e-01   2.2354688e-01  -2.6933818e-01  -2.8877777e-01   2.6872555e-01  -2.3855883e-01   2.8996307e-01  -9.8978227e-03   2.8654208e-01   1.0061501e-01   4.1516724e-01  -2.3259171e-01  -2.5933401e-01
   1.3761850e-02   1.6953798e-01  -2.3123164e-01  -7.4774711e-02  -5.0063417e-02  -2.5118396e-01  -7.3740157e-02  -5.1684699e-02   1.9776571e-01  -1.2352072e-01   1.5219620e-01  -3.6824464e-02  -8.9544934e-02   2.0363081e-01   3.9681149e-01  -1.6123823e-01  -1.9291031e-01   5.1323389e-02  -1.0888732e-02   2.2711876e-01  -9.4509417e-02  -2.0846579e-02  -1.4917255e-01  -7.6807671e-02  -5.6959960e-03   1.7648072e-01  -2.4161155e-01  -1.4218802e-01   2.7944777e-01   4.5849741e-01  -2.3638414e-01   5.4032230e-01   4.1483754e-03  -6.0342518e-02  -9.3731953e-02  -2.2574534e-01  -3.0549297e-02   3.9296143e-01  -8.6901540e-02   1.6288008e-01   9.8615515e-02   4.5210484e-01   5.2563750e-01   4.9637295e-01  -1.8910283e-01   3.8666650e-01   6.8803708e-02   5.3918432e-02  -2.8492007e-02   2.2228512e-02   2.3955018e-01  -1.3018711e-01  -6.1653293e-02  -2.4418821e-01   4.3010170e-01  -1.8592622e-01   4.1317036e-02   2.0854474e-01   1.5835579e-01   2.6865839e-01  -1.0820520e-01   5.3335780e-01  -2.2371764e-02  -2.3282906e-01  -2.0586028e-01   1.9037102e-02  -1.6125670e-01  -7.4295019e-02  -2.1675104e-01  -1.8325864e-01   8.7828925e-02  -2.4141531e-02   5.1980164e-01  -1.4720114e-01  -1.7119331e-01  -1.7394160e-01  -2.4562874e-01   3.8079431e-03   3.7242698e-01  -7.4053868e-02   5.1325203e-01   1.0358691e-01   4.7882119e-01   2.9785266e-02  -1.7723368e-01   5.1488210e-01  -2.4007903e-01   5.3863947e-01  -7.7066347e-02  -1.1401178e-01  -3.6999934e-02   2.3216811e-02  -1.4309463e-01   3.4650031e-01  -2.4213958e-01   5.8375022e-02  -1.7365733e-01   3.1314998e-01  -1.6296395e-01   6.0309073e-03   2.6642727e-01   7.6618135e-02  -2.6560565e-02  -2.9292768e-01   2.1954146e-01  -2.2627663e-02  -2.7582725e-01  -2.7688753e-01   3.5061493e-01  -2.8654192e-01   6.6916571e-02  -2.8246020e-01  -2.8990509e-01   3.7243147e-01   3.3324584e-01  -2.5349309e-01  -2.3112619e-01  -1.6308009e-01  -2.5226147e-01   1.8629418e-01  -2.7260654e-01  -2.6079836e-01  -2.7334649e-01  -2.8585396e-01  -2.3612491e-01   3.4812005e-01  -1.0580049e-01  -2.6578340e-01   3.9240952e-01   3.9984279e-01  -1.7259761e-01   4.7700442e-01   2.5963339e-01  -2.6621992e-01  -2.7986062e-01  -1.5606834e-01  -2.7659436e-01   3.5864405e-01  -2.8406598e-01   6.5738932e-02  -7.0056345e-02   4.0883187e-01   4.6752480e-01   4.2101702e-01   5.7074038e-02   3.2581231e-01  -1.3260430e-01  -1.2924611e-01  -2.6780317e-01  -1.9575434e-01   1.8594342e-01  -2.6857402e-01  -2.7716920e-01  -1.5739520e-01   3.7070931e-01  -2.1472462e-01  -2.1075602e-01   1.3176202e-01   7.8073803e-02   2.0762784e-01  -2.7127956e-01   4.8206872e-01  -2.6336643e-01  -1.8269573e-01  -1.9031724e-01  -2.2791347e-01  -2.5714346e-01  -2.7812496e-01   1.4618706e-02  -2.4388721e-01  -9.5482104e-02  -2.8138558e-01   4.6168482e-01   1.1787492e-01   9.1541212e-02  -2.5639698e-01  -1.1782116e-01  -2.4206463e-01   4.1086831e-01  -2.6816876e-01   4.6473498e-01  -1.5754310e-02   4.6430201e-01  -1.9800903e-01  -2.2813251e-01   4.3383249e-01   1.0852117e-02   4.5551117e-01   2.1263519e-01  -2.8274071e-01  -2.8964384e-01   2.6346232e-01  -2.5987485e-01   2.9054758e-01   3.2118004e-03   2.9349990e-01   1.0008111e-01   4.1610544e-01  -2.5009406e-01  -2.5180498e-01
   1.8453051e-02   1.4881665e-01  -2.4088852e-01  -7.7406569e-02  -6.2096812e-02  -2.5023353e-01  -7.1781069e-02  -5.1473190e-02   2.1749444e-01  -1.2128774e-01   1.6230453e-01  -3.8294983e-02  -1.0371802e-01   2.0587436e-01   3.7175132e-01  -1.5658701e-01  -2.0025618e-01   3.8123467e-02   3.5210883e-03   2.3547425e-01  -1.4348441e-01  -2.2503327e-02  -1.3730948e-01  -6.8935600e-02   1.2558473e-02   1.7598437e-01  -2.4056792e-01  -1.1048383e-01   2.5386186e-01   4.5309491e-01  -2.1970897e-01   5.2513922e-01   5.6393031e-03  -7.7744322e-02  -8.3729348e-02  -2.3101845e-01  -3.8663255e-02   3.8931132e-01  -1.0309275e-01   1.4743604e-01   9.5937400e-02   4.6276610e-01   5.1373448e-01   4.8824572e-01  -1.9943074e-01   3.7533524e-01   4.5336386e-02   5.4647188e-02  -1.0827401e-02   2.3199906e-02   2.3075555e-01  -1.3167058e-01  -6.2783365e-02  -2.2523276e-01   4.1167814e-01  -1.8433714e-01   4.6201468e-02   1.9373851e-01   1.5730383e-01   2.5826688e-01  -1.1804929e-01   5.2469402e-01  -1.8312391e-02  -2.2615149e-01  -1.9692412e-01   1.6990884e-02  -1.6478545e-01  -7.0420842e-02  -1.9756527e-01  -1.9336564e-01   8.8903521e-02  -1.3637576e-03   5.0836206e-01  -1.5043522e-01  -1.6132614e-01  -1.4710319e-01  -2.5277135e-01   1.5496252e-02   3.8902653e-01  -7.1157424e-02   5.0511642e-01   1.0927558e-01   5.0116084e-01   4.0241822e-02  -1.8232677e-01   5.3268275e-01  -2.2722669e-01   5.2830092e-01  -5.3156050e-02  -7.5262327e-02  -2.7601522e-02   3.2064350e-02  -1.5403383e-01   3.2756208e-01  -2.3797079e-01   5.4557353e-02  -1.7823120e-01   3.0671091e-01  -1.8278407e-01  -3.1179640e-02   2.7379958e-01   6.7997225e-02  -7.5040855e-03  -2.6943155e-01   2.0629374e-01  -2.8973580e-02  -2.7357683e-01  -2.5704350e-01   3.8365219e-01  -2.7038128e-01   6.6049224e-02  -2.6132081e-01  -2.6568288e-01   3.4215362e-01   3.2009118e-01  -2.4022237e-01  -2.1409030e-01  -1.4472029e-01  -2.6116622e-01   1.9819461e-01  -2.5717282e-01  -2.8270491e-01  -2.5118563e-01  -2.6492285e-01  -2.3026369e-01   3.4557282e-01  -8.0682107e-02  -2.9175299e-01   3.8986376e-01   3.8458976e-01  -1.9574340e-01   4.7572433e-01   2.6222815e-01  -2.8580562e-01  -2.5384928e-01  -1.4817821e-01  -2.6901615e-01   3.5549013e-01  -2.7225236e-01   5.6185506e-02  -7.6713231e-02   3.9086049e-01   4.4016837e-01   4.2622699e-01   7.0006698e-02   3.5712633e-01  -1.4792147e-01  -1.4600137e-01  -2.5395203e-01  -1.7913070e-01   1.8524916e-01  -2.8059662e-01  -2.6307463e-01  -1.5043947e-01   3.6425630e-01  -2.3913940e-01  -1.8911328e-01   1.4334198e-01   7.7208654e-02   2.2552023e-01  -2.6983426e-01   4.6798915e-01  -2.7080320e-01  -1.7794321e-01  -1.8727300e-01  -2.4491323e-01  -2.6188231e-01  -2.7162213e-01   4.2237375e-02  -2.3966619e-01  -6.0430866e-02  -2.6568009e-01   4.4440959e-01   1.1070972e-01   9.3498956e-02  -2.4690172e-01  -1.1761075e-01  -2.2756562e-01   4.3021467e-01  -2.8428026e-01   4.6525277e-01  -3.7116872e-02   4.5401681e-01  -2.0806394e-01  -2.4115678e-01   4.4150913e-01   7.0467244e-03   4.5739273e-01   2.2245432e-01  -2.6529470e-01  -2.7233497e-01   2.7004151e-01  -2.6725938e-01   3.0350087e-01   9.9809223e-03   2.5982702e-01   1.0507656e-01   4.1662084e-01  -2.4376293e-01  -2.6726811e-01
   1.1418866e-02   1.4374134e-01  -2.4274337e-01  -7.6327204e-02  -6.3966175e-02  -2.5429535e-01  -7.6385675e-02  -3.2308966e-02   2.2208880e-01  -1.1698025e-01   1.4561998e-01  -3.7101468e-02  -1.0849469e-01   1.8758258e-01   3.6895232e-01  -1.5366333e-01  -1.7041238e-01   5.6031755e-02  -1.2575854e-02   2.1993294e-01  -1.2229518e-01  -2.4503620e-02  -1.4552544e-01  -6.7962298e-02   6.5596456e-03   1.7771192e-01  -2.3811471e-01  -1.2761111e-01   2.6475323e-01   4.4277865e-01  -2.2862923e-01   5.2743681e-01   3.9197939e-02  -9.4049487e-02  -9.8365811e-02  -2.4736617e-01  -4.0758311e-02   3.9754864e-01  -9.9950655e-02   1.4907411e-01   9.6377075e-02   4.3742306e-01   5.1190240e-01   4.9297505e-01  -1.7775705e-01   3.8357364e-01   3.3627870e-02   7.7462010e-02  -1.5136313e-02   2.9543039e-02   2.5995307e-01  -1.2897567e-01  -8.4273257e-02  -2.1705154e-01   4.1717497e-01  -2.0451796e-01   2.0654768e-02   1.8428098e-01   1.5146518e-01   2.5580768e-01  -1.1208929e-01   5.2453520e-01  -1.3896207e-03  -2.2063192e-01  -2.1619954e-01   1.6178264e-02  -1.7188420e-01  -7.2304059e-02  -2.1791781e-01  -1.8232996e-01   8.2037073e-02  -3.2731736e-02   5.0545866e-01  -1.6044545e-01  -1.8660973e-01  -1.5364414e-01  -2.2529282e-01   1.1573248e-02   3.8294660e-01  -5.6862989e-02   5.0220778e-01   8.4613007e-02   4.7287191e-01   1.7203778e-02  -1.7875704e-01   5.2243865e-01  -2.3230807e-01   5.1200125e-01  -5.8962269e-02  -9.6632149e-02  -4.3811309e-02   3.6606553e-02  -1.5082088e-01   3.2695322e-01  -2.3437096e-01   4.4732610e-02  -1.6533732e-01   3.0715089e-01  -1.6890392e-01  -8.5846851e-03   2.6224228e-01   9.1735959e-02  -4.7691566e-03  -2.8673137e-01   2.1337668e-01  -3.8454520e-02  -2.7731738e-01  -2.7364380e-01   3.5788952e-01  -2.7342463e-01   7.9721873e-02  -2.6076980e-01  -2.5661127e-01   3.5671520e-01   3.1274617e-01  -2.5440309e-01  -2.3333000e-01  -1.5458089e-01  -2.4650959e-01   1.8396143e-01  -2.5299176e-01  -2.6465508e-01  -2.5284703e-01  -2.8334922e-01  -2.1562805e-01   3.4275496e-01  -7.4658190e-02  -2.7479237e-01   3.9638047e-01   3.8607648e-01  -1.8196104e-01   4.3998534e-01   2.3752302e-01  -2.9115082e-01  -2.6032728e-01  -1.7501119e-01  -2.6383673e-01   3.6982681e-01  -2.7360423e-01   4.7214781e-02  -5.8172976e-02   3.8512937e-01   4.6424692e-01   4.2762457e-01   6.7662263e-02   3.5016635e-01  -1.5950276e-01  -1.3285509e-01  -2.5956898e-01  -1.8444166e-01   1.8732801e-01  -2.6698642e-01  -2.7047836e-01  -1.4496619e-01   3.8095051e-01  -2.3175478e-01  -1.8273605e-01   1.1325442e-01   5.4407464e-02   2.1905998e-01  -2.6723466e-01   4.6624713e-01  -2.6926791e-01  -1.7795285e-01  -1.9735647e-01  -2.0911251e-01  -2.4929507e-01  -2.6362243e-01   3.4126434e-02  -2.4687616e-01  -8.8676679e-02  -2.7172374e-01   4.4928109e-01   1.1055423e-01   9.8728378e-02  -2.6034031e-01  -1.1027760e-01  -2.1771753e-01   4.4287006e-01  -2.6355268e-01   4.5733489e-01  -3.0724959e-02   4.6257635e-01  -2.0371790e-01  -2.4058135e-01   4.4724133e-01   1.3454965e-03   4.5965830e-01   2.0775944e-01  -2.7798541e-01  -2.8304762e-01   2.7664318e-01  -2.5744120e-01   2.9862360e-01  -1.3350193e-02   2.6996799e-01   1.1181222e-01   4.0388368e-01  -2.3629808e-01  -2.6020753e-01
   4.2333040e-02   1.4590088e-01  -2.2905239e-01  -8.5137572e-02  -5.4989403e-02  -2.4741936e-01  -6.3206432e-02  -5.2550886e-02   2.2051117e-01  -1.1723590e-01   1.4575385e-01  -2.4117330e-02  -1.0412892e-01   1.7910652e-01   3.5300227e-01  -1.5127811e-01  -1.7062067e-01   4.5881877e-02  -9.9657712e-03   2.3144833e-01  -1.0354047e-01  -3.6845306e-02  -1.4742156e-01  -7.7307766e-02   1.1633058e-02   1.8654909e-01  -2.3881743e-01  -1.1716991e-01   2.5413553e-01   4.4479638e-01  -2.1240288e-01   5.2446028e-01   2.6694086e-02  -7.8616139e-02  -9.3351767e-02  -2.2994124e-01  -3.7090057e-02   4.1505970e-01  -1.0668423e-01   1.5648302e-01   8.8499274e-02   4.3164445e-01   5.5881945e-01   5.0215318e-01  -1.8503718e-01   3.8077196e-01   5.5745426e-02   5.1783331e-02  -3.4773779e-02   4.0077709e-02   2.2664149e-01  -1.2574500e-01  -6.6235460e-02  -2.3385299e-01   3.9933340e-01  -1.7473922e-01   3.6107392e-02   1.9100964e-01   1.5034211e-01   2.6061613e-01  -1.1699022e-01   5.3080769e-01  -1.3391736e-02  -2.1806759e-01  -1.9646201e-01   5.9305099e-04  -1.4417056e-01  -5.9307531e-02  -2.0757728e-01  -1.5717040e-01   6.2765810e-02  -1.8051708e-02   5.3724905e-01  -1.4880986e-01  -1.8925374e-01  -1.7916773e-01  -2.3467523e-01   1.6075129e-02   3.7409911e-01  -7.1830399e-02   4.7990884e-01   1.0095351e-01   4.8361164e-01   3.2627417e-02  -1.7865048e-01   4.9473202e-01  -2.4917354e-01   5.3956983e-01  -5.9147917e-02  -8.3718445e-02  -4.6455492e-02   3.4940199e-02  -1.4461157e-01   3.3267291e-01  -2.2067642e-01   4.6614942e-02  -1.5452039e-01   3.1673181e-01  -1.6625277e-01  -4.0327612e-03   2.7048482e-01   8.1701172e-02  -1.6557165e-02  -2.7140970e-01   2.2129819e-01  -3.7761342e-02  -2.7043759e-01  -2.7818679e-01   3.4045969e-01  -2.7813682e-01   5.4747759e-02  -2.7577776e-01  -2.5565175e-01   3.3536530e-01   3.1306608e-01  -2.6994287e-01  -2.4416644e-01  -1.3855713e-01  -2.5115117e-01   1.9513812e-01  -2.4822538e-01  -2.7670903e-01  -2.6375714e-01  -2.6730769e-01  -2.3498015e-01   3.3142678e-01  -8.9661708e-02  -2.5560253e-01   3.7985043e-01   3.8819266e-01  -1.8125169e-01   4.3236904e-01   2.5912641e-01  -2.7130582e-01  -2.8947195e-01  -1.4519481e-01  -2.7578938e-01   3.5924610e-01  -2.8118173e-01   5.6923304e-02  -6.2250413e-02   3.9592413e-01   4.7205678e-01   4.1305447e-01   5.5925989e-02   3.4379405e-01  -1.3414380e-01  -1.2984071e-01  -2.7909872e-01  -1.7657301e-01   1.7634273e-01  -2.7691171e-01  -2.8382725e-01  -1.4899994e-01   3.8511740e-01  -2.1793290e-01  -1.8103036e-01   1.3959070e-01   7.4453206e-02   2.2408186e-01  -2.7440147e-01   4.5601816e-01  -2.4597248e-01  -1.8716232e-01  -1.8183224e-01  -2.3111690e-01  -2.4514740e-01  -2.7996915e-01   3.4717813e-02  -2.4931309e-01  -7.8789636e-02  -2.6132300e-01   4.5032623e-01   1.1244939e-01   9.8256136e-02  -2.4727378e-01  -1.2573358e-01  -2.5048413e-01   4.2063309e-01  -2.8087930e-01   4.5985748e-01  -3.1601441e-02   4.7310532e-01  -1.9334880e-01  -2.1239270e-01   4.5296557e-01  -1.8163479e-02   4.5663900e-01   2.0457805e-01  -2.7926948e-01  -2.8249039e-01   2.4934997e-01  -2.5346748e-01   2.8693838e-01  -9.4414298e-03   2.7399401e-01   9.9953124e-02   4.1829016e-01  -2.3721366e-01  -2.4250747e-01
   1.6983673e-02   1.3834112e-01  -2.2806735e-01  -9.3936907e-02  -5.1933276e-02  -2.2826282e-01  -7.4524240e-02  -3.6398251e-02   2.0759928e-01  -1.1522896e-01   1.6023614e-01  -2.5461915e-02  -1.1367709e-01   1.9454405e-01   3.6441297e-01  -1.5091074e-01  -1.7328576e-01   3.4188913e-02   9.0538101e-03   2.3959170e-01  -1.0769536e-01  -3.9422732e-02  -1.2893512e-01  -7.7838203e-02   1.0494200e-02   1.8628713e-01  -2.2315982e-01  -1.1711745e-01   2.7208605e-01   4.3245712e-01  -2.1832605e-01   5.2152270e-01   2.3494599e-02  -8.1466675e-02  -8.7901495e-02  -2.1824442e-01  -1.6149141e-02   3.7959521e-01  -9.6512019e-02   1.5356808e-01   9.3980480e-02   4.2981576e-01   5.1941908e-01   5.0420822e-01  -2.0017823e-01   3.9562697e-01   6.6834987e-02   5.3320636e-02  -2.4738210e-02   4.4253465e-02   2.3644216e-01  -1.3924793e-01  -5.9473853e-02  -2.2105490e-01   4.2473793e-01  -1.8724852e-01   2.8493269e-02   2.1413319e-01   1.4093621e-01   2.6738788e-01  -1.2072396e-01   5.0800674e-01  -1.7767894e-02  -2.0586856e-01  -1.9882943e-01   2.1734726e-02  -1.6368741e-01  -6.3167979e-02  -1.9907718e-01  -1.7153688e-01   7.1898410e-02  -4.1961963e-02   5.0502657e-01  -1.5426722e-01  -1.7900507e-01  -1.5969781e-01  -2.4270690e-01   3.6427481e-03   3.8694095e-01  -6.5128632e-02   4.8869462e-01   9.7588213e-02   4.9250999e-01   2.9973253e-02  -1.7666326e-01   4.8880207e-01  -2.1835266e-01   5.0794449e-01  -5.7790995e-02  -7.7124911e-02  -4.8352560e-02   3.8237108e-02  -1.2212945e-01   3.2892645e-01  -2.1564754e-01   7.4002430e-02  -1.5021244e-01   2.9745849e-01  -1.7231892e-01  -2.7867286e-02   2.4073553e-01   8.2091420e-02  -2.2316741e-02  -2.7834786e-01   2.0319943e-01  -4.4081993e-02  -2.6712470e-01  -2.4710703e-01   3.5184369e-01  -2.6727235e-01   6.0346888e-02  -2.5519475e-01  -2.6930516e-01   3.4995555e-01   3.2822175e-01  -2.6989466e-01  -2.3277319e-01  -1.3316828e-01  -2.4221919e-01   1.9638954e-01  -2.5783540e-01  -2.6824952e-01  -2.4919735e-01  -2.5384195e-01  -2.3656677e-01   3.3581428e-01  -8.8927325e-02  -2.5414507e-01   3.9952879e-01   4.0968225e-01  -1.6857440e-01   4.5740062e-01   2.5448961e-01  -2.6407939e-01  -2.6586313e-01  -1.5409902e-01  -2.6524288e-01   3.5674945e-01  -2.8151397e-01   5.9077199e-02  -5.5375229e-02   3.8739392e-01   4.7604706e-01   4.0199139e-01   5.8497312e-02   3.4124412e-01  -1.2441844e-01  -1.3636959e-01  -2.6166527e-01  -1.7345611e-01   1.7784393e-01  -2.6840086e-01  -2.5401237e-01  -1.5705804e-01   3.6864053e-01  -2.1728733e-01  -1.9700636e-01   1.3638729e-01   8.1952979e-02   1.9662360e-01  -2.7855335e-01   4.6648767e-01  -2.5464805e-01  -1.6663384e-01  -2.1325244e-01  -2.2696253e-01  -2.3936187e-01  -2.8004444e-01   3.3848226e-02  -2.1704101e-01  -5.5228934e-02  -2.6025996e-01   4.4233142e-01   9.9481028e-02   9.5171835e-02  -2.5431253e-01  -1.2900243e-01  -2.1623671e-01   4.1293277e-01  -2.6283516e-01   4.6925786e-01  -3.0866051e-03   4.4934015e-01  -2.0735939e-01  -2.1087419e-01   4.5957635e-01  -1.1538756e-02   4.7091952e-01   1.9916350e-01  -2.6948574e-01  -2.7238406e-01   2.4109713e-01  -2.5225242e-01   3.0212930e-01  -1.0557772e-02   2.5982348e-01   1.0900915e-01   4.0818924e-01  -2.2967184e-01  -2.5839390e-01
   2.2570811e-02   1.6461393e-01  -2.0895819e-01  -8.3624799e-02  -5.1101907e-02  -2.2910527e-01  -5.8196839e-02  -6.3254878e-02   2.0161513e-01  -1.2216876e-01   1.3426542e-01  -2.1780236e-02  -1.1840156e-01   1.8436341e-01   3.6797603e-01  -1.4842924e-01  -1.8752261e-01   5.1278823e-02  -2.4500429e-03   2.4438558e-01  -1.2994291e-01  -1.8816581e-02  -1.3254570e-01  -6.3681827e-02   8.7659823e-03   1.6827646e-01  -2.2737706e-01  -1.2033270e-01   2.5992784e-01   4.2959618e-01  -2.1307400e-01   5.1174180e-01   2.5381842e-02  -7.3221473e-02  -7.8204969e-02  -2.3117514e-01  -3.3060899e-02   3.9679689e-01  -9.0995198e-02   1.4204766e-01   8.0501902e-02   4.3322661e-01   5.2996684e-01   4.8600228e-01  -1.8048573e-01   3.9302782e-01   4.1638062e-02   4.9087213e-02  -1.7419094e-02   3.1783046e-02   2.3283347e-01  -1.0978262e-01  -8.4899428e-02  -2.0600081e-01   4.3515491e-01  -1.8078580e-01   4.1678333e-02   1.8956325e-01   1.5278354e-01   2.4056122e-01  -1.1940451e-01   5.1957035e-01  -1.2574785e-02  -1.9972623e-01  -2.0499249e-01   1.6158782e-02  -1.5837659e-01  -5.2962922e-02  -2.0452891e-01  -1.6536546e-01   9.3796391e-02  -1.9781101e-02   5.1988261e-01  -1.6324985e-01  -1.7954015e-01  -1.4872067e-01  -2.1091165e-01  -1.1901415e-03   3.9021654e-01  -4.8022947e-02   4.7977044e-01   1.1281582e-01   4.6899398e-01   1.1302142e-02  -1.7672673e-01   5.2245754e-01  -2.2220835e-01   5.0632949e-01  -4.2606913e-02  -9.2337170e-02  -5.0707895e-02   3.1011114e-02  -1.3532376e-01   3.2575982e-01  -2.2344876e-01   5.9195072e-02  -1.5593910e-01   3.0659473e-01  -1.7496682e-01  -1.5386249e-02   2.6022798e-01   8.5294773e-02  -2.1098566e-02  -2.6835574e-01   2.0514807e-01  -5.4883962e-02  -2.7374135e-01  -2.6577013e-01   3.4687605e-01  -2.5266714e-01   3.1405774e-02  -2.6070271e-01  -2.6245704e-01   3.5153642e-01   3.1840877e-01  -2.5382073e-01  -2.2105850e-01  -1.3820496e-01  -2.3526833e-01   1.8503751e-01  -2.5668823e-01  -2.5681372e-01  -2.5577023e-01  -2.6488597e-01  -2.2199327e-01   3.5387169e-01  -7.8881016e-02  -2.7026265e-01   3.6778816e-01   3.8602963e-01  -1.7884687e-01   4.4739716e-01   2.3593624e-01  -2.7161208e-01  -2.5675410e-01  -1.8174163e-01  -2.6226990e-01   3.5163522e-01  -2.6813511e-01   5.2282995e-02  -5.7094710e-02   4.1101755e-01   4.7168286e-01   4.5055147e-01   6.0763734e-02   3.5357366e-01  -1.3726415e-01  -1.2193760e-01  -2.5151600e-01  -1.7722008e-01   1.8098536e-01  -2.3839431e-01  -2.6948784e-01  -1.4209031e-01   3.7177917e-01  -2.2710977e-01  -1.7834694e-01   1.3158651e-01   7.3307136e-02   2.1699357e-01  -2.7101400e-01   4.6374989e-01  -2.5716169e-01  -1.6725845e-01  -1.9034307e-01  -2.1912908e-01  -2.5707836e-01  -2.6046776e-01   1.5902235e-02  -2.4083434e-01  -7.7188867e-02  -2.6363956e-01   4.3473633e-01   1.0248167e-01   9.1769735e-02  -2.3391744e-01  -1.1376512e-01  -2.3649617e-01   4.3083590e-01  -2.6591354e-01   4.6802510e-01  -5.2874482e-02   4.4886511e-01  -2.0068858e-01  -2.2975067e-01   4.4323717e-01  -1.6715772e-02   4.4580266e-01   1.9085201e-01  -2.6801626e-01  -2.5245870e-01   2.6692834e-01  -2.4204220e-01   3.0331700e-01  -2.1645238e-02   2.5749827e-01   7.2940798e-02   4.2454607e-01  -2.2826175e-01  -2.4298033e-01
   2.0968528e-02   1.6529252e-01  -2.2908386e-01  -8.9583386e-02  -7.8895890e-02  -2.1667822e-01  -5.9235327e-02  -5.5408189e-02   1.9143571e-01  -1.3070386e-01   1.4526043e-01  -1.8981026e-02  -9.0062988e-02   2.0490656e-01   3.7064323e-01  -1.6088895e-01  -1.6884719e-01   5.4757532e-02  -4.6280704e-03   2.3802959e-01  -1.0919410e-01  -2.4889890e-02  -1.3184181e-01  -6.2995990e-02   1.7023308e-02   1.7984894e-01  -2.3191546e-01  -1.0878653e-01   2.5466840e-01   4.5176797e-01  -2.1547977e-01   5.0845873e-01   2.2823738e-03  -1.0152854e-01  -7.4703594e-02  -2.2491376e-01  -3.3186044e-02   3.9017087e-01  -9.8075208e-02   1.3469972e-01   8.8871221e-02   4.3922132e-01   5.1554480e-01   4.6577554e-01  -1.7590152e-01   3.7778929e-01   4.0143569e-02   4.9201384e-02  -6.6512167e-03   2.8380226e-02   2.3268429e-01  -1.2563706e-01  -5.3102133e-02  -2.2920652e-01   4.0607749e-01  -1.7156123e-01   2.4938560e-02   2.1071720e-01   1.6567403e-01   2.4480570e-01  -1.1267308e-01   5.1874773e-01  -6.1579044e-03  -2.0640048e-01  -1.7470978e-01  -2.7358818e-03  -1.4844239e-01  -6.0898057e-02  -1.8955165e-01  -1.5304612e-01   6.9202172e-02  -1.8811148e-02   4.9773006e-01  -1.4736375e-01  -1.8782147e-01  -1.6739015e-01  -2.1721165e-01   2.7370497e-02   3.6960139e-01  -4.7327147e-02   4.8875396e-01   9.7808529e-02   4.9073180e-01   1.6949601e-02  -1.7198098e-01   5.1835332e-01  -2.2420553e-01   5.0506901e-01  -6.1462149e-02  -9.8571020e-02  -4.5990710e-02   2.3657547e-02  -1.4292237e-01   3.2430717e-01  -2.3421536e-01   4.4169972e-02  -1.7622269e-01   3.0205990e-01  -1.6527654e-01  -1.3284637e-02   2.4505248e-01   8.7985729e-02  -1.6415607e-02  -2.7731201e-01   1.8116378e-01  -2.3583760e-02  -2.8352351e-01  -2.5465312e-01   3.7290574e-01  -2.7775894e-01   5.8724012e-02  -2.4779767e-01  -2.5388741e-01   3.5306883e-01   3.2584439e-01  -2.6071907e-01  -2.0788105e-01  -1.1752370e-01  -2.3257008e-01   2.1429026e-01  -2.5354289e-01  -2.5109848e-01  -2.5595627e-01  -2.7674130e-01  -2.0876301e-01   3.2137908e-01  -8.4100512e-02  -2.6679452e-01   3.8749423e-01   3.9792081e-01  -1.6935402e-01   4.5818708e-01   2.4480682e-01  -2.5190537e-01  -2.6103045e-01  -1.6169062e-01  -2.5068697e-01   3.4746575e-01  -2.6994574e-01   6.8604553e-02  -4.9462769e-02   3.9533592e-01   4.7066320e-01   4.1972400e-01   5.7196953e-02   3.4772964e-01  -1.0444678e-01  -1.2000987e-01  -2.5158766e-01  -1.8296601e-01   1.7619379e-01  -2.5049785e-01  -2.7239224e-01  -1.4013340e-01   3.6644031e-01  -2.2674283e-01  -1.5576902e-01   1.4735673e-01   8.6377530e-02   2.1946693e-01  -2.6341476e-01   4.6425797e-01  -2.4793600e-01  -1.6446568e-01  -1.9167644e-01  -2.2599521e-01  -2.5126560e-01  -2.6527139e-01   1.8477546e-02  -2.2656445e-01  -6.2183275e-02  -2.4941609e-01   4.4286011e-01   9.8394485e-02   6.7444849e-02  -2.4501364e-01  -1.2575090e-01  -2.2856720e-01   4.2663924e-01  -2.5950597e-01   4.5426041e-01  -1.7851955e-02   4.4236262e-01  -1.9729114e-01  -2.3608639e-01   4.2895952e-01  -2.0226776e-02   4.5489982e-01   1.9920346e-01  -2.8983154e-01  -2.4941112e-01   2.5537855e-01  -2.5436660e-01   2.9274306e-01  -1.2166911e-02   2.6826528e-01   1.0541334e-01   4.0893447e-01  -2.2582840e-01  -2.5598241e-01
   1.4646836e-02   1.5232203e-01  -2.1779356e-01  -7.1381223e-02  -5.5177525e-02  -2.1051868e-01  -6.7260577e-02  -5.2197953e-02   1.9859388e-01  -9.8570468e-02   1.4499139e-01  -2.3883191e-02  -8.3964411e-02   1.7244692e-01   3.6272277e-01  -1.6569954e-01  -1.7806572e-01   4.8432098e-02   5.3770030e-03   2.2891071e-01  -1.0606989e-01  -2.4091397e-02  -1.2089512e-01  -7.7991231e-02  -3.4485984e-03   1.8654998e-01  -2.2505240e-01  -1.1961782e-01   2.6044060e-01   4.4049197e-01  -2.0090636e-01   5.1200246e-01   4.1408859e-02  -8.5417091e-02  -7.5835065e-02  -2.1427146e-01  -4.1272853e-02   3.9153343e-01  -8.6124651e-02   1.3298788e-01   6.2507345e-02   4.4208352e-01   5.1804838e-01   4.6595955e-01  -1.6978879e-01   3.9073415e-01   3.1631100e-02   5.2295266e-02  -2.2096588e-02   3.4108495e-02   2.1830944e-01  -1.2294407e-01  -5.7743261e-02  -2.0653358e-01   4.1965919e-01  -1.7589803e-01   3.2019002e-02   1.8786735e-01   1.4224496e-01   2.5216666e-01  -1.1257016e-01   5.0816901e-01  -1.7488393e-03  -1.9395312e-01  -1.9619019e-01   8.3863699e-03  -1.4422453e-01  -5.6956410e-02  -2.0360016e-01  -1.6440296e-01   7.2019967e-02  -1.8436477e-02   4.9970016e-01  -1.4864382e-01  -1.8233948e-01  -1.6203136e-01  -2.3941600e-01   1.1981902e-02   3.6058383e-01  -5.8611407e-02   4.7797876e-01   1.0163816e-01   4.9052693e-01   1.8763774e-02  -1.5300396e-01   5.1065616e-01  -2.1742759e-01   5.2425413e-01  -5.1123899e-02  -7.0712899e-02  -5.5798779e-02   2.0291006e-02  -1.3939402e-01   3.1141222e-01  -2.0926642e-01   5.6851487e-02  -1.5750331e-01   2.9603767e-01  -1.7050190e-01  -9.6064508e-03   2.3260718e-01   7.9862419e-02  -3.4632537e-02  -2.5706745e-01   1.8845389e-01  -5.2921473e-02  -2.6541790e-01  -2.7634374e-01   3.5383725e-01  -2.6088498e-01   5.9020204e-02  -2.4079030e-01  -2.7467394e-01   3.4416915e-01   3.2868562e-01  -2.4325920e-01  -2.1153422e-01  -1.2838146e-01  -2.3037494e-01   1.6776762e-01  -2.5483076e-01  -2.5684626e-01  -2.5533594e-01  -2.3691259e-01  -2.0409513e-01   3.4112018e-01  -8.3576945e-02  -2.4191092e-01   3.7371318e-01   3.9299447e-01  -1.7813661e-01   4.5657619e-01   2.4131407e-01  -2.5757517e-01  -2.6064367e-01  -1.3925280e-01  -2.5575779e-01   3.4404084e-01  -2.7504948e-01   6.6838528e-02  -5.7704621e-02   4.0387085e-01   4.6494324e-01   4.3208515e-01   8.0929741e-02   3.5699268e-01  -1.3589443e-01  -1.0615318e-01  -2.3879267e-01  -1.7789235e-01   2.0636843e-01  -2.6876576e-01  -2.6820102e-01  -1.4264845e-01   3.7253549e-01  -2.1757149e-01  -1.7364851e-01   1.4568723e-01   8.3416816e-02   2.1307280e-01  -2.6109474e-01   4.5494184e-01  -2.6785937e-01  -1.9696072e-01  -1.8492852e-01  -1.9486633e-01  -2.5070995e-01  -2.6092868e-01   3.8167730e-02  -2.3205919e-01  -6.8970958e-02  -2.4664239e-01   4.3931291e-01   9.3641593e-02   7.3403958e-02  -2.3614124e-01  -1.4400920e-01  -2.3045782e-01   4.2997851e-01  -2.4521300e-01   4.6944042e-01  -4.1823169e-02   4.5561179e-01  -1.9735768e-01  -2.2821475e-01   4.3305808e-01  -1.4141929e-02   4.4655406e-01   1.8986086e-01  -2.6426402e-01  -2.5276882e-01   2.3601480e-01  -2.3908650e-01   2.9349022e-01  -2.7185207e-02   2.8362355e-01   9.2438630e-02   3.9555756e-01  -2.2905528e-01  -2.4125058e-01
   1.9902457e-02   1.6678510e-01  -2.1396445e-01  -8.9867554e-02  -5.1057506e-02  -2.2798102e-01  -6.0608988e-02  -3.8608851e-02   2.0231907e-01  -9.8305931e-02   1.4060245e-01  -1.8000841e-02  -9.7354547e-02   1.8341790e-01   3.5785172e-01  -1.4416989e-01  -1.4742426e-01   4.0643164e-02  -6.8012860e-03   2.2497507e-01  -1.1527786e-01  -2.1686415e-02  -1.2952792e-01  -5.9187823e-02   1.3481068e-02   1.5274963e-01  -2.0856516e-01  -9.6677607e-02   2.6962109e-01   4.3922113e-01  -1.9082576e-01   5.0403486e-01   4.0890546e-02  -8.1009824e-02  -7.3246830e-02  -2.0975116e-01  -2.5342931e-02   3.9591448e-01  -9.8625382e-02   1.4448395e-01   8.6010804e-02   4.3865323e-01   5.0727676e-01   4.8702688e-01  -1.8705299e-01   3.9378361e-01   7.0111691e-02   5.0821953e-02  -6.0564223e-03   3.0972754e-02   2.2448232e-01  -1.2443054e-01  -6.0364199e-02  -2.0099631e-01   4.1084612e-01  -1.5020715e-01   3.5180896e-02   1.9708337e-01   1.4919016e-01   2.4095371e-01  -1.1592579e-01   5.1715429e-01  -2.4667147e-02  -1.9324156e-01  -2.0281656e-01   1.1804239e-02  -1.5125948e-01  -4.4623482e-02  -1.7388773e-01  -1.6671683e-01   8.3914841e-02  -2.5843442e-02   4.9338548e-01  -1.4411360e-01  -1.5858501e-01  -1.3789354e-01  -2.3721695e-01  -1.8712532e-03   3.7293596e-01  -6.5302185e-02   4.8149217e-01   1.1403730e-01   4.7481194e-01   1.2440186e-02  -1.8200325e-01   5.1316693e-01  -2.1835174e-01   4.8782910e-01  -5.3483249e-02  -8.2876536e-02  -6.5035361e-02   1.5038100e-02  -1.3299421e-01   3.1172664e-01  -2.0677236e-01   5.6021364e-02  -1.5746646e-01   3.0003089e-01  -1.5317538e-01  -2.8361260e-02   2.3556379e-01   8.5650258e-02  -3.7737139e-02  -2.5969478e-01   1.8305685e-01  -4.6724326e-02  -2.3844864e-01  -2.5767140e-01   3.4434723e-01  -2.5675995e-01   5.8391315e-02  -2.3220137e-01  -2.6714649e-01   3.4706320e-01   3.2749656e-01  -2.4955414e-01  -2.2598406e-01  -1.2843711e-01  -2.3205944e-01   1.9501090e-01  -2.5181159e-01  -2.3980759e-01  -2.5630530e-01  -2.7586245e-01  -1.9887031e-01   3.3703754e-01  -9.5144385e-02  -2.5139842e-01   3.6834085e-01   3.8700210e-01  -1.7571131e-01   4.3973153e-01   2.4910060e-01  -2.8781982e-01  -2.6574572e-01  -1.3904223e-01  -2.6577994e-01   3.5534459e-01  -2.5805875e-01   7.0244840e-02  -4.3867959e-02   4.0470332e-01   4.6237229e-01   4.3025947e-01   6.3908320e-02   3.3358338e-01  -1.3407836e-01  -1.2554901e-01  -2.4684508e-01  -1.5805272e-01   1.9626828e-01  -2.6874721e-01  -2.7105070e-01  -1.2957876e-01   3.7460071e-01  -2.1154190e-01  -1.7297759e-01   1.3108312e-01   7.1364123e-02   2.0843218e-01  -2.5959717e-01   4.5876257e-01  -2.4668776e-01  -1.7747515e-01  -1.7669227e-01  -2.1884486e-01  -2.3438345e-01  -2.7630560e-01   9.1641027e-03  -2.2392499e-01  -7.3985354e-02  -2.5143692e-01   4.4832061e-01   8.6000034e-02   8.3899096e-02  -2.4436204e-01  -1.2923630e-01  -2.2141943e-01   4.2402973e-01  -2.5374439e-01   4.3930731e-01  -3.7565441e-02   4.5801704e-01  -1.8164941e-01  -2.0678508e-01   4.2687682e-01  -1.5107387e-02   4.4106864e-01   1.8253249e-01  -2.6697599e-01  -2.6627649e-01   2.3973699e-01  -2.4253366e-01   3.0198410e-01  -2.3698770e-02   2.5309848e-01   1.0185529e-01   3.7824710e-01  -2.1983041e-01  -2.4694675e-01
   2.1649688e-02   1.3922962e-01  -2.2354268e-01  -7.5984087e-02  -6.3905196e-02  -2.1536724e-01  -5.4907122e-02  -6.8365935e-02   2.0889541e-01  -1.0406141e-01   1.2904873e-01  -9.4963661e-03  -9.0649574e-02   1.8384150e-01   3.5534787e-01  -1.2974568e-01  -1.7926453e-01   5.4486741e-02  -1.5472473e-02   2.2181792e-01  -1.0963482e-01  -2.5191952e-02  -1.3520022e-01  -6.0742151e-02   7.4876469e-03   1.6058810e-01  -2.1237704e-01  -1.3891116e-01   2.5458061e-01   4.2578078e-01  -1.8301559e-01   5.0607839e-01   2.6211805e-02  -8.2322819e-02  -6.7403666e-02  -2.1651279e-01  -1.3809213e-02   3.9553854e-01  -7.1507861e-02   1.3548509e-01   6.0721262e-02   4.3618665e-01   5.0963413e-01   4.7707401e-01  -1.9394790e-01   3.7244911e-01   2.7481498e-02   4.6545006e-02   1.2009252e-02   1.8596800e-02   2.2943869e-01  -1.1782785e-01  -7.5094029e-02  -2.1016807e-01   4.2654766e-01  -1.6686055e-01   2.5131051e-02   1.9535128e-01   1.6072626e-01   2.4056760e-01  -9.8598181e-02   5.0772473e-01  -1.4168470e-02  -1.9849304e-01  -2.0149578e-01   6.0842121e-03  -1.4316786e-01  -4.3447225e-02  -1.9455117e-01  -1.7492162e-01   5.5908860e-02  -3.1771563e-02   4.9973438e-01  -1.5392028e-01  -1.4820563e-01  -1.4594413e-01  -2.1128013e-01   2.1974740e-03   3.5478503e-01  -6.0780750e-02   4.9242456e-01   9.7765642e-02   4.6382558e-01   1.6581586e-02  -1.8066533e-01   5.1050057e-01  -2.0264594e-01   5.2413789e-01  -5.9317500e-02  -8.6638117e-02  -2.2522124e-02   6.0425623e-03  -1.1595069e-01   3.1604086e-01  -2.1370950e-01   3.3219823e-02  -1.6280451e-01   3.2194020e-01  -1.5639842e-01  -1.5595841e-02   2.4132403e-01   9.1723383e-02  -4.6307723e-02  -2.4390541e-01   1.7837350e-01  -5.1046238e-02  -2.6201137e-01  -2.4287581e-01   3.3977893e-01  -2.4637445e-01   6.7319772e-02  -2.5421799e-01  -2.8218605e-01   3.2869554e-01   3.2792544e-01  -2.4838006e-01  -2.1168703e-01  -1.1686241e-01  -2.2632744e-01   1.6667316e-01  -2.4592982e-01  -2.2889220e-01  -2.6842201e-01  -2.5152793e-01  -2.1035451e-01   3.2132335e-01  -9.9402433e-02  -2.6797677e-01   3.7846320e-01   3.9272770e-01  -1.9349605e-01   4.4061147e-01   2.3380701e-01  -2.4574623e-01  -2.5601580e-01  -1.2414325e-01  -2.6319198e-01   3.4433109e-01  -2.5524965e-01   6.7951163e-02  -5.0653517e-02   4.0598870e-01   4.6136576e-01   4.2651437e-01   4.2491198e-02   3.4334973e-01  -1.3086612e-01  -1.2495987e-01  -2.4842289e-01  -1.5411124e-01   1.8807875e-01  -2.5578619e-01  -2.4786145e-01  -1.5656962e-01   3.7009975e-01  -2.1424073e-01  -1.8206719e-01   1.3883271e-01   8.7914649e-02   2.1517959e-01  -2.6289447e-01   4.5240434e-01  -2.4434147e-01  -1.7102465e-01  -2.0822343e-01  -2.0560209e-01  -2.4163073e-01  -2.5829939e-01   2.7348371e-02  -2.3987751e-01  -6.9741098e-02  -2.5199849e-01   4.4281382e-01   1.0166990e-01   6.8555344e-02  -2.4702839e-01  -1.1346131e-01  -2.2283902e-01   4.2931290e-01  -2.6327800e-01   4.8194344e-01  -1.3618996e-02   4.5883426e-01  -1.8515739e-01  -2.1239442e-01   4.5673977e-01  -4.1121420e-02   4.4997591e-01   1.7234115e-01  -2.5264755e-01  -2.5103378e-01   2.3549917e-01  -2.5368450e-01   3.0648339e-01  -2.9109399e-02   2.7528715e-01   6.5821894e-02   3.9650063e-01  -2.2637336e-01  -2.4601383e-01
   3.8723714e-02   1.4981152e-01  -2.1904704e-01  -7.8975356e-02  -3.4483241e-02  -2.3968320e-01  -5.6465694e-02  -5.6821822e-02   1.8870533e-01  -1.0728214e-01   1.3420862e-01  -3.4212882e-02  -8.3048641e-02   2.0079784e-01   3.6392090e-01  -1.4147805e-01  -1.5697833e-01   4.0377060e-02  -1.2267754e-02   2.4003221e-01  -8.5697043e-02  -2.4810913e-02  -1.2218731e-01  -6.6783428e-02   7.7307084e-03   1.6398715e-01  -2.1330474e-01  -1.1132210e-01   2.6464438e-01   4.3699449e-01  -1.7385560e-01   5.0983942e-01   1.5937135e-02  -8.2611122e-02  -1.0453891e-01  -2.0082122e-01  -4.6487636e-02   3.9306252e-01  -7.3900267e-02   1.3805712e-01   8.4175459e-02   4.1850211e-01   5.1179954e-01   4.5892034e-01  -1.6947442e-01   3.6079320e-01   6.4920836e-02   5.2650671e-02  -2.1804768e-02   2.5182706e-02   2.3597751e-01  -1.2984303e-01  -7.1783934e-02  -2.0001572e-01   3.9576733e-01  -1.6121714e-01   3.6459840e-02   1.8717991e-01   1.5626484e-01   2.5893538e-01  -9.7213376e-02   5.1209558e-01  -1.8999745e-02  -2.0053476e-01  -1.9498406e-01   1.7661219e-03  -1.4653883e-01  -5.7682177e-02  -1.8994016e-01  -1.6453078e-01   7.7041020e-02  -3.5464203e-02   4.9504051e-01  -1.3725403e-01  -1.6081159e-01  -1.4900447e-01  -2.1974050e-01   1.1397137e-02   3.6721834e-01  -8.6226914e-02   4.8529455e-01   1.0710199e-01   4.7285065e-01   3.7819351e-02  -1.5966324e-01   5.1457800e-01  -2.1055175e-01   4.9554708e-01  -5.6854853e-02  -7.5489061e-02  -4.5995646e-02   1.6127465e-02  -1.2701480e-01   3.1418885e-01  -2.0399091e-01   5.2965902e-02  -1.5217571e-01   3.2578057e-01  -1.5616261e-01  -5.4134389e-03   2.3068402e-01   8.4541414e-02  -2.9919623e-02  -2.6393792e-01   1.8344727e-01  -6.3794122e-02  -2.4246296e-01  -2.4920330e-01   3.3721620e-01  -2.6914791e-01   8.7119941e-02  -2.4256600e-01  -2.7123223e-01   3.4189873e-01   3.1491455e-01  -2.5281447e-01  -2.0961632e-01  -1.2417375e-01  -2.2617775e-01   1.8628203e-01  -2.6912759e-01  -2.3323220e-01  -2.6419853e-01  -2.5443031e-01  -1.9400822e-01   3.1444924e-01  -1.0741241e-01  -2.6019162e-01   3.9106333e-01   3.9396473e-01  -1.7090206e-01   4.4762197e-01   2.3788952e-01  -2.4524844e-01  -2.6241904e-01  -1.5380959e-01  -2.5331332e-01   3.5644763e-01  -2.5294668e-01   6.6766510e-02  -5.2227737e-02   3.7793412e-01   4.7811877e-01   4.3092342e-01   4.2134601e-02   3.4672866e-01  -1.1425606e-01  -9.9583622e-02  -2.4526588e-01  -1.5274004e-01   1.7744473e-01  -2.4693477e-01  -2.3894157e-01  -1.5120297e-01   3.6792124e-01  -2.0389347e-01  -1.6200257e-01   1.5140773e-01   7.6538436e-02   2.2496584e-01  -2.3818101e-01   4.4721733e-01  -2.3810914e-01  -1.9441969e-01  -1.9370432e-01  -2.2093663e-01  -2.3299208e-01  -2.3965345e-01   2.5884307e-02  -2.1961280e-01  -7.1052493e-02  -2.5142760e-01   4.3816952e-01   9.7856961e-02   6.8481767e-02  -2.3216728e-01  -1.2554194e-01  -1.9404741e-01   4.2788481e-01  -2.6334957e-01   4.4952165e-01  -2.3041725e-02   4.4971476e-01  -1.7337343e-01  -2.3128994e-01   4.2180097e-01  -1.8914949e-02   4.5004257e-01   1.8057456e-01  -2.5992565e-01  -2.5726892e-01   2.3279994e-01  -2.4776931e-01   2.8913399e-01  -1.0237264e-02   2.7071519e-01   8.9519312e-02   3.8791924e-01  -2.3415348e-01  -2.2981334e-01
   2.8136424e-03   1.3279199e-01  -2.0080155e-01  -7.0021252e-02  -4.8963108e-02  -2.3599191e-01  -6.0288814e-02  -3.2397660e-02   1.9454380e-01  -9.7131114e-02   1.4043809e-01  -2.0569077e-02  -9.5376139e-02   1.9268386e-01   3.4231495e-01  -1.5561127e-01  -1.5387256e-01   5.0333599e-02   1.8345390e-03   2.2709477e-01  -1.0344591e-01  -2.5338049e-02  -1.1576415e-01  -7.6818694e-02   2.0132804e-02   1.7516457e-01  -2.1352304e-01  -1.0646592e-01   2.4918527e-01   4.3497723e-01  -2.0047601e-01   4.9881524e-01   2.1203587e-02  -8.1247631e-02  -7.9227866e-02  -2.2383406e-01  -3.4970454e-02   4.1248271e-01  -7.9991607e-02   1.3406614e-01   7.0962055e-02   4.1865756e-01   5.2299423e-01   4.7733183e-01  -1.6830204e-01   3.8315451e-01   5.3961413e-02   3.4272068e-02  -1.6642205e-02   3.0392626e-02   2.3035867e-01  -1.2048083e-01  -5.6476910e-02  -1.9849474e-01   4.1421261e-01  -1.7768107e-01   3.2414018e-02   1.8967508e-01   1.5861760e-01   2.4708116e-01  -9.4242210e-02   4.9486534e-01  -7.1571962e-03  -1.8576934e-01  -1.8206134e-01  -8.8528421e-03  -1.6556734e-01  -5.8263448e-02  -1.8937626e-01  -1.5997050e-01   7.3484418e-02  -2.3432516e-02   4.9282915e-01  -1.4884874e-01  -1.5400981e-01  -1.6130143e-01  -2.1475625e-01   7.5160947e-03   3.7165920e-01  -6.6896455e-02   4.7479096e-01   9.2969205e-02   4.9253862e-01   1.1965648e-02  -1.4973297e-01   5.0948048e-01  -2.0327803e-01   5.0065886e-01  -5.6040484e-02  -9.4242569e-02  -5.1916721e-02   1.8209788e-02  -1.4689286e-01   2.9560069e-01  -2.1233144e-01   4.7061149e-02  -1.6397909e-01   2.9295623e-01  -1.5245096e-01  -1.6706101e-03   2.3542939e-01   8.5857325e-02  -3.6511320e-02  -2.7018123e-01   1.7702185e-01  -5.9342822e-02  -2.6050054e-01  -2.4303928e-01   3.4452440e-01  -2.6994718e-01   7.0583918e-02  -2.3203950e-01  -2.5213769e-01   3.4209143e-01   3.0048700e-01  -2.4916692e-01  -2.1692461e-01  -1.2042503e-01  -2.3629797e-01   1.8672598e-01  -2.6281405e-01  -2.5134960e-01  -2.2666339e-01  -2.7009241e-01  -2.0391209e-01   3.2896391e-01  -1.1703703e-01  -2.5830757e-01   3.5866840e-01   3.8005007e-01  -1.7550856e-01   4.7130012e-01   2.4486450e-01  -2.4348308e-01  -2.5042731e-01  -1.3898202e-01  -2.5006106e-01   3.5402311e-01  -2.4122757e-01   6.4706451e-02  -5.7101205e-02   3.8680575e-01   4.6505001e-01   4.2650399e-01   4.0420372e-02   3.4089682e-01  -1.1335734e-01  -1.1801793e-01  -2.3608955e-01  -1.5905981e-01   1.7808496e-01  -2.6020152e-01  -2.6213301e-01  -1.2752204e-01   3.8847476e-01  -2.2369131e-01  -1.7176223e-01   1.3539750e-01   8.0472645e-02   2.1566913e-01  -2.5434300e-01   4.5318847e-01  -2.4491043e-01  -1.6368919e-01  -1.8572731e-01  -2.1828738e-01  -2.4130054e-01  -2.3778920e-01   1.7386970e-02  -2.2373504e-01  -7.4761119e-02  -2.5151761e-01   4.6291052e-01   9.2081883e-02   5.9616280e-02  -2.3709958e-01  -1.0843059e-01  -1.9804993e-01   4.1410070e-01  -2.6456607e-01   4.4887019e-01  -2.6918700e-03   4.4667003e-01  -1.6579124e-01  -2.0034583e-01   4.3650430e-01  -4.2906213e-02   4.6859176e-01   1.7549484e-01  -2.6049016e-01  -2.4904078e-01   2.5173181e-01  -2.5350565e-01   2.8930449e-01  -6.0362329e-03   2.4567924e-01   8.7409696e-02   3.9404375e-01  -2.2532419e-01  -2.3678297e-01
   1.1414545e-02   1.2971386e-01  -2.0162223e-01  -6.5257061e-02  -5.0894583e-02  -2.1219947e-01  -6.3351483e-02  -3.9088470e-02   1.8445308e-01  -1.0143412e-01   1.4043809e-01  -1.3553001e-02  -9.9646360e-02   1.8773146e-01   3.4254696e-01  -1.3011783e-01  -1.6719252e-01   2.7804593e-02   4.9137188e-03   2.1635678e-01  -1.0618343e-01  -2.5595986e-02  -1.2428540e-01  -5.5903119e-02  -5.4027847e-04   1.5956603e-01  -2.1947618e-01  -1.1930169e-01   2.4502878e-01   4.1831079e-01  -1.8373859e-01   5.0481180e-01   3.0560131e-02  -8.2516823e-02  -9.1164626e-02  -1.9885982e-01  -4.3992126e-02   4.0398109e-01  -9.5349756e-02   1.4483911e-01   7.3545398e-02   4.3071642e-01   4.9485993e-01   4.6606229e-01  -1.8024041e-01   3.8016617e-01   3.5870163e-02   2.9725172e-02  -7.9029243e-03   3.8008946e-02   2.2583213e-01  -1.0772527e-01  -7.1082735e-02  -2.1635418e-01   4.1433940e-01  -1.5503378e-01   3.4535258e-02   1.8693652e-01   1.3139202e-01   2.1833120e-01  -1.1937910e-01   5.2036453e-01  -1.2917473e-02  -1.8200696e-01  -1.7298753e-01   3.8133982e-03  -1.5080720e-01  -7.3931455e-02  -1.9629838e-01  -1.5195020e-01   5.0448225e-02  -3.4064511e-02   4.9724006e-01  -1.5502190e-01  -1.5045996e-01  -1.3297598e-01  -2.0891685e-01   8.4333966e-03   3.7501978e-01  -4.8700523e-02   4.6919654e-01   9.3522821e-02   4.5854816e-01   1.2748254e-02  -1.5111879e-01   5.1348035e-01  -2.0147922e-01   5.1322692e-01  -5.4721573e-02  -6.3744458e-02  -2.6974760e-02   1.7115290e-02  -1.2310558e-01   3.0584919e-01  -1.8642906e-01   3.6220361e-02  -1.5532878e-01   3.0320596e-01  -1.5298277e-01  -2.6292312e-02   2.3124280e-01   7.6873217e-02  -4.1129463e-02  -2.5203048e-01   1.8967158e-01  -6.1068592e-02  -2.7713076e-01  -2.5452552e-01   3.3974394e-01  -2.6394911e-01   9.3692206e-02  -2.4548512e-01  -2.5642303e-01   3.3458047e-01   3.3376387e-01  -2.3133137e-01  -2.2572482e-01  -1.3240995e-01  -2.3334416e-01   1.9681975e-01  -2.6552223e-01  -2.2739341e-01  -2.5606216e-01  -2.5203429e-01  -2.0155144e-01   3.1625884e-01  -1.1151137e-01  -2.5132128e-01   3.8203484e-01   3.8634081e-01  -1.8590257e-01   4.3982246e-01   2.3935848e-01  -2.6427818e-01  -2.4381138e-01  -1.5196991e-01  -2.7002361e-01   3.4647971e-01  -2.5712066e-01   8.5664086e-02  -4.0465660e-02   3.9582872e-01   4.5372043e-01   4.2285600e-01   4.4679925e-02   3.3337799e-01  -9.6279689e-02  -1.1888092e-01  -2.2194577e-01  -1.6890934e-01   1.9084064e-01  -2.3506650e-01  -2.5983814e-01  -1.4479271e-01   3.4039922e-01  -2.0031955e-01  -1.6287141e-01   1.5774445e-01   8.9904522e-02   2.2127590e-01  -2.6184032e-01   4.4061745e-01  -2.4513157e-01  -1.9113922e-01  -1.8092343e-01  -1.8962067e-01  -2.1989185e-01  -2.4885547e-01   2.8692395e-02  -2.2867646e-01  -6.1484156e-02  -2.6468444e-01   4.3526705e-01   8.7737303e-02   8.3544263e-02  -2.1890767e-01  -1.2550188e-01  -2.1687324e-01   4.1175186e-01  -2.4570959e-01   4.5934462e-01  -2.7334993e-02   4.3566232e-01  -1.8300560e-01  -2.1623995e-01   4.4715884e-01  -6.0704387e-03   4.5919153e-01   1.8267377e-01  -2.5609780e-01  -2.4107361e-01   2.3721393e-01  -2.4236330e-01   2.8622259e-01  -3.5092696e-02   2.4636228e-01   8.3188440e-02   3.9067383e-01  -2.4879414e-01  -2.1621250e-01
   2.1329086e-02   1.5821088e-01  -2.1486741e-01  -6.2898027e-02  -5.7233027e-02  -2.0062108e-01  -7.9786260e-02  -4.9409652e-02   1.9378946e-01  -1.1354764e-01   1.4660190e-01  -3.7534684e-02  -9.3899903e-02   1.9290098e-01   3.3873197e-01  -1.2908455e-01  -1.5727818e-01   5.9264518e-02   2.2159115e-02   2.2689188e-01  -7.7457747e-02  -2.7413242e-02  -1.2001678e-01  -5.9998355e-02   3.1395109e-02   1.5576806e-01  -2.2491416e-01  -1.1300969e-01   2.5799615e-01   4.2953227e-01  -1.8484734e-01   5.0760360e-01   2.5010093e-02  -7.1455205e-02  -7.7479133e-02  -1.9186179e-01  -2.4277210e-02   3.7329894e-01  -7.2586744e-02   1.1582076e-01   8.5994704e-02   4.3429022e-01   4.9071166e-01   4.7003431e-01  -1.7993213e-01   3.7772571e-01   5.5380624e-02   4.7569295e-02  -8.2018450e-03   3.8862222e-02   2.0021112e-01  -1.1413425e-01  -6.1266912e-02  -1.8818809e-01   3.9869123e-01  -1.6026915e-01   2.8780048e-02   1.7949217e-01   1.4511336e-01   2.2616586e-01  -1.0664782e-01   5.2095348e-01  -1.5911796e-02  -1.8905743e-01  -1.7902273e-01   9.7527248e-03  -1.2654283e-01  -5.5081515e-02  -1.8853059e-01  -1.4993164e-01   6.3135117e-02  -3.5851256e-02   5.0577886e-01  -1.3610582e-01  -1.4905188e-01  -1.2625420e-01  -2.1456835e-01   2.2113025e-03   3.6773508e-01  -5.8915326e-02   4.9685686e-01   8.0484719e-02   4.3500226e-01   1.5716284e-02  -1.5514869e-01   4.8521713e-01  -2.0138875e-01   5.0259979e-01  -4.9956807e-02  -8.2566916e-02  -6.1918992e-02   1.0343632e-02  -1.2981766e-01   3.1542195e-01  -1.9919164e-01   5.5250913e-02  -1.5726315e-01   3.0360240e-01  -1.4416384e-01  -7.8562617e-03   2.2774136e-01   8.0913207e-02  -4.4904583e-02  -2.6043682e-01   1.8327556e-01  -5.2335209e-02  -2.5126522e-01  -2.4172932e-01   3.3562671e-01  -2.4080868e-01   6.2226956e-02  -2.3460931e-01  -2.4730619e-01   3.4832584e-01   3.2634993e-01  -2.2972873e-01  -2.1894051e-01  -1.1778319e-01  -2.2367311e-01   1.7338900e-01  -2.5247815e-01  -2.4032062e-01  -2.4465312e-01  -2.5719296e-01  -2.0107063e-01   3.2426282e-01  -1.0314878e-01  -2.6071374e-01   3.7273246e-01   3.9113551e-01  -1.6517836e-01   4.5954266e-01   2.3081248e-01  -2.6177845e-01  -2.4824551e-01  -1.4491288e-01  -2.4351855e-01   3.3629940e-01  -2.5012832e-01   5.8781831e-02  -5.1116055e-02   3.8367202e-01   4.4657523e-01   4.2134365e-01   3.8432455e-02   3.3905852e-01  -1.1482952e-01  -9.7638747e-02  -2.2653538e-01  -1.4264328e-01   1.8541258e-01  -2.4339788e-01  -2.4709484e-01  -1.4747227e-01   3.6804880e-01  -2.1961595e-01  -1.7959586e-01   1.4581704e-01   8.2400113e-02   2.0806823e-01  -2.5812692e-01   4.6537161e-01  -2.3361265e-01  -1.9265901e-01  -1.8546620e-01  -1.9599999e-01  -2.3942489e-01  -2.4943068e-01   1.1279575e-02  -2.4197949e-01  -6.3123104e-02  -2.2859806e-01   4.4216197e-01   9.2485758e-02   4.6600432e-02  -2.3355071e-01  -1.2931483e-01  -2.0211263e-01   4.2666277e-01  -2.3933228e-01   4.6575090e-01  -8.7462523e-03   4.5416211e-01  -1.7892845e-01  -2.1693117e-01   4.4194492e-01  -4.5055268e-02   4.4464398e-01   1.7059719e-01  -2.6174480e-01  -2.2992264e-01   2.2825932e-01  -2.4669283e-01   2.9242455e-01  -3.0161188e-02   2.6774620e-01   8.7846855e-02   4.0503879e-01  -2.1954836e-01  -2.1948574e-01
   2.1349163e-02   1.4301227e-01  -2.0128300e-01  -7.2263992e-02  -6.4901061e-02  -2.1033468e-01  -7.9490560e-02  -4.6132474e-02   1.9800713e-01  -9.5532714e-02   1.3136713e-01  -2.9104105e-02  -9.7356368e-02   1.9766894e-01   3.4562167e-01  -1.3936216e-01  -1.7610603e-01   5.5158912e-02   3.1644542e-03   2.1718346e-01  -1.0610278e-01  -2.3604191e-02  -9.9885300e-02  -3.4002648e-02  -4.8807263e-03   1.6409446e-01  -2.0199699e-01  -1.0387047e-01   2.5274161e-01   4.3700428e-01  -1.9368532e-01   5.2684205e-01   2.4380702e-02  -6.1975376e-02  -9.2426881e-02  -1.7868471e-01  -2.8784526e-02   3.6411005e-01  -7.2028835e-02   1.5654323e-01   8.3773349e-02   4.2516458e-01   5.0228908e-01   4.5825209e-01  -1.9968436e-01   3.7790614e-01   4.3884161e-02   4.2549856e-02  -3.2009249e-02   3.1806242e-02   2.1395260e-01  -1.1535916e-01  -7.7506413e-02  -2.1498258e-01   4.0416689e-01  -1.6698707e-01   2.3941558e-02   1.7815982e-01   1.4991435e-01   2.3959592e-01  -9.3649213e-02   4.8683986e-01  -2.7789158e-02  -1.8316611e-01  -1.8715704e-01  -6.3884290e-03  -1.2762149e-01  -5.8514194e-02  -1.8849413e-01  -1.6426921e-01   5.0041666e-02  -1.3688663e-02   4.9334929e-01  -1.2907766e-01  -1.6006185e-01  -1.3432069e-01  -2.1192037e-01   3.3745795e-03   3.7729361e-01  -5.9129492e-02   4.8089350e-01   9.3437741e-02   4.8691985e-01   3.3369938e-02  -1.4259082e-01   4.8264473e-01  -2.2166675e-01   5.0553739e-01  -4.5612080e-02  -7.9901372e-02  -4.4284520e-02   3.1770735e-02  -1.1679301e-01   3.1839889e-01  -2.0357273e-01   3.7241230e-02  -1.4851100e-01   2.9989955e-01  -1.3538722e-01  -1.0540337e-02   2.2272375e-01   8.8301126e-02  -4.1785292e-02  -2.5515731e-01   1.6332983e-01  -5.3663713e-02  -2.5423071e-01  -2.4746724e-01   3.3698920e-01  -2.5264912e-01   5.9006318e-02  -2.4341641e-01  -2.4904243e-01   3.2939201e-01   3.3205819e-01  -2.5371329e-01  -2.0493442e-01  -1.1322214e-01  -1.9915503e-01   1.6373508e-01  -2.5697678e-01  -2.4110668e-01  -2.4464755e-01  -2.4700347e-01  -1.9533053e-01   3.0675890e-01  -8.8945808e-02  -2.6292603e-01   3.5053740e-01   3.8237629e-01  -1.7740737e-01   4.4391236e-01   2.3239381e-01  -2.4772017e-01  -2.4614718e-01  -1.3765411e-01  -2.2643958e-01   3.5250438e-01  -2.3908859e-01   5.8429903e-02  -4.9964856e-02   3.6643219e-01   4.6573560e-01   4.3325640e-01   5.4325804e-02   3.2086318e-01  -1.3086516e-01  -1.0193587e-01  -2.1670994e-01  -1.5299680e-01   1.8929810e-01  -2.5857096e-01  -2.3303555e-01  -1.4467765e-01   3.6811422e-01  -2.0922391e-01  -1.6338210e-01   1.2720970e-01   7.2252952e-02   2.1465482e-01  -2.3952225e-01   4.5053491e-01  -2.1874804e-01  -1.9972008e-01  -1.8633838e-01  -1.8195194e-01  -2.1783650e-01  -2.5357564e-01   1.6922436e-02  -2.1528030e-01  -5.9435960e-02  -2.5039188e-01   4.3043775e-01   7.4701556e-02   7.9166286e-02  -2.3524703e-01  -1.2195166e-01  -1.9273870e-01   4.2634757e-01  -2.4464547e-01   4.4963087e-01  -1.3047517e-02   4.4952785e-01  -1.7513037e-01  -2.1117745e-01   4.2801291e-01  -4.3420149e-02   4.3919425e-01   1.7085559e-01  -2.5276504e-01  -2.2996843e-01   2.1218139e-01  -2.5210138e-01   2.9338948e-01  -2.7523011e-02   2.4155408e-01   8.4751899e-02   4.0896570e-01  -2.2229250e-01  -2.1285945e-01
   1.5381212e-02   1.4804940e-01  -1.9779050e-01  -4.8455002e-02  -5.2015146e-02  -2.1267406e-01  -6.6662681e-02  -4.2399097e-02   2.0321673e-01  -1.1578476e-01   1.2355186e-01  -2.3667175e-02  -8.4477155e-02   1.8919487e-01   3.4755133e-01  -1.2544554e-01  -1.4025119e-01   4.8445505e-02  -5.9105408e-03   2.1954192e-01  -9.9581055e-02  -1.1648626e-02  -1.3145381e-01  -4.9390936e-02  -1.2114648e-03   1.6381138e-01  -2.0380884e-01  -9.7505256e-02   2.1949017e-01   4.2323497e-01  -1.8279113e-01   5.0347199e-01   2.5094235e-03  -8.3258733e-02  -6.2632882e-02  -1.8632834e-01  -4.3837271e-02   3.7367326e-01  -8.5365907e-02   1.4016888e-01   7.5244808e-02   4.3142356e-01   5.0927893e-01   4.7268082e-01  -1.7695227e-01   3.6807745e-01   4.6229691e-02   3.8742007e-02   1.3566382e-03   4.0399806e-02   2.0730367e-01  -1.0683093e-01  -5.0005657e-02  -2.0139613e-01   4.0023071e-01  -1.5548265e-01   2.7274392e-02   1.7763393e-01   1.4292756e-01   2.4354322e-01  -7.9659751e-02   4.7976223e-01  -9.4575315e-03  -1.8765387e-01  -1.7663239e-01  -2.2338411e-03  -1.3499545e-01  -5.7267279e-02  -1.7702392e-01  -1.3509017e-01   6.2568114e-02  -6.4836415e-03   4.7969461e-01  -1.4813393e-01  -1.4153821e-01  -1.3373911e-01  -2.1188324e-01   1.7373133e-03   3.6020693e-01  -4.3250328e-02   4.7353923e-01   8.1400443e-02   4.4953943e-01   3.2093609e-02  -1.3966703e-01   5.0047447e-01  -2.0494133e-01   4.9938802e-01  -3.9445560e-02  -8.0134652e-02  -4.3296823e-02   3.4587445e-03  -1.2141760e-01   3.1922218e-01  -1.9915496e-01   4.3827279e-02  -1.3800632e-01   3.1046541e-01  -1.5383426e-01  -1.1054388e-02   2.3409483e-01   8.5736232e-02  -4.1508165e-02  -2.3445671e-01   1.6141725e-01  -6.2863024e-02  -2.4987350e-01  -2.4628258e-01   3.4116931e-01  -2.4670313e-01   6.7149248e-02  -2.2936013e-01  -2.4159165e-01   3.1801980e-01   3.0939313e-01  -2.3286538e-01  -2.0426374e-01  -1.2681832e-01  -2.1253091e-01   2.0873144e-01  -2.3745242e-01  -2.1722113e-01  -2.4137812e-01  -2.6676082e-01  -1.9975677e-01   3.0407283e-01  -1.0490070e-01  -2.6513999e-01   3.7568366e-01   4.0640273e-01  -1.7460942e-01   4.4159755e-01   2.3074245e-01  -2.4780286e-01  -2.4692423e-01  -1.5229166e-01  -2.3197154e-01   3.5464036e-01  -2.4558281e-01   5.7740169e-02  -5.0101219e-02   3.8761627e-01   4.6149651e-01   4.3544154e-01   3.3163092e-02   3.4145289e-01  -1.0768831e-01  -1.1158747e-01  -2.2210256e-01  -1.4822123e-01   2.0781488e-01  -2.5602556e-01  -2.3290129e-01  -1.5070043e-01   3.6541951e-01  -2.0312513e-01  -1.5984954e-01   1.4110209e-01   8.2789386e-02   2.0485194e-01  -2.5011485e-01   4.5832189e-01  -2.4112815e-01  -1.7542597e-01  -2.0619712e-01  -2.0589776e-01  -2.3120148e-01  -2.2485091e-01   1.4252056e-03  -2.3448762e-01  -5.2402593e-02  -2.2274473e-01   4.4220588e-01   8.2462366e-02   4.8932519e-02  -2.4527917e-01  -1.2498403e-01  -2.0719896e-01   4.1013215e-01  -2.4381769e-01   4.5102253e-01  -8.1983238e-03   4.5140258e-01  -1.8329864e-01  -2.3234693e-01   4.3345008e-01  -1.7224053e-02   4.4312346e-01   1.8334402e-01  -2.5225380e-01  -2.3576457e-01   2.2976484e-01  -2.4509661e-01   3.0711904e-01  -4.3142553e-02   2.5867869e-01   6.8156121e-02   4.0335655e-01  -2.2155024e-01  -2.2295416e-01
   2.9106609e-02   1.6460542e-01  -1.9964940e-01  -7.0000963e-02  -4.3993443e-02  -2.1499054e-01  -6.0103108e-02  -6.2376083e-02   1.8742887e-01  -9.2585768e-02   1.2901547e-01  -2.6704956e-02  -8.4968350e-02   1.7015722e-01   3.3921575e-01  -1.3392392e-01  -1.5202661e-01   4.2157256e-02  -2.0467803e-03   2.2455876e-01  -9.9314708e-02  -1.6154707e-02  -1.1533616e-01  -6.9085400e-02   1.5526590e-02   1.6018296e-01  -2.1989513e-01  -1.0823020e-01   2.3679606e-01   4.0946392e-01  -1.7144998e-01   5.0109401e-01   3.5959523e-02  -7.6144234e-02  -8.2386349e-02  -1.8545818e-01  -2.9709220e-02   3.7739411e-01  -7.3589615e-02   1.2946269e-01   7.3866595e-02   4.2189396e-01   5.0538370e-01   4.6380570e-01  -1.6424118e-01   3.4481534e-01   4.7333153e-02   3.7469210e-02  -1.8727242e-02   3.6148825e-02   2.0883128e-01  -1.0669315e-01  -6.2858011e-02  -1.9836658e-01   4.2316327e-01  -1.3239134e-01   1.7730347e-02   1.8387154e-01   1.3877530e-01   2.2255627e-01  -8.1510405e-02   4.8342419e-01  -2.1324674e-02  -1.7764013e-01  -1.8049057e-01   1.1173947e-02  -1.1603621e-01  -5.1038081e-02  -1.8159145e-01  -1.4138493e-01   6.8657312e-02  -1.0346044e-02   4.8398984e-01  -1.1983181e-01  -1.6552605e-01  -1.4483410e-01  -2.0115372e-01   5.7356729e-03   3.6795011e-01  -6.5146755e-02   4.8342692e-01   8.5387765e-02   4.6474276e-01   1.5026928e-02  -1.6424826e-01   4.8408231e-01  -1.8847834e-01   4.9386676e-01  -6.6999528e-02  -7.0979753e-02  -3.3755397e-02   1.2957496e-02  -1.1341315e-01   3.1072899e-01  -1.9559412e-01   5.5212312e-02  -1.5739187e-01   2.9402733e-01  -1.3226585e-01  -1.9362043e-02   2.1057809e-01   7.5929378e-02  -3.7525845e-02  -2.6376897e-01   1.5124979e-01  -4.2262381e-02  -2.5666291e-01  -2.3096597e-01   3.3914027e-01  -2.2891232e-01   7.6614223e-02  -2.4370411e-01  -2.4448583e-01   3.3321096e-01   3.2203422e-01  -2.3751498e-01  -2.1578675e-01  -1.1927939e-01  -2.0857928e-01   2.0742996e-01  -2.4271098e-01  -2.2449298e-01  -2.3241102e-01  -2.5057596e-01  -1.9064608e-01   3.3490824e-01  -1.1731599e-01  -2.6274981e-01   3.7614514e-01   3.8159313e-01  -1.7347637e-01   4.5058459e-01   2.3866733e-01  -2.2949297e-01  -2.4656045e-01  -1.5479201e-01  -2.4903804e-01   3.4362957e-01  -2.4670534e-01   5.7807487e-02  -6.0676889e-02   4.1022898e-01   4.3622053e-01   4.1775822e-01   4.4378919e-02   3.4601921e-01  -1.0500324e-01  -1.0119078e-01  -2.4579851e-01  -1.4617997e-01   1.7501598e-01  -2.5124085e-01  -2.5641996e-01  -1.6166643e-01   3.6457037e-01  -2.3245734e-01  -1.5245995e-01   1.4049713e-01   6.2377155e-02   2.0476367e-01  -2.4144442e-01   4.7142715e-01  -2.4153118e-01  -1.7126219e-01  -2.0189354e-01  -1.6984187e-01  -2.4003687e-01  -2.4507506e-01  -3.2587339e-03  -2.2289282e-01  -3.1134151e-02  -2.2540013e-01   4.4751391e-01   7.9530231e-02   6.5233311e-02  -2.3390088e-01  -1.1804487e-01  -2.1147004e-01   4.1849887e-01  -2.4920178e-01   4.5978562e-01  -2.9900093e-03   4.6366603e-01  -1.9629105e-01  -2.3598229e-01   4.3024978e-01  -2.9256176e-02   4.4771261e-01   1.6323733e-01  -2.5196632e-01  -2.6307018e-01   2.2217153e-01  -2.3655647e-01   2.7603516e-01  -5.0420997e-02   2.6159043e-01   5.0907472e-02   3.7918684e-01  -2.3270111e-01  -2.1256584e-01
   1.9607693e-02   1.3234161e-01  -2.0461571e-01  -6.6309199e-02  -5.8985247e-02  -1.9985124e-01  -4.2296687e-02  -3.7821668e-02   1.7658064e-01  -1.0800294e-01   1.3493564e-01  -1.9591676e-02  -7.6679623e-02   1.8737473e-01   3.4849785e-01  -1.3264264e-01  -1.5388589e-01   6.7109420e-02   4.2581206e-03   2.0829677e-01  -1.1018425e-01  -1.5792929e-03  -1.0459081e-01  -6.5608865e-02   2.1102760e-02   1.6232685e-01  -2.0188932e-01  -1.0019293e-01   2.5477142e-01   4.2297243e-01  -1.7336002e-01   5.1199101e-01   1.6764984e-02  -5.2957554e-02  -6.0905616e-02  -1.9489643e-01  -1.9147206e-02   3.7717585e-01  -7.7921832e-02   1.2436160e-01   7.7526525e-02   4.2315129e-01   4.9662304e-01   4.8179879e-01  -1.7351861e-01   3.8027652e-01   4.7645630e-02   4.1475859e-02  -2.5001599e-02   3.7152566e-02   2.1201400e-01  -9.4168300e-02  -4.8578967e-02  -1.9373670e-01   3.9676594e-01  -1.5686386e-01   2.5737064e-02   1.8166861e-01   1.4525473e-01   2.4450098e-01  -9.2963053e-02   4.9410115e-01  -1.8413768e-02  -1.7551365e-01  -1.6851615e-01  -2.7438895e-03  -1.2911698e-01  -5.6122983e-02  -1.8087309e-01  -1.4706370e-01   6.6279686e-02  -3.1700632e-02   4.7959161e-01  -1.5234087e-01  -1.6250666e-01  -1.2677078e-01  -2.0144171e-01   1.3634150e-02   3.6870333e-01  -5.7523931e-02   4.6317527e-01   9.2356984e-02   4.6599738e-01   2.7875669e-02  -1.3399913e-01   4.8822981e-01  -2.1195842e-01   5.1271895e-01  -4.8295992e-02  -8.9802780e-02  -1.7596845e-02   2.3398719e-02  -1.2037702e-01   2.9810181e-01  -1.9310617e-01   3.8904086e-02  -1.3653206e-01   2.9883222e-01  -1.4777332e-01  -1.6544619e-02   2.2624919e-01   8.6917720e-02  -6.1806621e-02  -2.4347282e-01   1.8134392e-01  -5.4246198e-02  -2.4258639e-01  -2.3628139e-01   3.2181809e-01  -2.3506815e-01   7.2283105e-02  -2.2815755e-01  -2.4500871e-01   3.3236314e-01   3.2321680e-01  -2.4400755e-01  -2.0341156e-01  -1.0246019e-01  -2.1043264e-01   1.8666713e-01  -2.4239749e-01  -2.3793353e-01  -2.5533529e-01  -2.5389094e-01  -1.8670111e-01   2.9306267e-01  -8.8766698e-02  -2.4613174e-01   3.6754077e-01   3.7694258e-01  -1.7563212e-01   4.6126631e-01   2.4412961e-01  -2.5395460e-01  -2.6211885e-01  -1.7550523e-01  -2.3313975e-01   3.5652786e-01  -2.3848833e-01   7.0669222e-02  -5.8399062e-02   4.0629571e-01   4.7388451e-01   4.4246339e-01   2.7800892e-02   3.3960408e-01  -1.1234210e-01  -1.1688242e-01  -2.1373767e-01  -1.4320251e-01   1.9171091e-01  -2.4035536e-01  -2.4642186e-01  -1.4179518e-01   3.7277172e-01  -2.1778306e-01  -1.6300027e-01   1.4278416e-01   9.6628061e-02   2.2490277e-01  -2.4516699e-01   4.6207128e-01  -2.3428891e-01  -1.7807264e-01  -1.8386618e-01  -2.0314105e-01  -2.5181596e-01  -2.4999033e-01  -3.7804658e-03  -2.1967450e-01  -4.8219514e-02  -2.3306628e-01   4.4282545e-01   7.8437485e-02   5.6033945e-02  -2.1453717e-01  -1.2937020e-01  -1.9452487e-01   4.0742152e-01  -2.2502595e-01   4.5629809e-01  -1.5199925e-02   4.6150932e-01  -1.6460110e-01  -2.0844699e-01   4.4140273e-01  -3.8738196e-02   4.4095503e-01   1.6298293e-01  -2.4197307e-01  -2.2311736e-01   2.2928821e-01  -2.3265102e-01   2.9423963e-01  -3.9858578e-02   2.4834923e-01   6.9612609e-02   3.8508480e-01  -2.1184747e-01  -2.2309295e-01
   3.0854922e-02   1.6483906e-01  -1.9989035e-01  -7.8302080e-02  -4.3031132e-02  -1.8674111e-01  -6.0253700e-02  -4.3413960e-02   1.9364365e-01  -1.1530930e-01   1.1190042e-01  -2.9129924e-02  -7.1108763e-02   1.8556241e-01   3.3812185e-01  -1.4057196e-01  -1.4541146e-01   3.4910966e-02  -5.8312283e-03   2.1598757e-01  -9.2774832e-02  -2.3357634e-02  -1.0548814e-01  -4.7344605e-02   1.0045908e-02   1.7683676e-01  -1.9591455e-01  -1.1702053e-01   2.3833766e-01   4.0959035e-01  -1.6508613e-01   4.9895101e-01   1.8565884e-02  -7.2500519e-02  -7.8747098e-02  -2.0957272e-01  -2.7226780e-02   3.8187411e-01  -6.9350829e-02   1.2013447e-01   6.6504266e-02   4.2751542e-01   4.8001958e-01   4.6920846e-01  -1.7875036e-01   3.6691302e-01   5.9612560e-02   3.6150209e-02  -1.3618332e-02   3.4232405e-02   2.2884959e-01  -9.9613470e-02  -5.9408039e-02  -1.9237844e-01   4.0872882e-01  -1.6765475e-01   3.1689317e-02   1.6486819e-01   1.3882942e-01   2.3623294e-01  -9.9483374e-02   4.7645967e-01  -1.5790090e-02  -1.8047382e-01  -1.6925448e-01   1.1022998e-02  -1.2562643e-01  -6.5860369e-02  -1.8111519e-01  -1.1999953e-01   7.2364919e-02  -1.5788025e-02   5.0417792e-01  -1.2833433e-01  -1.3644974e-01  -1.2837016e-01  -1.8499647e-01   2.3199414e-02   3.8411367e-01  -4.1415655e-02   4.6531271e-01   5.5802855e-02   4.5423160e-01   1.8327137e-02  -1.4652695e-01   4.8069747e-01  -1.8353394e-01   4.8857903e-01  -4.2679517e-02  -6.1322941e-02  -5.2257134e-02   9.8451631e-03  -9.9430006e-02   3.1877614e-01  -1.8296004e-01   2.5621596e-02  -1.4825839e-01   2.7765562e-01  -1.5626695e-01  -3.9909675e-03   2.0850265e-01   8.0240449e-02  -4.9420703e-02  -2.3589598e-01   1.7032050e-01  -6.0956424e-02  -2.5392933e-01  -2.3356937e-01   3.1904757e-01  -2.6344652e-01   8.6133154e-02  -2.2471499e-01  -2.4364758e-01   3.2637603e-01   3.1348461e-01  -2.3167269e-01  -2.1334116e-01  -1.0466935e-01  -2.0895801e-01   2.0057771e-01  -2.3934275e-01  -2.2747849e-01  -2.4389177e-01  -2.5391096e-01  -1.8267033e-01   3.0300142e-01  -1.0165138e-01  -2.5108602e-01   3.6527087e-01   4.0917334e-01  -1.7314250e-01   4.7287421e-01   2.3925197e-01  -2.3291564e-01  -2.4614754e-01  -1.5000479e-01  -2.2892123e-01   3.5683303e-01  -2.3601436e-01   6.6567120e-02  -5.7761421e-02   4.0102955e-01   4.5476228e-01   4.2272507e-01   3.1884439e-02   3.3743248e-01  -1.0985127e-01  -9.3399076e-02  -2.1970207e-01  -1.3770365e-01   2.0475221e-01  -2.4219940e-01  -2.1301861e-01  -1.4117025e-01   3.7848488e-01  -1.9763057e-01  -1.6627045e-01   1.4051783e-01   7.2297735e-02   2.1041366e-01  -2.5914273e-01   4.3864116e-01  -2.2076889e-01  -1.8684258e-01  -1.8138212e-01  -1.9573585e-01  -2.0989461e-01  -2.4801963e-01   1.1178763e-02  -2.2290958e-01  -3.1445713e-02  -2.2995196e-01   4.3988036e-01   7.8160363e-02   4.7314934e-02  -2.2391689e-01  -1.1779988e-01  -2.0287199e-01   4.0953740e-01  -2.3315481e-01   4.5558255e-01  -1.7088814e-02   4.4364508e-01  -1.4835912e-01  -2.0909459e-01   4.4641425e-01  -3.2980423e-02   4.4611578e-01   1.7160313e-01  -2.2402519e-01  -2.3608865e-01   2.2698359e-01  -2.4994642e-01   2.7899824e-01  -4.5237670e-02   2.2527012e-01   6.5387842e-02   3.7817203e-01  -2.0520365e-01  -2.2224767e-01
   2.3911246e-02   1.4643026e-01  -1.8501787e-01  -6.7662862e-02  -5.5044392e-02  -1.9117135e-01  -5.1179421e-02  -3.3020993e-02   1.8351051e-01  -8.9772012e-02   1.2925545e-01  -1.7701136e-02  -6.6278588e-02   1.8034383e-01   3.3290120e-01  -1.4306088e-01  -1.4348596e-01   4.0987944e-02   7.8465353e-03   2.1851792e-01  -1.0422989e-01  -3.1490457e-02  -9.1329648e-02  -4.8828536e-02   2.5065152e-02   1.3770313e-01  -1.9158774e-01  -9.7692116e-02   2.5952052e-01   4.3481978e-01  -1.6085914e-01   4.9516548e-01   2.2967528e-02  -6.9091435e-02  -1.0563978e-01  -1.6812181e-01  -3.5118814e-02   3.5913926e-01  -6.7423326e-02   1.2660363e-01   6.8408064e-02   4.1694111e-01   4.9332982e-01   4.4024681e-01  -1.7524563e-01   3.7348147e-01   2.6445446e-02   2.7377540e-02  -1.9613953e-02   1.7304277e-02   2.2635896e-01  -1.0320707e-01  -5.9130727e-02  -1.7319434e-01   3.8728713e-01  -1.4799396e-01   1.2761669e-02   1.7915065e-01   1.3556573e-01   2.2530630e-01  -7.9682085e-02   4.9315337e-01  -6.2490320e-03  -1.7890884e-01  -1.4606525e-01   1.6882103e-03  -1.1479029e-01  -3.4827598e-02  -1.7715471e-01  -1.5391420e-01   8.1394935e-02   5.0033797e-03   4.9551145e-01  -1.5642866e-01  -1.5419394e-01  -1.2192256e-01  -1.8269998e-01  -5.2754616e-03   3.5084944e-01  -4.5927208e-02   4.8239236e-01   8.4442563e-02   4.4495097e-01   2.1649062e-02  -1.4740580e-01   4.7642702e-01  -1.9789321e-01   4.8033583e-01  -4.4802942e-02  -6.7144294e-02  -4.6442340e-02   1.4231106e-02  -1.1944202e-01   3.0586968e-01  -2.0902214e-01   4.7722712e-02  -1.4575065e-01   3.0537259e-01  -1.4504818e-01   5.3829554e-03   2.1728825e-01   1.0877569e-01  -4.3433187e-02  -2.4718642e-01   1.3444686e-01  -5.4301671e-02  -2.4231147e-01  -2.4036091e-01   3.1946651e-01  -2.4515769e-01   6.3914375e-02  -2.4627301e-01  -2.5226491e-01   3.3189351e-01   3.3324253e-01  -2.3237132e-01  -2.2643200e-01  -1.1336356e-01  -2.0722837e-01   2.0092484e-01  -2.4675174e-01  -2.2062557e-01  -2.6084692e-01  -2.5403974e-01  -1.8378300e-01   3.2431453e-01  -1.0245318e-01  -2.6054568e-01   3.4381909e-01   3.7743778e-01  -1.8427838e-01   4.4988867e-01   2.5151176e-01  -2.3062204e-01  -2.2756409e-01  -1.5384873e-01  -2.3703084e-01   3.2023366e-01  -2.4781555e-01   6.7627598e-02  -5.2153008e-02   3.9532192e-01   4.4289927e-01   4.3617221e-01   3.4259623e-02   3.4548508e-01  -9.0394900e-02  -1.1082068e-01  -1.9012206e-01  -1.3629060e-01   2.0659811e-01  -2.5055249e-01  -2.4198189e-01  -1.5604532e-01   3.7017407e-01  -2.1336158e-01  -1.6027605e-01   1.4583301e-01   9.2472583e-02   2.3328116e-01  -2.5232681e-01   4.6071871e-01  -2.3825907e-01  -1.8599779e-01  -1.9009043e-01  -1.9234344e-01  -2.4227368e-01  -2.3365514e-01   1.1740667e-02  -2.2457046e-01  -4.6604345e-02  -2.2929110e-01   4.4148273e-01   8.2366097e-02   5.9980815e-02  -2.2462746e-01  -1.4377144e-01  -2.0800042e-01   4.1346788e-01  -2.3500131e-01   4.5442352e-01  -3.6013082e-03   4.4902060e-01  -1.5670222e-01  -2.3253190e-01   4.4347378e-01  -3.3661038e-02   4.4685168e-01   1.7540909e-01  -2.5378255e-01  -2.3024555e-01   2.2267495e-01  -2.5078429e-01   2.8646564e-01  -5.4754080e-02   2.2042309e-01   4.8556411e-02   3.8099045e-01  -2.0056470e-01  -2.1311781e-01
   2.7009212e-02   1.4963558e-01  -1.7312233e-01  -6.2976835e-02  -4.6487522e-02  -2.0776168e-01  -5.4694951e-02  -2.3807161e-02   1.7560789e-01  -1.1129921e-01   1.1989648e-01  -8.4347668e-03  -9.0004103e-02   1.6699742e-01   3.2599836e-01  -9.2206747e-02  -1.6018124e-01   3.7556771e-02  -8.9234198e-03   2.0290805e-01  -8.9093905e-02  -4.3961245e-02  -1.0194886e-01  -5.0455824e-02   2.5067215e-02   1.4713268e-01  -2.0494477e-01  -1.0415107e-01   2.3389449e-01   4.0155886e-01  -1.6302905e-01   4.9141113e-01   1.6378341e-02  -5.6462182e-02  -7.5790919e-02  -1.8389260e-01  -2.0369253e-02   3.6250557e-01  -7.9696237e-02   1.4080348e-01   8.5701463e-02   4.2545012e-01   4.9657870e-01   4.4880661e-01  -1.5729943e-01   3.5922664e-01   4.1071304e-02   4.1955213e-02  -9.8944587e-03   4.0662308e-02   2.0328007e-01  -1.0403843e-01  -6.9048638e-02  -1.8555599e-01   3.6651712e-01  -1.4429041e-01   2.5375102e-02   1.8018847e-01   1.4471351e-01   2.2285184e-01  -9.2457441e-02   5.0077294e-01  -6.8793625e-03  -1.7641765e-01  -1.6349613e-01   1.5657344e-02  -1.3436917e-01  -5.9305554e-02  -1.4806472e-01  -1.3674328e-01   8.4261714e-02  -1.4974631e-02   4.7968056e-01  -1.3447378e-01  -1.5302012e-01  -1.2742957e-01  -2.0074685e-01   6.5314418e-03   3.6811630e-01  -6.2492831e-02   4.7874393e-01   8.8888009e-02   4.7037949e-01   1.0418587e-02  -1.4514063e-01   4.6982046e-01  -1.9533174e-01   4.9403094e-01  -4.8773929e-02  -6.9890283e-02  -3.9423538e-02   1.4605416e-02  -1.0140947e-01   3.0951120e-01  -1.7848508e-01   5.6374583e-02  -1.4453690e-01   3.0099945e-01  -1.2279901e-01  -9.2499062e-05   1.9108964e-01   7.9040170e-02  -6.7125822e-02  -2.4470713e-01   1.6067178e-01  -9.0356469e-02  -2.4576134e-01  -2.3126991e-01   3.2685663e-01  -2.4383464e-01   5.6148959e-02  -2.2581708e-01  -2.5790087e-01   3.0904783e-01   3.0561854e-01  -2.2846278e-01  -2.0958366e-01  -9.8690126e-02  -1.9530615e-01   1.8836430e-01  -2.3036179e-01  -2.2210240e-01  -2.4312086e-01  -2.7229619e-01  -1.9870535e-01   3.1560718e-01  -1.0358333e-01  -2.4910860e-01   3.5776372e-01   3.7911738e-01  -1.7131707e-01   4.3367090e-01   2.2852950e-01  -2.3708343e-01  -2.3824218e-01  -1.5528583e-01  -2.2315390e-01   3.4573056e-01  -2.6119236e-01   5.9977431e-02  -3.4557949e-02   3.9524717e-01   4.4471255e-01   4.3000371e-01   2.7046961e-02   3.5476114e-01  -9.5266398e-02  -9.7745734e-02  -2.3047559e-01  -1.5407438e-01   1.8630247e-01  -2.3883331e-01  -2.1940222e-01  -1.6890729e-01   3.6974036e-01  -2.0735122e-01  -1.6982777e-01   1.3475932e-01   5.9714683e-02   2.1299233e-01  -2.4113426e-01   4.6370352e-01  -2.1351651e-01  -1.8922588e-01  -2.1005801e-01  -1.7762133e-01  -1.9884138e-01  -2.2954740e-01  -9.5804736e-04  -2.3286587e-01  -4.7263052e-02  -2.2191414e-01   4.5768452e-01   7.0434945e-02   6.0163345e-02  -2.3711398e-01  -1.3919262e-01  -1.8348386e-01   4.0035130e-01  -2.2541455e-01   4.5620871e-01  -1.5061131e-02   4.4128583e-01  -1.8120880e-01  -2.1738078e-01   4.5369116e-01  -2.5081142e-02   4.1902219e-01   1.5304799e-01  -2.3155719e-01  -2.3860985e-01   2.3468009e-01  -2.3489844e-01   2.8412595e-01  -4.3691885e-02   2.3429946e-01   3.8200105e-02   3.7987552e-01  -2.2242434e-01  -2.3142168e-01
   1.8670987e-02   1.4561113e-01  -1.9223816e-01  -8.2674001e-02  -8.4350156e-02  -1.9317910e-01  -4.3089433e-02  -3.6890618e-02   1.7818344e-01  -9.2997210e-02   1.2164791e-01  -9.2619607e-03  -7.9118247e-02   1.7410339e-01   3.3993208e-01  -1.0764166e-01  -1.5150393e-01   3.5124245e-02  -1.8406856e-04   1.9984447e-01  -9.9008489e-02  -1.4620215e-02  -1.0244871e-01  -4.9443421e-02   1.8533557e-02   1.5395673e-01  -1.8203400e-01  -1.1347436e-01   2.3758645e-01   4.0795287e-01  -1.6673795e-01   4.8129955e-01   4.0592195e-02  -4.7170349e-02  -7.7110414e-02  -1.6378327e-01  -2.2262229e-02   3.5880289e-01  -6.2640607e-02   1.3206800e-01   1.0234490e-01   4.2529878e-01   5.0797742e-01   4.6428033e-01  -1.4874246e-01   3.6378434e-01   2.8643182e-02   5.9067800e-02  -2.2725957e-02   1.8932002e-02   2.1117573e-01  -9.1296824e-02  -6.7209295e-02  -1.9424274e-01   3.8816005e-01  -1.4606178e-01   2.4731139e-02   1.7640494e-01   1.1942650e-01   2.3504526e-01  -8.1723668e-02   4.7177220e-01  -2.1892950e-02  -1.6621938e-01  -1.3168521e-01   1.3149395e-02  -1.2408801e-01  -3.7417714e-02  -1.6895454e-01  -1.3508468e-01   5.7032933e-02  -5.1713651e-03   4.7343360e-01  -1.2625081e-01  -1.7318896e-01  -1.2754319e-01  -1.8877620e-01   2.1045236e-02   3.7823195e-01  -5.8458060e-02   4.6437834e-01   9.1529480e-02   4.5321699e-01   1.3679833e-02  -1.4234265e-01   4.5854950e-01  -1.9790282e-01   4.9609432e-01  -7.8811659e-02  -8.0027544e-02  -3.1230623e-02   1.9052824e-02  -1.0398182e-01   3.0200404e-01  -1.8316717e-01   5.6770579e-02  -1.3032496e-01   2.8802042e-01  -1.3347790e-01   9.6079442e-03   2.2647883e-01   8.7406965e-02  -6.9646830e-02  -2.1915392e-01   1.3990100e-01  -6.6115785e-02  -2.3282335e-01  -2.3201570e-01   3.2088541e-01  -2.3426230e-01   7.6195883e-02  -2.2499555e-01  -2.4868078e-01   3.1821940e-01   3.1033791e-01  -2.2277567e-01  -2.1116312e-01  -1.1504456e-01  -2.0165418e-01   1.9291087e-01  -2.5627116e-01  -2.4747749e-01  -2.4476347e-01  -2.3187919e-01  -1.7479250e-01   3.1373834e-01  -1.1898900e-01  -2.2129162e-01   3.4208960e-01   4.0412277e-01  -1.9377723e-01   4.5127425e-01   2.2384363e-01  -2.4185577e-01  -2.4634585e-01  -1.4340755e-01  -2.3422618e-01   3.6185947e-01  -2.4247826e-01   5.0902967e-02  -4.4561302e-02   3.7669712e-01   4.4902460e-01   4.1590707e-01   3.6798664e-02   3.4271282e-01  -1.1024559e-01  -1.0939189e-01  -2.0272898e-01  -1.4298806e-01   1.8124193e-01  -2.5185281e-01  -2.3502489e-01  -1.3726318e-01   3.7782498e-01  -2.1895176e-01  -1.5480931e-01   1.2911274e-01   9.3206572e-02   2.1180076e-01  -2.4632070e-01   4.6032840e-01  -2.2592430e-01  -1.6907407e-01  -1.9890884e-01  -1.9743101e-01  -2.4092032e-01  -2.3710382e-01  -5.5959423e-03  -2.1771249e-01  -6.2821355e-02  -2.0168268e-01   4.4618181e-01   6.8195083e-02   4.3669037e-02  -2.1589992e-01  -1.3922676e-01  -2.0426805e-01   4.1451554e-01  -2.3067365e-01   4.6197449e-01   2.5881539e-04   4.4027109e-01  -1.4926867e-01  -2.1156637e-01   4.3711063e-01  -5.0857880e-02   4.5192139e-01   1.7713620e-01  -2.3203472e-01  -2.2947452e-01   2.2360137e-01  -2.2758457e-01   2.8886218e-01  -3.5213712e-02   2.4499776e-01   6.1350603e-02   3.9535419e-01  -2.1671032e-01  -2.1452552e-01
   2.0699311e-02   1.1503251e-01  -1.9942405e-01  -6.7550244e-02  -4.9567329e-02  -1.9882165e-01  -5.0691454e-02  -1.9794324e-02   1.8051306e-01  -9.2721903e-02   1.1984999e-01  -1.4671222e-02  -6.5659971e-02   1.6830149e-01   3.3156845e-01  -1.2157061e-01  -1.2303121e-01   4.8448978e-02  -2.0896054e-03   1.8267940e-01  -7.8147671e-02  -1.8909117e-02  -1.1690841e-01  -4.0838764e-02   4.0278078e-03   1.4547243e-01  -2.0317847e-01  -8.5847209e-02   2.5602631e-01   4.0488363e-01  -1.5912770e-01   4.9698151e-01   3.4823036e-02  -6.4008082e-02  -5.5292052e-02  -1.7705150e-01  -3.3216871e-02   3.6007432e-01  -8.5194054e-02   1.0992430e-01   6.3365021e-02   4.2327912e-01   4.8865779e-01   4.5669292e-01  -1.5788391e-01   3.6254888e-01   4.2718103e-02   4.8961419e-02   3.4392519e-03   1.6060890e-02   2.0940070e-01  -1.0237279e-01  -5.8846610e-02  -1.9811667e-01   3.7778370e-01  -1.6322779e-01   1.6449118e-02   1.6543589e-01   1.3674537e-01   2.2046584e-01  -6.8854070e-02   4.8300008e-01  -1.9071312e-02  -1.7560194e-01  -1.7457183e-01   3.2822007e-03  -1.1953649e-01  -5.8602036e-02  -1.6812084e-01  -1.5201121e-01   6.4581295e-02  -2.4507411e-02   4.6885246e-01  -1.3966055e-01  -1.3423394e-01  -1.3092587e-01  -1.9270279e-01   3.0521441e-03   3.4617308e-01  -4.4366729e-02   4.7032542e-01   9.1559775e-02   4.5867319e-01   9.8340028e-03  -1.1723452e-01   4.7362273e-01  -1.8511858e-01   4.6925667e-01  -5.7930772e-02  -5.9897154e-02  -4.0945633e-02   3.3682189e-02  -1.0865070e-01   2.9958696e-01  -1.6769800e-01   4.4792274e-02  -1.4076382e-01   2.9351513e-01  -1.3782848e-01  -1.2313224e-02   2.2164958e-01   7.0267772e-02  -5.2143324e-02  -2.3549234e-01   1.6842773e-01  -6.8447432e-02  -2.3837830e-01  -2.2508851e-01   3.2079971e-01  -2.0709765e-01   8.3798987e-02  -2.1632526e-01  -2.5643479e-01   3.3179496e-01   3.3920596e-01  -2.1753334e-01  -2.0512356e-01  -1.1432274e-01  -1.9254449e-01   1.9593412e-01  -2.4656701e-01  -2.2261033e-01  -2.3846683e-01  -2.2335609e-01  -1.6339368e-01   3.1584002e-01  -9.4697866e-02  -2.3047130e-01   3.5587154e-01   3.7564493e-01  -1.6305219e-01   4.4870022e-01   2.1947797e-01  -2.2619657e-01  -2.5367627e-01  -1.4372331e-01  -2.1457080e-01   3.4467323e-01  -2.3694303e-01   7.4728836e-02  -4.3190335e-02   3.9571952e-01   4.5862120e-01   4.2268952e-01   2.5410166e-02   3.3394090e-01  -9.5824019e-02  -9.6488458e-02  -2.2914619e-01  -1.4085548e-01   1.9214466e-01  -2.2850292e-01  -2.2600421e-01  -1.6502362e-01   3.7528711e-01  -2.2162675e-01  -1.5259186e-01   1.3671427e-01   7.8555016e-02   2.2855498e-01  -2.5505632e-01   4.5849482e-01  -2.1082035e-01  -1.8534300e-01  -1.9240740e-01  -1.9142491e-01  -2.3047880e-01  -2.2657552e-01   2.8131592e-03  -2.2122367e-01  -3.4131369e-02  -2.2647645e-01   4.4536002e-01   7.3342402e-02   3.6588589e-02  -2.2465588e-01  -1.2365577e-01  -2.0609128e-01   4.0075258e-01  -2.3715976e-01   4.4003541e-01  -8.8188893e-03   4.4819954e-01  -1.6798587e-01  -2.0780474e-01   4.5488550e-01  -3.8507720e-02   4.5843760e-01   1.7713394e-01  -2.3741650e-01  -2.4702538e-01   2.1119535e-01  -2.2289450e-01   2.9469416e-01  -3.9512047e-02   2.3091060e-01   4.7571650e-02   3.9836693e-01  -2.1837411e-01  -2.1038606e-01
   1.3527534e-02   1.2882837e-01  -1.9261415e-01  -5.6781757e-02  -5.3733536e-02  -1.9936400e-01  -6.2131401e-02  -4.3217950e-02   1.9250673e-01  -8.4703334e-02   1.2944963e-01  -2.9639220e-02  -7.4140554e-02   1.8323379e-01   3.2998038e-01  -1.2146181e-01  -1.2095927e-01   3.1979447e-02   4.4969880e-03   1.9930209e-01  -9.7059863e-02  -3.1942338e-02  -1.1748505e-01  -6.1336264e-02  -6.3959658e-03   1.6322887e-01  -1.8631514e-01  -1.0436292e-01   2.6262477e-01   4.1910579e-01  -1.5659817e-01   4.8565168e-01   2.2765522e-02  -6.1683102e-02  -8.6162287e-02  -1.7317614e-01  -2.4441762e-02   3.6742699e-01  -5.3098590e-02   1.3405984e-01   6.8220211e-02   4.0570973e-01   4.8264736e-01   4.5766178e-01  -1.4386807e-01   3.6362962e-01   5.1642809e-02   3.9337056e-02  -1.7045217e-02   1.4895981e-02   2.0093299e-01  -8.4474977e-02  -5.0567432e-02  -1.7466468e-01   3.7586132e-01  -1.4380098e-01   2.8930310e-02   1.5263428e-01   1.2145210e-01   2.3098514e-01  -9.2504499e-02   4.7347199e-01  -2.7971963e-03  -1.8012960e-01  -1.6360813e-01   1.1485648e-02  -1.1758754e-01  -4.6601513e-02  -1.7622040e-01  -1.3850579e-01   4.7106841e-02  -1.6710018e-03   4.8328369e-01  -1.3506387e-01  -1.5992657e-01  -1.1527949e-01  -1.6982982e-01   1.8149702e-02   3.5777256e-01  -4.8045707e-02   4.4074432e-01   7.7338916e-02   4.6021365e-01   2.6018496e-02  -1.3081754e-01   4.7303923e-01  -1.8563153e-01   4.8610473e-01  -4.6032751e-02  -6.4373167e-02  -2.7540319e-02   2.0268632e-02  -1.1377047e-01   2.8864037e-01  -1.7047876e-01   5.3793366e-02  -1.3957199e-01   3.0457861e-01  -1.3966033e-01   7.6938952e-04   2.1845906e-01   8.2917055e-02  -4.9277299e-02  -2.3339795e-01   1.5277819e-01  -6.2154850e-02  -2.3461058e-01  -2.4701867e-01   3.2553366e-01  -2.2741673e-01   6.4110139e-02  -2.0171590e-01  -2.3084428e-01   2.7880976e-01   3.1021813e-01  -2.1693898e-01  -2.0623449e-01  -9.2898031e-02  -1.9820582e-01   2.0290712e-01  -2.4188192e-01  -2.1150928e-01  -2.3434922e-01  -2.3438335e-01  -1.6506514e-01   3.0675970e-01  -1.1477098e-01  -2.3728783e-01   3.5223787e-01   3.8378198e-01  -1.8444472e-01   4.3922638e-01   2.1329543e-01  -2.2312929e-01  -2.4229827e-01  -1.4892922e-01  -2.1650459e-01   3.6465183e-01  -2.3296438e-01   6.1174645e-02  -5.6299166e-02   3.9235991e-01   4.5443088e-01   4.1144959e-01   5.8505939e-02   3.3551579e-01  -9.6744432e-02  -9.6790428e-02  -1.9068139e-01  -1.5196362e-01   1.9217142e-01  -2.4769236e-01  -2.4493894e-01  -1.6110172e-01   3.5481171e-01  -2.0111678e-01  -1.4800099e-01   1.4499453e-01   6.8577696e-02   2.2526510e-01  -2.2641371e-01   4.5502185e-01  -2.0582620e-01  -1.8642967e-01  -1.5499779e-01  -1.9998947e-01  -2.1723897e-01  -2.1941419e-01   8.2763709e-03  -2.2601809e-01  -3.9329438e-02  -2.1562961e-01   4.4627087e-01   4.6066597e-02   7.2083274e-02  -2.1357351e-01  -1.4577847e-01  -1.9876930e-01   4.1517059e-01  -2.3038895e-01   4.5302263e-01   4.9110421e-03   4.5543286e-01  -1.6120508e-01  -2.1735782e-01   4.3377581e-01  -4.3142405e-02   4.4498511e-01   1.5482136e-01  -2.5763420e-01  -2.2556909e-01   1.9290393e-01  -2.2393085e-01   2.7901941e-01  -5.4087188e-02   2.3129911e-01   6.0103509e-02   3.6749885e-01  -2.0079832e-01  -2.1075763e-01
   1.4954062e-02   1.3305941e-01  -1.6682328e-01  -4.4005502e-02  -5.5820878e-02  -1.9518515e-01  -5.5796227e-02  -3.9621870e-02   1.6564046e-01  -6.5402099e-02   1.1223403e-01   8.5248916e-04  -6.8633362e-02   1.4935878e-01   3.3312604e-01  -1.1877125e-01  -1.4024011e-01   5.7219737e-02  -2.2760370e-03   2.0764667e-01  -8.3620687e-02  -1.3989957e-02  -9.9412920e-02  -6.2335000e-02  -6.2990118e-03   1.5866211e-01  -2.0637931e-01  -9.4544487e-02   2.4356241e-01   4.2800347e-01  -1.5812164e-01   4.6993723e-01   3.2799646e-02  -5.4398979e-02  -7.5380673e-02  -1.4385560e-01  -2.6044579e-02   3.4638504e-01  -8.1334682e-02   1.2566244e-01   8.4895241e-02   4.1458887e-01   4.8347617e-01   4.6888365e-01  -1.5963483e-01   3.4315160e-01   4.8444048e-02   4.7297800e-02  -1.6233777e-02   2.3624352e-02   1.9225599e-01  -9.1809384e-02  -4.7973107e-02  -1.6820063e-01   3.9270627e-01  -1.2637403e-01   2.8704262e-02   1.6999348e-01   1.3998194e-01   2.2930718e-01  -9.1103747e-02   4.8926161e-01  -2.2133944e-02  -1.7171032e-01  -1.6245896e-01   6.4220671e-03  -1.1327564e-01  -5.8839811e-02  -1.7461092e-01  -1.2083096e-01   7.5479280e-02  -2.1199949e-02   4.6797994e-01  -1.3452662e-01  -1.3103795e-01  -1.3467008e-01  -1.6413572e-01   5.2830681e-03   3.5341308e-01  -6.4571585e-02   4.5037580e-01   8.3907412e-02   4.6146171e-01   1.3135620e-02  -1.4723237e-01   4.6214102e-01  -1.7835314e-01   4.7550375e-01  -5.0316927e-02  -7.5016778e-02  -4.0646546e-02  -1.8589667e-03  -1.0554729e-01   3.0584346e-01  -1.7348229e-01   6.2459284e-02  -1.5158710e-01   2.9001426e-01  -1.2561545e-01  -2.7107457e-02   2.1162548e-01   1.0004528e-01  -6.9779717e-02  -2.3548669e-01   1.5017644e-01  -8.4619848e-02  -2.2011512e-01  -2.4497881e-01   3.2265680e-01  -2.4053378e-01   7.3001844e-02  -2.2387347e-01  -2.3598990e-01   3.0733677e-01   3.3055504e-01  -2.3174892e-01  -2.0374614e-01  -1.0418968e-01  -2.1507382e-01   1.8790292e-01  -2.4337687e-01  -2.0800487e-01  -2.4987113e-01  -2.2474125e-01  -1.8356065e-01   2.9107671e-01  -1.1012181e-01  -2.4145049e-01   3.4485016e-01   3.7677637e-01  -1.8582418e-01   4.3725653e-01   2.1957627e-01  -2.3184607e-01  -2.3672519e-01  -1.6032547e-01  -2.2814267e-01   3.5474915e-01  -2.1513139e-01   7.6946441e-02  -3.2912887e-02   3.7705986e-01   4.5605658e-01   4.1734712e-01  -5.6038693e-04   3.3192860e-01  -9.0030711e-02  -8.8483733e-02  -2.1482620e-01  -1.2440584e-01   2.0051270e-01  -2.3439757e-01  -2.3386095e-01  -1.4534347e-01   3.5118218e-01  -2.0672112e-01  -1.5204170e-01   1.3711883e-01   7.5683024e-02   2.1429799e-01  -2.5027900e-01   4.6345283e-01  -2.0730777e-01  -1.8849945e-01  -1.9400181e-01  -1.9352252e-01  -2.2391860e-01  -2.4118199e-01  -6.3285936e-03  -2.1816828e-01  -5.6191460e-02  -2.2674936e-01   4.1921856e-01   8.0393648e-02   2.9986838e-02  -2.2647183e-01  -1.3022388e-01  -1.7258269e-01   3.8631798e-01  -2.2833679e-01   4.2562684e-01  -4.6236792e-03   4.3380476e-01  -1.5655762e-01  -2.0854889e-01   4.2525331e-01  -5.1299222e-02   4.4773128e-01   1.5680262e-01  -2.4220672e-01  -2.0621223e-01   2.0534738e-01  -2.2768591e-01   2.8268611e-01  -3.0878133e-02   2.4431874e-01   3.7749413e-02   3.7204527e-01  -2.1319934e-01  -1.9989382e-01
   1.2437600e-02   1.3523271e-01  -1.8149987e-01  -6.0769843e-02  -6.8522647e-02  -1.7153824e-01  -4.1269794e-02  -3.8982500e-02   1.6856120e-01  -8.2308182e-02   1.2201154e-01  -4.9572985e-02  -9.3614838e-02   1.6730338e-01   3.1783853e-01  -1.2391576e-01  -1.2916456e-01   3.6368774e-02   1.6132428e-03   2.1006485e-01  -8.5377021e-02  -1.1473716e-02  -1.0051750e-01  -5.4949265e-02   1.2185952e-02   1.6165050e-01  -1.8827509e-01  -8.8932996e-02   2.4230085e-01   4.0842137e-01  -1.5119630e-01   4.8800768e-01   1.4148348e-03  -5.6184139e-02  -6.7303311e-02  -1.6012181e-01  -2.7398920e-02   3.5300313e-01  -7.6896427e-02   1.3430102e-01   6.6375313e-02   4.1968150e-01   5.0122431e-01   4.4830329e-01  -1.6105118e-01   3.4478449e-01   5.8737449e-02   5.1936369e-02  -4.3432089e-03   3.3965404e-02   2.1539068e-01  -7.9974584e-02  -4.1906631e-02  -1.6305177e-01   3.8077488e-01  -1.3944548e-01   4.2644099e-04   1.7835074e-01   1.1867696e-01   2.1514798e-01  -1.0228757e-01   4.8814803e-01  -2.4042865e-02  -1.5074189e-01  -1.4507758e-01   3.1610593e-03  -1.2331109e-01  -5.2301718e-02  -1.6096161e-01  -1.1540020e-01   5.3711481e-02  -2.2232276e-02   4.7374383e-01  -1.3827071e-01  -1.2925165e-01  -1.4001699e-01  -1.6880212e-01   6.5466943e-03   3.4558541e-01  -5.8762319e-02   4.7319877e-01   8.0001804e-02   4.3842511e-01   2.9152072e-02  -1.4758584e-01   4.6858122e-01  -1.7434219e-01   4.6478155e-01  -4.9074611e-02  -7.7703095e-02  -3.3030016e-02   1.6843073e-02  -1.0404531e-01   2.9962523e-01  -1.7884249e-01   4.6744305e-02  -1.3774687e-01   2.8004938e-01  -1.2387757e-01  -7.1855558e-03   2.1121224e-01   9.9287658e-02  -6.5958081e-02  -2.3170042e-01   1.6823273e-01  -8.9409895e-02  -2.2893921e-01  -2.2225861e-01   3.1025837e-01  -2.3804106e-01   7.9525523e-02  -2.0168100e-01  -2.2922510e-01   3.2391226e-01   3.2222725e-01  -2.2794764e-01  -2.2080840e-01  -1.0565442e-01  -2.0247330e-01   1.8558064e-01  -2.3844072e-01  -2.1660918e-01  -2.1512128e-01  -2.4153874e-01  -1.9719920e-01   2.9783976e-01  -1.2356106e-01  -2.3439295e-01   3.4141194e-01   3.9865998e-01  -1.7381412e-01   4.4716209e-01   2.2252086e-01  -2.3505695e-01  -2.1526130e-01  -1.6018248e-01  -2.2492355e-01   3.2945960e-01  -2.1937322e-01   8.6070790e-02  -4.2417223e-02   3.7464000e-01   4.4037049e-01   4.2247522e-01   1.4209562e-02   3.2988783e-01  -8.9890775e-02  -9.5318687e-02  -2.0449052e-01  -1.3623594e-01   1.8008481e-01  -2.3591283e-01  -2.3306863e-01  -1.5998004e-01   3.8402640e-01  -1.9914916e-01  -1.4556303e-01   1.3856678e-01   9.8947745e-02   2.0737664e-01  -2.3612983e-01   4.4273481e-01  -2.0763559e-01  -1.6829395e-01  -1.8218768e-01  -1.9642031e-01  -2.1982372e-01  -2.2843604e-01  -1.0381500e-02  -2.2225828e-01  -5.7573334e-02  -2.1039166e-01   4.4434771e-01   3.8985215e-02   4.8574475e-02  -2.0479621e-01  -1.4714273e-01  -1.9627155e-01   4.0550674e-01  -2.2716522e-01   4.2095191e-01   8.8031121e-03   4.3503952e-01  -1.3951988e-01  -2.1148539e-01   4.3352421e-01  -5.4957792e-02   4.4200075e-01   1.5882312e-01  -2.3975700e-01  -2.3718653e-01   1.9466003e-01  -2.3166363e-01   2.8035302e-01  -3.6218134e-02   2.5107322e-01   3.7257914e-02   3.7532685e-01  -1.9487370e-01  -2.0006717e-01
   3.5938443e-02   1.2931260e-01  -2.0027101e-01  -5.5975999e-02  -4.7537639e-02  -1.9251715e-01  -5.6821510e-02  -3.7228039e-02   1.8174089e-01  -8.8437297e-02   1.0723262e-01  -2.3976227e-02  -6.6712286e-02   1.5787610e-01   3.2586700e-01  -1.2044633e-01  -1.4323102e-01   2.3827252e-02  -1.0296958e-02   2.0007992e-01  -9.0586200e-02  -1.1083554e-02  -9.2896401e-02  -3.9505032e-02  -8.8592921e-03   1.3155507e-01  -1.7968789e-01  -9.1629858e-02   2.5364868e-01   4.0231486e-01  -1.4798782e-01   5.0475207e-01   2.5747330e-02  -7.1327386e-02  -6.0842586e-02  -1.8719104e-01  -2.6292348e-02   3.6757296e-01  -8.5879818e-02   1.1560235e-01   6.6105056e-02   4.1017325e-01   4.8591807e-01   4.3929725e-01  -1.5036758e-01   3.5441638e-01   5.5362241e-02   3.4710963e-02  -8.0936824e-03   3.1656866e-02   1.8193742e-01  -8.6136746e-02  -4.7789979e-02  -1.6205478e-01   3.7562376e-01  -1.3529504e-01   1.4542054e-02   1.7842635e-01   1.2159156e-01   2.3821454e-01  -8.9717180e-02   4.7140933e-01  -1.0305487e-02  -1.6863940e-01  -1.3697202e-01   1.2428115e-02  -1.2532142e-01  -3.1091563e-02  -1.8751492e-01  -1.3608822e-01   6.5709797e-02  -5.3349241e-03   4.7274675e-01  -1.2848778e-01  -1.2373091e-01  -1.0885152e-01  -1.7787474e-01  -1.3096655e-02   3.5925063e-01  -5.4241487e-02   4.5814872e-01   8.8597764e-02   4.5224441e-01   2.7329976e-02  -1.4146103e-01   4.6399558e-01  -1.7972512e-01   4.7134375e-01  -5.7826580e-02  -7.2220766e-02  -1.4240029e-02  -8.8871940e-03  -1.0334216e-01   2.9810555e-01  -1.7523998e-01   3.5504347e-02  -1.2740905e-01   2.7640677e-01  -1.2216050e-01  -1.0013786e-02   2.1616451e-01   1.0660457e-01  -6.0233460e-02  -2.3338664e-01   1.6294653e-01  -6.8230706e-02  -2.1501780e-01  -2.3063388e-01   3.2230635e-01  -2.3116067e-01   7.7059201e-02  -2.1031606e-01  -2.3388512e-01   3.0848534e-01   3.1431068e-01  -2.2627387e-01  -1.7500410e-01  -1.0927497e-01  -2.1458523e-01   1.9432974e-01  -2.2309094e-01  -2.2402927e-01  -2.3067190e-01  -2.3235398e-01  -1.8434071e-01   3.1049433e-01  -1.1599491e-01  -2.2462559e-01   3.3615433e-01   3.7244761e-01  -1.6885580e-01   4.4511155e-01   2.1651745e-01  -2.2651152e-01  -2.2211718e-01  -1.6046300e-01  -2.2984695e-01   3.4344439e-01  -2.1522760e-01   5.8874597e-02  -4.3626676e-02   3.7995954e-01   4.3087673e-01   4.1334488e-01   2.6579316e-02   3.2510613e-01  -9.4312528e-02  -9.9765535e-02  -2.1470167e-01  -1.2907239e-01   1.9226799e-01  -2.3673036e-01  -2.3447828e-01  -1.5901670e-01   3.6900353e-01  -2.1104018e-01  -1.5342373e-01   1.5251722e-01   7.3560275e-02   2.3647087e-01  -2.2457778e-01   4.3191346e-01  -2.0503555e-01  -1.7375682e-01  -2.0086451e-01  -1.8806981e-01  -2.3237977e-01  -2.2085427e-01  -1.9897408e-02  -2.0410974e-01  -3.9652920e-02  -2.0170459e-01   4.1765619e-01   8.5549038e-02   4.2313555e-02  -2.1774777e-01  -1.2352205e-01  -1.7877550e-01   3.9272262e-01  -2.3355334e-01   4.5254004e-01  -7.9658764e-03   4.4055539e-01  -1.6932539e-01  -2.0842538e-01   4.3697421e-01  -4.1178187e-02   4.2797522e-01   1.4111558e-01  -2.3094842e-01  -2.3602589e-01   1.9018878e-01  -2.4325498e-01   2.8841983e-01  -5.6306935e-02   2.2388454e-01   5.5132836e-02   3.8851845e-01  -2.2436962e-01  -1.9829848e-01
   3.7960466e-02   1.2276857e-01  -1.6573339e-01  -5.5108156e-02  -6.5655819e-02  -1.6513147e-01  -4.0623872e-02  -2.5397489e-02   1.6325135e-01  -7.2845860e-02   1.2427823e-01  -2.3974196e-02  -6.0863133e-02   1.7492488e-01   3.2804618e-01  -1.1381299e-01  -1.4324052e-01   4.9881724e-02   7.7639741e-03   2.0727100e-01  -8.8751428e-02  -2.4291512e-02  -1.0191398e-01  -5.8350787e-02   1.9184514e-02   1.6082827e-01  -1.7770949e-01  -8.1150361e-02   2.3084963e-01   3.8871758e-01  -1.6388710e-01   4.7511343e-01   2.2268292e-02  -6.3034001e-02  -7.3105830e-02  -1.4815938e-01  -2.1583574e-02   3.3280108e-01  -7.3534059e-02   1.1781357e-01   6.5037660e-02   3.7729361e-01   4.7343715e-01   4.5209466e-01  -1.6070786e-01   3.5132546e-01   3.5796010e-02   5.1953268e-02   2.0728460e-03   3.3154639e-02   1.9943852e-01  -1.0230373e-01  -4.9732481e-02  -1.5967616e-01   3.6329452e-01  -1.3966331e-01   2.0563331e-02   1.6480861e-01   1.0795494e-01   2.2868701e-01  -7.5339405e-02   4.8074760e-01   4.2824343e-03  -1.4658151e-01  -1.6008598e-01   1.4120172e-02  -1.1576547e-01  -5.4151629e-02  -1.7289151e-01  -1.5342895e-01   5.4666782e-02  -7.2700703e-03   4.8772516e-01  -1.4288697e-01  -1.5329114e-01  -1.1135059e-01  -1.8804548e-01   3.7176719e-04   3.6368106e-01  -4.7881421e-02   4.5591841e-01   8.3237917e-02   4.5776366e-01   1.6604306e-02  -1.4510714e-01   4.8635750e-01  -1.7003148e-01   4.6973139e-01  -4.5642509e-02  -6.1354682e-02  -2.3229938e-02   2.8287323e-02  -1.0402629e-01   2.8796237e-01  -1.8490149e-01   6.7737471e-02  -1.2778374e-01   2.9944370e-01  -1.3124270e-01  -1.9698355e-03   1.9976173e-01   9.8230668e-02  -4.2723747e-02  -2.2708173e-01   1.4945755e-01  -4.4359847e-02  -2.3420826e-01  -2.1266653e-01   3.1717290e-01  -2.2279225e-01   5.7906619e-02  -1.9569859e-01  -2.3056009e-01   3.0722041e-01   3.1635166e-01  -2.1734596e-01  -2.0507366e-01  -9.3238991e-02  -2.0033959e-01   2.0792480e-01  -2.4411797e-01  -2.2565343e-01  -2.4132154e-01  -2.4479922e-01  -1.8832702e-01   3.1194034e-01  -1.3012081e-01  -2.3474612e-01   3.5589993e-01   3.7586726e-01  -1.7056622e-01   4.5079750e-01   2.0456148e-01  -2.1898717e-01  -2.2896016e-01  -1.6100376e-01  -2.1823769e-01   3.4707381e-01  -2.2166917e-01   7.7048761e-02  -1.3489178e-02   3.8202682e-01   4.4810700e-01   4.0979646e-01   1.8835039e-02   3.3676261e-01  -1.0611736e-01  -9.9261685e-02  -1.8831736e-01  -1.2602791e-01   1.8597634e-01  -2.3686834e-01  -2.1769803e-01  -1.5641078e-01   3.5648602e-01  -2.1175073e-01  -1.6178627e-01   1.5778302e-01   8.5949177e-02   2.0670956e-01  -2.2752227e-01   4.5635687e-01  -2.0214278e-01  -1.7351161e-01  -1.8796978e-01  -1.5213844e-01  -2.2249368e-01  -2.2302325e-01  -2.6760936e-03  -2.1454840e-01  -2.3031105e-02  -2.1796231e-01   4.3901216e-01   5.0959105e-02   4.6355267e-02  -1.9792536e-01  -1.5702770e-01  -1.9184330e-01   4.1550550e-01  -2.2280866e-01   4.3610051e-01   1.6297419e-02   4.3287010e-01  -1.4804838e-01  -1.8534087e-01   4.1621917e-01  -5.8866535e-02   4.4136617e-01   1.4193971e-01  -2.3007092e-01  -2.2563044e-01   2.0368386e-01  -2.3725461e-01   2.8816579e-01  -3.9291727e-02   2.2390464e-01   4.1739657e-02   3.7787683e-01  -2.0074079e-01  -1.9643394e-01
   1.2504464e-02   1.2663763e-01  -1.8257742e-01  -5.6906919e-02  -5.9808189e-02  -1.8341623e-01  -5.0196582e-02  -2.6934102e-02   1.9275387e-01  -8.9584194e-02   1.1825404e-01  -3.5049960e-02  -6.1578830e-02   1.5285401e-01   3.3941737e-01  -1.1384287e-01  -1.3344881e-01   4.0033922e-02  -1.3332662e-02   1.8848067e-01  -7.8159400e-02  -1.5782127e-02  -8.4763662e-02  -6.2820619e-02   2.3032330e-02   1.4774965e-01  -1.7741561e-01  -9.5049779e-02   2.2933493e-01   4.1180441e-01  -1.4182086e-01   4.8975062e-01   2.4778264e-02  -6.3506391e-02  -5.7869555e-02  -1.5905423e-01  -4.3973566e-02   3.4527217e-01  -7.8798537e-02   1.2047462e-01   6.5674044e-02   3.9735289e-01   4.7004289e-01   4.4550794e-01  -1.4180798e-01   3.5956907e-01   4.8815364e-02   2.7038602e-02  -1.5190272e-02   3.2615143e-02   2.2236674e-01  -9.7283580e-02  -6.8671204e-02  -1.4686672e-01   3.9301914e-01  -1.3005194e-01   3.3022960e-02   1.6408278e-01   1.2106786e-01   2.1199605e-01  -8.8029186e-02   4.8065271e-01  -2.3563066e-02  -1.5604520e-01  -1.4620738e-01   5.8304684e-03  -1.1628506e-01  -4.3298118e-02  -1.7623847e-01  -1.2675553e-01   4.3720615e-02  -2.5736739e-03   4.5981706e-01  -1.0434437e-01  -1.4262509e-01  -1.0734096e-01  -1.5943408e-01  -4.2304154e-03   3.4545871e-01  -5.2656151e-02   4.8148201e-01   8.9571155e-02   4.4670645e-01  -5.2349510e-04  -1.4504549e-01   4.4927273e-01  -1.7361605e-01   4.8061514e-01  -5.0208056e-02  -5.6863424e-02  -3.8529161e-02  -7.8445422e-04  -8.9975206e-02   2.8137271e-01  -1.6631839e-01   5.8140232e-02  -1.3114789e-01   2.8817802e-01  -1.2769943e-01  -1.4996165e-02   2.1124794e-01   9.0589487e-02  -6.1408943e-02  -2.2290021e-01   1.4157584e-01  -7.8349181e-02  -2.3956641e-01  -2.1646894e-01   3.1826644e-01  -2.1756947e-01   9.1907573e-02  -2.0607496e-01  -2.4290638e-01   3.0777555e-01   3.2730727e-01  -2.2883739e-01  -2.2325287e-01  -8.4254464e-02  -1.9152284e-01   1.9199658e-01  -2.2244882e-01  -2.3305575e-01  -2.2612322e-01  -2.0495518e-01  -1.6930730e-01   3.1601805e-01  -1.1777376e-01  -2.2927994e-01   3.4017098e-01   3.9486719e-01  -1.7118156e-01   4.3487828e-01   1.9706041e-01  -2.3709831e-01  -2.3206104e-01  -1.5799692e-01  -2.2642515e-01   3.6312056e-01  -2.2672625e-01   7.8478251e-02  -3.0284579e-02   3.7899670e-01   4.4067649e-01   4.2200900e-01   1.3678593e-02   3.2283886e-01  -9.1109455e-02  -9.8752052e-02  -2.0155718e-01  -1.2110702e-01   1.9775460e-01  -2.3509302e-01  -2.4731068e-01  -1.7213256e-01   3.6341077e-01  -1.9302925e-01  -1.3301306e-01   1.6292042e-01   7.3091207e-02   2.0344204e-01  -2.1923707e-01   4.3081846e-01  -2.1555203e-01  -1.5946652e-01  -1.9631109e-01  -1.6882773e-01  -2.2384621e-01  -2.2462854e-01  -3.0938275e-02  -2.1646180e-01  -4.0645133e-02  -2.0978444e-01   4.4209724e-01   2.5306307e-02   1.4969139e-02  -2.2496843e-01  -1.2944256e-01  -1.8971876e-01   3.9652731e-01  -2.1330330e-01   4.3038618e-01   8.9961784e-03   4.4665232e-01  -1.6107963e-01  -2.2336193e-01   4.4180064e-01  -5.5520556e-02   4.3290538e-01   1.5481970e-01  -2.2639436e-01  -2.1406689e-01   2.0052875e-01  -2.2654383e-01   2.8886989e-01  -7.0431037e-02   2.3489660e-01   2.7886564e-02   3.7326574e-01  -2.2085197e-01  -1.9652917e-01
   2.9043921e-02   1.2782434e-01  -1.6709767e-01  -4.7757810e-02  -5.9674364e-02  -1.7418441e-01  -5.9430709e-02  -5.4168877e-02   1.7368254e-01  -9.3535503e-02   1.1226133e-01  -5.9338105e-03  -7.0959351e-02   1.7770138e-01   3.2408099e-01  -1.1200824e-01  -1.2722476e-01   4.9818911e-02  -2.0411980e-02   2.0686178e-01  -7.3762675e-02  -3.0106625e-02  -9.1498392e-02  -5.2567843e-02   2.3335983e-02   1.5816285e-01  -1.9153032e-01  -7.6518252e-02   2.1944809e-01   4.1087470e-01  -1.5343883e-01   4.8304273e-01   1.6968215e-02  -6.4718138e-02  -5.8147278e-02  -1.6191086e-01  -5.1529840e-03   3.4934844e-01  -7.0429017e-02   1.1639908e-01   6.4979767e-02   4.0065875e-01   4.7269907e-01   4.3745222e-01  -1.3029389e-01   3.5784434e-01   4.8637597e-02   4.0429858e-02  -1.8406725e-02   2.4659718e-02   1.9865700e-01  -8.2378067e-02  -4.7967382e-02  -1.6519067e-01   3.6133786e-01  -1.3209765e-01   3.8059199e-02   1.6507060e-01   1.1065081e-01   2.3747541e-01  -7.9562568e-02   4.6075769e-01   5.4689492e-03  -1.6602729e-01  -1.3235361e-01  -8.4087489e-03  -1.0604168e-01  -4.9404646e-02  -1.5259433e-01  -1.3046461e-01   7.3156310e-02  -1.9730684e-02   4.4910460e-01  -1.2044660e-01  -1.2737236e-01  -1.1250966e-01  -1.7424012e-01   2.6809763e-03   3.4845760e-01  -4.3447316e-02   4.4279240e-01   8.6337391e-02   4.4706611e-01   2.5298825e-02  -1.2067180e-01   4.7466990e-01  -1.8643145e-01   4.8405352e-01  -4.7664863e-02  -7.9185452e-02  -3.2461283e-02   2.8224985e-02  -1.0234128e-01   3.0175011e-01  -1.7520857e-01   4.1089771e-02  -1.3406621e-01   2.8511708e-01  -1.3728286e-01  -7.1339535e-03   1.7922481e-01   9.3150335e-02  -5.8638099e-02  -2.2481355e-01   1.4018563e-01  -7.6193018e-02  -2.2666768e-01  -2.1691233e-01   3.0455558e-01  -2.2668177e-01   7.7011804e-02  -1.9656837e-01  -2.3497202e-01   2.9729635e-01   3.1948861e-01  -2.2094553e-01  -2.0781066e-01  -8.6743498e-02  -1.8110135e-01   1.9482987e-01  -2.3288358e-01  -2.1449010e-01  -2.2513170e-01  -2.1459960e-01  -1.6229808e-01   2.8461818e-01  -1.2502302e-01  -2.2767441e-01   3.5282422e-01   3.8881333e-01  -1.8494287e-01   4.5068825e-01   2.0432706e-01  -2.2948239e-01  -2.1365173e-01  -1.4820030e-01  -2.1137720e-01   3.3540165e-01  -2.2638233e-01   9.0502472e-02  -4.0274029e-02   3.8524322e-01   4.5094155e-01   4.0220463e-01   2.1480535e-02   3.4946851e-01  -9.5016640e-02  -9.1717495e-02  -1.9567729e-01  -1.1701310e-01   1.8765387e-01  -2.3779185e-01  -2.1503049e-01  -1.6651395e-01   3.5602850e-01  -2.0736851e-01  -1.4074221e-01   1.4179163e-01   9.5101687e-02   2.3822968e-01  -2.3113312e-01   4.5608514e-01  -2.1331888e-01  -1.7472974e-01  -1.8108140e-01  -1.6477467e-01  -2.2575877e-01  -2.2336077e-01   3.9540693e-03  -2.0928905e-01  -5.0184182e-02  -2.0024925e-01   4.4094716e-01   5.3285782e-02   3.2860010e-02  -2.0983221e-01  -1.3687663e-01  -1.8040120e-01   4.0388106e-01  -2.0760679e-01   4.3717480e-01  -1.3355123e-02   4.2174950e-01  -1.5925302e-01  -2.1579475e-01   4.3341947e-01  -5.8174193e-02   4.2854401e-01   1.4338530e-01  -2.1388634e-01  -2.1417551e-01   1.9813749e-01  -2.1391785e-01   2.9184359e-01  -5.1187337e-02   2.2684720e-01   4.1518951e-02   3.6312123e-01  -2.2455479e-01  -1.9712394e-01
   2.4792439e-02   1.1133818e-01  -1.6887362e-01  -7.4022168e-02  -3.7322385e-02  -1.7287384e-01  -5.0594871e-02  -3.8521129e-02   1.8433220e-01  -9.2601320e-02   1.3199879e-01  -3.3209904e-02  -6.1818908e-02   1.7391433e-01   3.1868568e-01  -1.0081225e-01  -1.2952999e-01   5.5225779e-02  -1.2202165e-02   2.0527546e-01  -9.7745319e-02  -1.8240635e-02  -7.9975443e-02  -6.6321104e-02   3.0579676e-02   1.4540293e-01  -1.8257126e-01  -8.4479995e-02   2.2131800e-01   3.9024032e-01  -1.4569500e-01   4.6578154e-01   1.6882485e-02  -4.5342429e-02  -6.6202269e-02  -1.5568776e-01  -1.3356991e-02   3.5586596e-01  -6.3008783e-02   1.1896905e-01   6.6311193e-02   3.7372066e-01   4.6824669e-01   4.2664360e-01  -1.5119581e-01   3.5418461e-01   6.2624973e-02   6.0154862e-02   7.0763970e-04   1.8851864e-02   2.0213577e-01  -9.1575889e-02  -2.5907581e-02  -1.6414982e-01   3.7700953e-01  -1.3188090e-01   1.6429153e-02   1.4546296e-01   1.2249479e-01   1.9910806e-01  -8.2357808e-02   4.6147710e-01  -3.0098371e-03  -1.5909480e-01  -1.4822281e-01  -7.7550284e-04  -9.3809085e-02  -3.2223245e-02  -1.4598606e-01  -1.1640768e-01   6.9743137e-02  -1.2517753e-02   4.5122501e-01  -1.1473251e-01  -1.3699397e-01  -9.9133101e-02  -1.5642743e-01   9.7433466e-03   3.4799637e-01  -6.0201756e-02   4.4427669e-01   7.5814064e-02   4.3211476e-01   2.2761120e-02  -1.3285028e-01   4.4326260e-01  -1.7710592e-01   4.6760279e-01  -3.0948706e-02  -7.1770381e-02  -1.9333423e-02   1.1653802e-03  -1.1197210e-01   2.8127381e-01  -1.7040475e-01   3.0833320e-02  -1.1331186e-01   2.8011480e-01  -1.2432547e-01  -8.4107099e-03   1.7921867e-01   9.4165758e-02  -6.0508598e-02  -2.3219647e-01   1.2604138e-01  -7.7646596e-02  -2.2128155e-01  -2.1456335e-01   2.9590974e-01  -2.1295842e-01   8.2993308e-02  -1.9244121e-01  -2.2650962e-01   2.9615744e-01   2.9700669e-01  -2.2687671e-01  -2.0512225e-01  -1.0562791e-01  -1.9448875e-01   1.7801146e-01  -2.2346862e-01  -1.9702621e-01  -2.1369965e-01  -2.0796841e-01  -1.6079693e-01   2.9491383e-01  -1.2158434e-01  -2.1032759e-01   3.3099800e-01   3.8743817e-01  -1.7701781e-01   4.4451659e-01   2.0339630e-01  -2.2008715e-01  -2.0159842e-01  -1.7113104e-01  -2.2438673e-01   3.4481255e-01  -2.2519619e-01   8.1665898e-02  -3.0970094e-02   3.8396215e-01   4.1684775e-01   4.1786837e-01   4.3870647e-03   3.2721567e-01  -7.9397598e-02  -9.4799032e-02  -2.0009821e-01  -1.1430904e-01   1.9492609e-01  -2.1831210e-01  -2.4095046e-01  -1.5007958e-01   3.6928697e-01  -1.9805828e-01  -1.4547338e-01   1.5783006e-01   6.8802443e-02   2.2684360e-01  -2.3231936e-01   4.4887308e-01  -1.9749045e-01  -1.7090748e-01  -1.8917380e-01  -1.7969034e-01  -2.2535187e-01  -2.1847004e-01   4.2960372e-03  -2.3403385e-01  -3.5479548e-02  -1.9320080e-01   4.3071825e-01   3.2056200e-02   3.0536574e-02  -2.3520978e-01  -1.2994129e-01  -1.6442061e-01   3.8142528e-01  -2.2121053e-01   4.2250452e-01  -1.1731907e-03   4.3700282e-01  -1.5413293e-01  -2.0849901e-01   4.1543656e-01  -5.6896440e-02   4.3126632e-01   1.4568796e-01  -2.3748493e-01  -2.0150563e-01   1.9186203e-01  -2.2383871e-01   2.9160014e-01  -5.3922432e-02   2.0778204e-01   3.7120230e-02   3.5846384e-01  -2.0246912e-01  -2.0123758e-01
   1.6774939e-02   1.1816260e-01  -1.6517084e-01  -4.0416650e-02  -4.7785677e-02  -1.7633481e-01  -5.6937782e-02  -3.8851322e-02   2.0543711e-01  -8.3623168e-02   1.1146671e-01  -1.2927351e-02  -8.5703749e-02   1.7901135e-01   3.0031068e-01  -1.0128647e-01  -1.2909437e-01   5.2955790e-02   1.2901461e-03   1.8577992e-01  -7.4448388e-02  -2.4608452e-02  -8.6949693e-02  -5.4868359e-02   1.1359076e-02   1.5316753e-01  -1.6546913e-01  -7.3983386e-02   2.3865994e-01   3.8793451e-01  -1.4351759e-01   4.4263309e-01   2.6659933e-02  -7.0013005e-02  -4.4735605e-02  -1.5484530e-01  -1.2877085e-02   3.4771284e-01  -6.0046760e-02   1.1797456e-01   5.3062209e-02   3.7588580e-01   4.6348459e-01   4.5137207e-01  -1.4744211e-01   3.3075110e-01   3.2984186e-02   3.4250995e-02  -1.6833254e-02   2.1673977e-02   1.9589471e-01  -8.2035679e-02  -6.1654674e-02  -1.6500585e-01   3.8361691e-01  -1.0243759e-01   2.2750447e-02   1.4480219e-01   1.2582725e-01   2.1495316e-01  -8.3898099e-02   4.7217871e-01  -5.3872233e-03  -1.4691029e-01  -1.3473402e-01   2.8153539e-03  -8.9458194e-02  -2.5332269e-02  -1.6841148e-01  -1.2370486e-01   6.1494397e-02  -2.1057628e-02   4.5899969e-01  -1.1891113e-01  -1.2337583e-01  -9.3780462e-02  -1.5685923e-01   1.3816689e-02   3.2438264e-01  -5.9296314e-02   4.5292513e-01   6.3548464e-02   4.5096620e-01   2.1351477e-02  -1.1956553e-01   4.6166781e-01  -1.7867456e-01   4.7506392e-01  -3.2485336e-02  -5.5080791e-02  -3.7056022e-02   3.1657042e-02  -1.0232156e-01   3.0451452e-01  -1.7847523e-01   4.3600926e-02  -1.0763587e-01   2.7658710e-01  -1.0348590e-01  -6.6945822e-03   1.9938789e-01   1.0581264e-01  -5.4920529e-02  -2.2217667e-01   1.3651895e-01  -6.9362964e-02  -2.2129824e-01  -2.1144452e-01   3.1445543e-01  -2.3579845e-01   7.5685179e-02  -1.9430873e-01  -2.3368159e-01   3.1393666e-01   3.1441922e-01  -2.3106798e-01  -2.1933012e-01  -1.0035801e-01  -1.9510631e-01   1.8691621e-01  -2.2984010e-01  -2.1456464e-01  -2.2647941e-01  -2.3350613e-01  -1.6610162e-01   2.9991322e-01  -1.1978613e-01  -2.2132511e-01   3.2472671e-01   3.9608242e-01  -1.6243751e-01   4.3351371e-01   2.1350671e-01  -2.3230667e-01  -2.1921127e-01  -1.6394095e-01  -2.0440164e-01   3.4467165e-01  -2.3805333e-01   8.9829066e-02  -2.6408180e-02   3.7600001e-01   4.4777941e-01   4.1383548e-01   2.1010179e-02   3.5158155e-01  -9.9093779e-02  -7.3249094e-02  -1.9209745e-01  -1.3855561e-01   1.7833849e-01  -2.1752705e-01  -2.1886140e-01  -1.5409780e-01   3.8428723e-01  -2.0081107e-01  -1.2422776e-01   1.4312786e-01   7.9329448e-02   2.3313539e-01  -2.3925098e-01   4.4923509e-01  -1.9627780e-01  -1.7616927e-01  -1.7819371e-01  -1.6596812e-01  -2.0968674e-01  -2.1458749e-01  -2.5168557e-02  -1.9840761e-01  -3.5762833e-02  -1.7716766e-01   4.4622463e-01   3.5101149e-02   4.5891333e-02  -2.2392874e-01  -1.3071197e-01  -1.7025422e-01   3.8812733e-01  -2.0884432e-01   4.4032056e-01   5.1170881e-03   4.3271286e-01  -1.7294753e-01  -2.1178374e-01   4.1911763e-01  -7.8340072e-02   4.2270655e-01   1.4020605e-01  -2.2357980e-01  -2.1738793e-01   1.9761037e-01  -2.4459239e-01   2.8645022e-01  -7.1047411e-02   2.3607263e-01   4.3826080e-02   3.6477508e-01  -2.0668749e-01  -2.0878308e-01
   2.1682201e-02   1.1892131e-01  -1.5862146e-01  -6.5634710e-02  -2.3477244e-02  -1.7181221e-01  -5.6471677e-02  -3.4476196e-02   1.7867657e-01  -8.4415352e-02   1.0724715e-01  -1.8493205e-02  -7.0272010e-02   1.5674148e-01   3.1050695e-01  -1.0947831e-01  -1.1710597e-01   2.9843278e-02   8.3211721e-03   1.9352271e-01  -6.9994905e-02  -1.0482665e-02  -9.0004064e-02  -4.9092242e-02   2.7507371e-02   1.4413588e-01  -1.7114579e-01  -8.8656701e-02   2.1811356e-01   3.8796367e-01  -1.5127008e-01   4.6528482e-01   9.7803809e-03  -5.0555895e-02  -4.3507470e-02  -1.5788021e-01  -1.4154327e-03   3.4119565e-01  -6.0322159e-02   1.0516353e-01   4.7209098e-02   3.8460963e-01   4.4953858e-01   4.4073544e-01  -1.5057664e-01   3.3840316e-01   3.3364491e-02   1.9403537e-02  -3.4510888e-03   2.2935061e-02   1.8483188e-01  -9.9311203e-02  -4.6118187e-02  -1.6722861e-01   3.5628232e-01  -1.2353978e-01   1.9972598e-02   1.6225139e-01   1.0772625e-01   1.9501959e-01  -4.1094497e-02   4.7543788e-01  -1.1379437e-02  -1.5084955e-01  -1.3190447e-01  -1.7367547e-02  -1.2706100e-01  -3.9419644e-02  -1.5700229e-01  -1.1654340e-01   6.1747008e-02  -7.7102958e-03   4.4501073e-01  -1.0541320e-01  -1.3696234e-01  -1.0188510e-01  -1.7313011e-01  -1.0240251e-03   3.3869491e-01  -3.4301695e-02   4.4181033e-01   5.1492398e-02   4.1700746e-01   1.2231620e-02  -1.0697571e-01   4.4282986e-01  -1.7529666e-01   4.7046619e-01  -6.2157004e-02  -7.5999046e-02  -3.0087276e-02   3.2969761e-02  -9.8124138e-02   2.7645405e-01  -1.6316819e-01   4.1598965e-02  -1.5054206e-01   2.8523201e-01  -1.2194097e-01   3.6488766e-03   2.0643377e-01   1.0545423e-01  -6.6027812e-02  -2.3191852e-01   1.4576757e-01  -7.3703862e-02  -2.1710442e-01  -2.0584302e-01   3.2003750e-01  -2.2635448e-01   7.6123552e-02  -1.9938591e-01  -2.2334059e-01   2.8140403e-01   3.1625518e-01  -1.9894306e-01  -1.9930587e-01  -8.3083084e-02  -1.7617643e-01   1.6466426e-01  -2.3612846e-01  -2.0680641e-01  -2.3356880e-01  -2.2726830e-01  -1.4914410e-01   2.8758531e-01  -1.2536140e-01  -2.2105319e-01   3.3270537e-01   3.8263123e-01  -1.8197122e-01   4.2194268e-01   2.1910890e-01  -2.2066413e-01  -2.3667398e-01  -1.5993716e-01  -2.0543693e-01   3.6494374e-01  -2.4101838e-01   7.8631126e-02  -1.6201919e-02   3.7066380e-01   4.4758478e-01   4.1193218e-01   2.6556694e-03   3.2865232e-01  -8.9484662e-02  -9.3676436e-02  -1.9644649e-01  -1.2394232e-01   1.8931615e-01  -2.3249640e-01  -2.2926884e-01  -1.6414375e-01   3.6653574e-01  -2.1124418e-01  -1.3152136e-01   1.3311037e-01   7.5543310e-02   2.1258091e-01  -2.2667796e-01   4.5011494e-01  -2.0577707e-01  -1.7145003e-01  -1.7256593e-01  -1.6064319e-01  -2.1599638e-01  -2.1227849e-01  -1.5133390e-02  -2.0898883e-01  -5.7085955e-02  -2.0321359e-01   4.2464457e-01   3.6542816e-02   2.5108285e-02  -2.1200575e-01  -1.2325650e-01  -1.7575483e-01   3.9223310e-01  -2.3355601e-01   4.3485314e-01   4.7503861e-03   4.3131178e-01  -1.4922646e-01  -2.1042186e-01   4.3166086e-01  -5.4256245e-02   4.2701577e-01   1.3952323e-01  -2.3068235e-01  -2.0956826e-01   2.0654905e-01  -2.3260806e-01   2.8804310e-01  -5.3115793e-02   2.1503519e-01   1.7295220e-02   3.6642498e-01  -2.1091020e-01  -2.0557496e-01
   1.3808571e-02   1.3103015e-01  -1.6188170e-01  -3.9145848e-02  -5.1886454e-02  -1.5283064e-01  -4.5497522e-02  -4.5335403e-02   1.7172544e-01  -8.2662704e-02   1.1051479e-01  -2.2174533e-02  -6.5276072e-02   1.6147875e-01   3.2801916e-01  -1.1490477e-01  -1.2773121e-01   4.0797263e-02  -2.2150103e-03   1.9001807e-01  -6.9320611e-02  -1.0218762e-02  -6.7263711e-02  -5.7364471e-02   9.3940424e-03   1.6688576e-01  -1.6920809e-01  -8.0503280e-02   2.3393941e-01   4.0448552e-01  -1.4571092e-01   4.6313261e-01   3.0674597e-02  -6.6688189e-02  -5.7200707e-02  -1.6536439e-01  -7.0713173e-03   3.5291154e-01  -8.0653174e-02   1.0205385e-01   7.4577742e-02   3.9277592e-01   4.7611280e-01   4.4230198e-01  -1.4949767e-01   3.4843084e-01   2.4024189e-02   3.5242618e-02  -4.4189787e-03   2.4943967e-02   1.7929013e-01  -8.1378529e-02  -6.3284351e-02  -1.5032101e-01   3.5956867e-01  -1.2272946e-01   1.4816677e-02   1.4935922e-01   1.2643862e-01   2.1837492e-01  -6.5945338e-02   4.7822277e-01  -5.9151544e-03  -1.3020482e-01  -1.3564714e-01  -8.5604944e-03  -8.2178638e-02  -5.5950263e-02  -1.4889250e-01  -1.1626834e-01   5.6697848e-02  -3.6879235e-02   4.6180971e-01  -1.2545485e-01  -1.3271997e-01  -1.2226722e-01  -1.6096082e-01   6.9116212e-03   3.4311568e-01  -2.8824623e-02   4.6379308e-01   7.2028251e-02   4.3460333e-01   4.2742840e-03  -1.1036319e-01   4.4921397e-01  -1.5768647e-01   4.6345630e-01  -6.6530971e-02  -4.4868956e-02  -1.2265822e-02   2.1125691e-02  -9.4995163e-02   2.6780312e-01  -1.6676610e-01   5.0553897e-02  -1.0951092e-01   2.9735750e-01  -1.0388763e-01   5.0646727e-03   1.9940806e-01   9.2620577e-02  -7.2210955e-02  -2.1181432e-01   1.4169485e-01  -6.9205696e-02  -2.0933469e-01  -2.1469414e-01   3.0342893e-01  -2.0883081e-01   5.7340720e-02  -1.7560378e-01  -2.2405401e-01   2.9423997e-01   3.1207502e-01  -2.1355224e-01  -1.9708280e-01  -9.2704718e-02  -1.9554409e-01   1.7886477e-01  -2.2485389e-01  -1.8334369e-01  -2.2532334e-01  -2.0062693e-01  -1.6409313e-01   2.7826368e-01  -1.0985144e-01  -2.2153014e-01   3.3281662e-01   3.7629990e-01  -1.7328772e-01   4.2771357e-01   1.9922808e-01  -2.1958611e-01  -2.1601421e-01  -1.5877860e-01  -1.9149934e-01   3.5140446e-01  -2.1074715e-01   8.4876420e-02  -1.7690123e-02   3.8353598e-01   4.4353875e-01   4.1967615e-01   1.4337253e-02   3.4058905e-01  -9.7732942e-02  -7.7742917e-02  -2.0116893e-01  -1.1507965e-01   2.0246915e-01  -2.3747001e-01  -2.0127883e-01  -1.6632444e-01   3.5738368e-01  -2.2520786e-01  -1.3085590e-01   1.4844566e-01   8.6989683e-02   2.1475761e-01  -2.2798321e-01   4.3179657e-01  -2.0543248e-01  -1.7879548e-01  -1.8846849e-01  -1.6459992e-01  -2.3070161e-01  -2.0575555e-01  -2.2830443e-02  -2.0430990e-01  -4.9795391e-02  -1.9224516e-01   4.4287236e-01   5.8260189e-02   1.3367852e-02  -2.1748305e-01  -1.1809128e-01  -1.7087979e-01   4.0542952e-01  -2.1707255e-01   4.4954250e-01  -2.1414979e-02   4.3641238e-01  -1.4808260e-01  -1.8997913e-01   4.2835254e-01  -5.1106131e-02   4.3465089e-01   1.4237710e-01  -2.2176666e-01  -2.0366891e-01   1.8765683e-01  -2.2696424e-01   2.9078539e-01  -5.8221007e-02   1.9379742e-01   4.0975615e-02   3.6568913e-01  -2.2060393e-01  -1.9934789e-01
   3.2054723e-02   1.1512224e-01  -1.7574800e-01  -4.7789294e-02  -3.4016563e-02  -1.6831259e-01  -5.1833029e-02  -2.7294493e-02   1.8920893e-01  -6.7182908e-02   1.1976692e-01  -5.8188353e-04  -4.6474512e-02   1.5363951e-01   3.0125313e-01  -1.2026376e-01  -1.1912730e-01   3.7115595e-02  -4.3396750e-03   1.6744460e-01  -7.2616586e-02  -1.8704145e-02  -1.0003252e-01  -4.1400515e-02   1.0323408e-02   1.5551501e-01  -1.5513755e-01  -8.2182068e-02   2.2191991e-01   3.9206717e-01  -1.6373131e-01   4.7114056e-01   1.8983146e-02  -6.4609472e-02  -6.8942642e-02  -1.6363975e-01  -2.6459158e-02   3.4192686e-01  -5.9506756e-02   1.0668758e-01   5.2670211e-02   3.8171613e-01   4.6715161e-01   4.4189325e-01  -1.3429686e-01   3.2409653e-01   2.5147793e-02   2.9734102e-02  -1.1286722e-02   3.5928547e-02   1.8426333e-01  -8.6755076e-02  -3.7730274e-02  -1.4860674e-01   3.6657246e-01  -1.0869384e-01   2.7969178e-02   1.4048909e-01   1.3399918e-01   2.1207841e-01  -7.8792869e-02   4.5634782e-01   1.5778802e-03  -1.5647453e-01  -1.3427322e-01   1.1326136e-02  -1.1489386e-01  -4.0344916e-02  -1.5439429e-01  -1.0967952e-01   6.2534718e-02  -7.7467750e-03   4.5946725e-01  -1.2464832e-01  -1.2520055e-01  -1.0595486e-01  -1.7962876e-01   4.9851259e-03   3.4523439e-01  -5.0077512e-02   4.4694354e-01   8.3290975e-02   4.1805241e-01   4.2553594e-03  -1.0969461e-01   4.5230886e-01  -1.7084290e-01   4.5845906e-01  -2.8886138e-02  -5.7917294e-02  -3.5190464e-02   1.7371496e-02  -1.0924342e-01   2.8522232e-01  -1.5784257e-01   4.5823958e-02  -1.1110979e-01   2.7248086e-01  -1.1146148e-01  -1.2072635e-02   2.0844824e-01   8.8159685e-02  -8.0352023e-02  -2.1704350e-01   1.2891170e-01  -8.6778373e-02  -2.0565318e-01  -2.0602870e-01   2.9350432e-01  -2.0791072e-01   6.9431074e-02  -1.9396799e-01  -2.4159608e-01   3.0710850e-01   3.1913258e-01  -2.1280732e-01  -2.1630662e-01  -9.5945619e-02  -1.8367294e-01   1.9201105e-01  -2.2935326e-01  -1.8842130e-01  -2.1732745e-01  -2.1170172e-01  -1.6600771e-01   2.7885629e-01  -1.1372619e-01  -2.3208011e-01   3.4003174e-01   3.8991357e-01  -1.7465709e-01   4.4305076e-01   1.9787988e-01  -2.0317904e-01  -2.1433126e-01  -1.4986444e-01  -1.9467442e-01   3.4664598e-01  -2.2552504e-01   9.3975210e-02  -1.5506031e-02   3.8713620e-01   4.4781780e-01   3.9664238e-01   1.4393782e-02   3.4038540e-01  -9.0092332e-02  -7.9964322e-02  -1.9925706e-01  -1.1342206e-01   1.9919327e-01  -2.2026480e-01  -2.2129250e-01  -1.5997676e-01   3.4478228e-01  -1.9644556e-01  -1.2530258e-01   1.5893626e-01   8.8893947e-02   1.9039854e-01  -2.2786621e-01   4.4284331e-01  -1.8997363e-01  -1.9485347e-01  -1.8103129e-01  -1.5851816e-01  -2.1228985e-01  -2.0636880e-01  -3.0694976e-02  -2.1704362e-01  -4.1198999e-02  -1.8515358e-01   4.2976853e-01   4.9843357e-02   2.4489790e-02  -2.1662705e-01  -1.2118357e-01  -1.6535002e-01   4.0069598e-01  -2.0762556e-01   4.2244711e-01   3.1615740e-03   4.2130166e-01  -1.4795226e-01  -2.2936082e-01   4.2561497e-01  -5.2791557e-02   4.1121013e-01   1.3633634e-01  -2.1364416e-01  -2.1475605e-01   2.0204901e-01  -2.2313571e-01   2.7884233e-01  -5.9873256e-02   2.0689126e-01   4.5923151e-02   3.7736987e-01  -2.0021938e-01  -1.8400455e-01
   2.0167842e-02   1.2984368e-01  -1.6930926e-01  -5.1412969e-02  -4.7738655e-02  -1.7591643e-01  -3.7939292e-02  -4.3185366e-02   1.5886169e-01  -9.2135395e-02   1.0184702e-01  -9.4563048e-03  -6.2758881e-02   1.5275492e-01   2.9911586e-01  -1.0033483e-01  -1.0450219e-01   3.0823178e-02  -2.6291571e-03   1.8119301e-01  -7.9343638e-02  -2.4572025e-02  -1.0007644e-01  -5.9796469e-02   1.3154699e-02   1.5616970e-01  -1.5773671e-01  -7.9874093e-02   2.2607026e-01   4.1698900e-01  -1.4856279e-01   4.7356556e-01   7.2780942e-03  -7.1695968e-02  -5.3207369e-02  -1.4804419e-01  -2.1674039e-02   3.4520884e-01  -5.4472572e-02   9.0498528e-02   5.7475317e-02   3.8003653e-01   4.5934681e-01   4.1667023e-01  -1.2956151e-01   3.3893317e-01   4.4188491e-02   3.4229292e-02  -2.7760772e-03   2.9763784e-02   1.9728523e-01  -7.7162000e-02  -4.4615657e-02  -1.3806909e-01   3.6516189e-01  -1.1926197e-01   3.7333063e-02   1.4851367e-01   1.1796388e-01   1.9602899e-01  -6.3641944e-02   4.5320115e-01  -1.1033907e-02  -1.3081601e-01  -1.3124171e-01   2.7066417e-03  -9.3773815e-02  -3.7814861e-02  -1.5730562e-01  -9.9401508e-02   4.8211666e-02  -1.5322659e-02   4.4992414e-01  -1.0880586e-01  -1.1229057e-01  -1.1053760e-01  -1.5778834e-01  -1.4454940e-02   3.5719039e-01  -2.7725657e-02   4.3424121e-01   6.6447837e-02   4.4552624e-01   2.1609591e-02  -1.2160163e-01   4.5619770e-01  -1.6045930e-01   4.5586795e-01  -3.0220525e-02  -6.2327406e-02  -1.8864952e-02   1.7084855e-02  -8.4828209e-02   2.7691477e-01  -1.4576661e-01   2.6369034e-02  -1.0609593e-01   2.8565112e-01  -1.1719134e-01  -1.5654357e-02   1.9916024e-01   9.8143758e-02  -7.7624193e-02  -2.3690620e-01   1.3595211e-01  -7.7735088e-02  -2.0420697e-01  -2.0425513e-01   3.0224484e-01  -2.1495698e-01   9.8596935e-02  -1.9843833e-01  -2.1779149e-01   2.9796197e-01   3.2236711e-01  -2.0282110e-01  -1.8899394e-01  -9.3933658e-02  -1.9045185e-01   2.0914608e-01  -2.1371413e-01  -1.8149538e-01  -2.3835535e-01  -2.0816789e-01  -1.6888948e-01   2.7757386e-01  -1.2672845e-01  -2.3352041e-01   3.3821850e-01   3.9030271e-01  -1.7425724e-01   4.3320326e-01   1.9015753e-01  -2.2839974e-01  -2.3485520e-01  -1.7138201e-01  -1.9304264e-01   3.3917610e-01  -2.3271710e-01   7.8404927e-02  -2.2107648e-02   3.8010080e-01   4.3473051e-01   4.2227118e-01   7.1073134e-03   3.2639760e-01  -9.1324497e-02  -7.7534651e-02  -1.9965938e-01  -1.2743064e-01   1.8447673e-01  -1.9946650e-01  -2.1487669e-01  -1.5233746e-01   3.6846204e-01  -1.9517894e-01  -1.4127939e-01   1.2878483e-01   1.0453235e-01   2.2972551e-01  -2.0432826e-01   4.4857507e-01  -1.9799852e-01  -1.7939572e-01  -1.8840323e-01  -1.7088237e-01  -2.0488074e-01  -1.9595190e-01  -3.1233129e-02  -1.9843030e-01  -4.9206862e-02  -2.0405879e-01   4.3574782e-01   4.9245786e-02   3.3876090e-02  -2.1601939e-01  -1.3906921e-01  -1.5339039e-01   3.8667080e-01  -2.1548275e-01   4.0847869e-01   4.4354871e-04   4.3421843e-01  -1.5041148e-01  -2.0475497e-01   4.1334966e-01  -5.7399207e-02   4.3433846e-01   1.4084856e-01  -2.3040686e-01  -2.1323966e-01   1.9020616e-01  -1.9730781e-01   2.9262511e-01  -6.4200373e-02   1.9208264e-01   3.5240165e-02   3.5926313e-01  -2.0438658e-01  -1.9479897e-01
   2.7039341e-02   1.1581313e-01  -1.6298980e-01  -5.0513446e-02  -5.0970247e-02  -1.8490017e-01  -5.0605365e-02  -2.8788049e-02   1.7396160e-01  -8.1350751e-02   1.1180239e-01  -2.4185830e-02  -7.1260297e-02   1.4233620e-01   3.1280971e-01  -9.3977400e-02  -1.2721794e-01   4.0146849e-02   1.7285305e-03   1.8706728e-01  -9.9401409e-02  -2.0999522e-02  -9.2546667e-02  -4.2105355e-02   7.6188877e-03   1.5607650e-01  -1.4949025e-01  -6.8595759e-02   2.3098821e-01   3.9773948e-01  -1.4117506e-01   4.6356234e-01   3.7915979e-02  -3.9896202e-02  -7.3789879e-02  -1.5719067e-01  -2.1237391e-02   3.2322511e-01  -5.3461270e-02   1.2517819e-01   5.6937889e-02   3.7962971e-01   4.6679180e-01   4.3429180e-01  -1.4165037e-01   3.3389001e-01   3.4673870e-02   1.9973563e-02  -1.0102378e-02   2.5999914e-02   1.7857402e-01  -8.5812876e-02  -3.4089459e-02  -1.6259761e-01   3.4295770e-01  -1.2155282e-01   3.5136914e-02   1.4454411e-01   1.1264977e-01   2.2109245e-01  -7.8625223e-02   4.6705829e-01  -1.6842149e-02  -1.5009253e-01  -1.2280353e-01   2.2324650e-02  -9.1424595e-02  -3.7421427e-02  -1.5716134e-01  -1.0208348e-01   6.1082095e-02  -2.7153150e-02   4.5848568e-01  -1.0844755e-01  -1.4369023e-01  -8.7367887e-02  -1.6206680e-01   6.7743980e-03   3.5613038e-01  -4.2428993e-02   4.3598227e-01   8.0907796e-02   4.4335697e-01   1.4715260e-02  -9.9637106e-02   4.5612304e-01  -1.5698821e-01   4.6435685e-01  -4.5598008e-02  -6.1796179e-02  -2.1365390e-02   1.4494319e-02  -9.4798017e-02   2.7082147e-01  -1.5528444e-01   5.7670762e-02  -1.0364093e-01   2.7835648e-01  -1.0135320e-01  -6.4956416e-03   1.7552183e-01   9.3373342e-02  -5.3693744e-02  -2.2327168e-01   1.4997607e-01  -8.8846100e-02  -2.1882088e-01  -2.0392815e-01   3.1050618e-01  -2.0385663e-01   9.9326516e-02  -1.9462237e-01  -2.1554433e-01   2.9328835e-01   2.9248367e-01  -2.0720990e-01  -1.9551853e-01  -6.9788917e-02  -1.7281881e-01   2.0251068e-01  -2.2313838e-01  -2.0019304e-01  -2.2217943e-01  -2.0282038e-01  -1.5737177e-01   2.8762296e-01  -1.2981123e-01  -2.2726808e-01   3.4630835e-01   3.7290958e-01  -1.6713477e-01   4.2548405e-01   1.8705451e-01  -2.1914120e-01  -2.0235689e-01  -1.5527860e-01  -1.9806224e-01   3.2782066e-01  -2.0928386e-01   9.2840823e-02  -1.9293366e-02   3.8507583e-01   4.3086801e-01   4.0106368e-01   1.0940751e-02   3.4100289e-01  -6.0295887e-02  -6.7386451e-02  -1.7857851e-01  -1.2299959e-01   1.9319536e-01  -2.1065770e-01  -2.1783072e-01  -1.4759551e-01   3.6227363e-01  -2.1655873e-01  -1.2013977e-01   1.5598163e-01   9.2496779e-02   2.1132441e-01  -2.2505188e-01   4.2989027e-01  -1.8285318e-01  -1.8877594e-01  -1.6057562e-01  -1.7035185e-01  -2.3727807e-01  -2.0026287e-01  -2.6125775e-02  -2.1094802e-01  -5.2334571e-02  -1.9825389e-01   4.4776293e-01   3.1427581e-02   2.5713482e-02  -2.0973680e-01  -1.5333658e-01  -1.5874067e-01   3.7610250e-01  -1.9941317e-01   4.2901647e-01  -9.3328514e-03   4.2487939e-01  -1.3951600e-01  -2.0668433e-01   3.9811407e-01  -5.0098132e-02   4.3763738e-01   1.4462422e-01  -2.2625589e-01  -1.9384694e-01   1.7063352e-01  -2.2543835e-01   2.7452876e-01  -6.0779600e-02   2.0760138e-01   2.7921066e-02   3.6024698e-01  -2.2102508e-01  -1.7905201e-01
   3.3529713e-02   1.3259627e-01  -1.5274216e-01  -4.7497751e-02  -5.2603320e-02  -1.7099606e-01  -3.8425694e-02  -3.0824825e-02   1.8345638e-01  -8.0405660e-02   1.1508663e-01  -1.8298225e-02  -4.7555141e-02   1.5553549e-01   3.0188021e-01  -1.0706790e-01  -1.0847542e-01   3.2032189e-02  -1.4596638e-02   1.8634894e-01  -9.3356710e-02  -1.4490946e-02  -6.8308842e-02  -5.5600808e-02  -1.3293672e-02   1.6608969e-01  -1.4996624e-01  -7.3400078e-02   2.3103331e-01   3.7676541e-01  -1.5816625e-01   4.4805696e-01   1.9848165e-02  -4.4428593e-02  -4.5149128e-02  -1.7058006e-01  -1.9094143e-02   3.3366542e-01  -6.7810651e-02   1.0993841e-01   5.0231639e-02   3.9099524e-01   4.6404957e-01   4.3271517e-01  -1.3442128e-01   3.2993520e-01   2.4939070e-02   1.7019709e-02  -2.2042173e-02   3.0647339e-02   1.9505896e-01  -9.3296201e-02  -4.3556388e-02  -1.5709223e-01   3.5346853e-01  -1.1720301e-01   2.3203437e-02   1.5191119e-01   9.8306955e-02   1.9701521e-01  -7.9219062e-02   4.6117956e-01  -3.3812314e-03  -1.3048101e-01  -1.1405251e-01   1.9359395e-02  -1.2228476e-01  -4.6676268e-02  -1.3750279e-01  -1.1759971e-01   4.2293546e-02  -1.8038218e-02   4.3892479e-01  -1.3143781e-01  -1.2333573e-01  -1.0384989e-01  -1.4478185e-01   1.4656031e-02   3.3687626e-01  -3.2376447e-02   4.5204453e-01   8.6786915e-02   4.2591541e-01   2.0313304e-02  -1.0044630e-01   4.5806038e-01  -1.6187811e-01   4.5199361e-01  -4.9811156e-02  -6.9715946e-02  -2.5668827e-02  -8.5412117e-03  -9.4859340e-02   2.7394885e-01  -1.5652216e-01   3.7411953e-02  -1.2044241e-01   2.8621312e-01  -1.2101258e-01  -1.6868654e-02   2.1380866e-01   1.0380745e-01  -7.2507579e-02  -2.1434921e-01   1.3577207e-01  -8.1229808e-02  -2.0088513e-01  -2.0431800e-01   3.0328723e-01  -2.1823692e-01   6.6029788e-02  -1.9085096e-01  -2.1921106e-01   2.9380700e-01   2.9387483e-01  -2.0501602e-01  -2.0003057e-01  -8.9801539e-02  -1.6468474e-01   1.9081963e-01  -2.1068975e-01  -1.9108941e-01  -2.2182360e-01  -2.0163346e-01  -1.7576521e-01   2.6859728e-01  -1.1271695e-01  -2.0897462e-01   3.4059984e-01   3.7468199e-01  -1.7027464e-01   4.3771537e-01   1.8744623e-01  -2.1461706e-01  -2.2029351e-01  -1.2744360e-01  -2.1736151e-01   3.3985677e-01  -2.1955193e-01   6.4577834e-02  -2.8719505e-02   3.9491508e-01   4.4016358e-01   4.1762875e-01  -9.4835739e-04   3.2854394e-01  -8.4128322e-02  -8.3526378e-02  -1.7696011e-01  -1.0250257e-01   1.9994807e-01  -2.4624420e-01  -2.0873560e-01  -1.4718596e-01   3.5856019e-01  -1.9580244e-01  -1.3084270e-01   1.4671119e-01   8.6532411e-02   2.2178015e-01  -2.1679159e-01   4.3018208e-01  -1.9177090e-01  -1.7025419e-01  -1.7843367e-01  -1.5657045e-01  -2.0921239e-01  -2.1006852e-01  -1.9120763e-02  -2.1552695e-01  -5.0075468e-02  -1.9947522e-01   4.2327028e-01   5.0307924e-02   1.4993989e-02  -2.3695502e-01  -1.3994903e-01  -1.5575289e-01   3.9537818e-01  -2.0980705e-01   4.3053053e-01   1.0133312e-02   4.0447463e-01  -1.4807880e-01  -1.9674912e-01   4.3534159e-01  -5.0521423e-02   4.3420670e-01   1.3100278e-01  -2.0943981e-01  -1.9560192e-01   1.9897753e-01  -2.1325918e-01   2.9120233e-01  -7.1907988e-02   2.0681303e-01   3.2441259e-02   3.5875800e-01  -1.9640422e-01  -1.7068166e-01
   7.2583298e-03   1.1138114e-01  -1.6718721e-01  -4.3865561e-02  -6.2676115e-02  -1.5008597e-01  -5.3866918e-02  -4.1507141e-02   1.6689499e-01  -7.1387971e-02   9.7939773e-02  -2.1886267e-02  -7.1145037e-02   1.5309011e-01   3.0065136e-01  -9.3473774e-02  -1.3173635e-01   3.3354473e-02   8.1020886e-03   1.6981451e-01  -6.8242253e-02  -1.4682599e-02  -8.4902711e-02  -4.0558417e-02  -2.0285661e-03   1.3882081e-01  -1.5494672e-01  -8.4695945e-02   2.4267391e-01   3.9144996e-01  -1.2395686e-01   4.6922441e-01   3.6893237e-02  -5.7835243e-02  -5.6788663e-02  -1.4705931e-01  -2.7345575e-02   3.5167098e-01  -6.1592886e-02   1.1699787e-01   4.5039779e-02   3.8536772e-01   4.5489764e-01   4.3031053e-01  -1.3237036e-01   3.4075418e-01   3.7845699e-02   2.2116122e-02  -2.1388805e-02   3.6813198e-02   1.7242632e-01  -6.6945458e-02  -4.3973745e-02  -1.5675169e-01   3.6431437e-01  -9.9051842e-02   3.4509004e-02   1.3913173e-01   1.0884295e-01   1.8912990e-01  -7.4138477e-02   4.7592290e-01   2.5289458e-03  -1.2818768e-01  -1.3803697e-01   2.0068675e-02  -1.1286420e-01  -3.7152744e-02  -1.4264036e-01  -9.8043573e-02   4.7998710e-02  -3.4612975e-02   4.5730923e-01  -1.2147790e-01  -1.1738618e-01  -8.9177715e-02  -1.5459207e-01  -1.6864117e-02   3.4712842e-01  -3.7891538e-02   4.3428087e-01   8.1331467e-02   4.3210126e-01   1.9074447e-02  -1.0333005e-01   4.3291044e-01  -1.5707963e-01   4.5057460e-01  -3.3902754e-02  -5.1443881e-02  -3.5035642e-02  -4.7768433e-03  -1.1728872e-01   2.4675239e-01  -1.4745647e-01   4.1258422e-02  -9.0916693e-02   2.6683607e-01  -1.0917871e-01  -1.9494008e-02   1.7565160e-01   1.0201187e-01  -6.4594709e-02  -1.9701777e-01   1.2995236e-01  -8.7180409e-02  -1.8885853e-01  -1.8993264e-01   3.0969626e-01  -2.2299476e-01   8.7619195e-02  -2.0341703e-01  -2.1622798e-01   2.8847716e-01   3.1301037e-01  -2.0274734e-01  -1.9383854e-01  -8.8690333e-02  -1.6298878e-01   2.0317200e-01  -1.9952668e-01  -1.9274618e-01  -2.0907604e-01  -1.9302867e-01  -1.5267401e-01   2.7336836e-01  -1.2991871e-01  -2.1701485e-01   3.3420868e-01   3.7517518e-01  -1.6299323e-01   4.1995360e-01   1.9339399e-01  -2.0299246e-01  -2.2343446e-01  -1.4556507e-01  -1.9251007e-01   3.3937516e-01  -2.0868495e-01   7.7047877e-02  -2.3452484e-02   3.8450606e-01   4.3157584e-01   4.0243337e-01  -1.4062613e-02   3.1944457e-01  -7.5600430e-02  -8.2410446e-02  -1.6984577e-01  -1.2022382e-01   1.9651065e-01  -1.9778026e-01  -1.9892537e-01  -1.5642737e-01   3.7697092e-01  -1.8243288e-01  -1.2113428e-01   1.4373861e-01   9.1306233e-02   2.0759054e-01  -2.1477400e-01   4.2997123e-01  -1.7969467e-01  -1.6178650e-01  -1.7116287e-01  -1.5593335e-01  -2.2354216e-01  -1.8511339e-01  -2.2206622e-02  -1.8410997e-01  -3.1444481e-02  -1.8001704e-01   4.2222886e-01   2.6674091e-02   1.3463555e-02  -2.0523647e-01  -1.5025628e-01  -1.5978934e-01   3.9616859e-01  -2.0954108e-01   4.3667253e-01   2.9571769e-03   4.2395568e-01  -1.3308790e-01  -1.8859387e-01   4.3098925e-01  -5.7549101e-02   4.1391357e-01   1.2831187e-01  -2.1924794e-01  -2.0007369e-01   1.6615967e-01  -2.1704165e-01   2.6185894e-01  -7.7275647e-02   2.1647551e-01   1.8058531e-02   3.4674845e-01  -1.9642851e-01  -1.7691798e-01
   1.3561148e-02   1.1732106e-01  -1.4703580e-01  -3.2337153e-02  -4.4985665e-02  -1.6776784e-01  -4.8490963e-02  -1.7350474e-02   1.7201600e-01  -6.7801766e-02   8.1646018e-02  -8.0575356e-04  -5.5817611e-02   1.7428117e-01   3.0864878e-01  -1.0828838e-01  -1.0006511e-01   4.5015543e-02   8.8643294e-03   1.8872520e-01  -8.6930748e-02  -1.7078889e-02  -7.7615319e-02  -4.3344981e-02   1.8090474e-02   1.4261941e-01  -1.5426021e-01  -6.7806249e-02   2.2611260e-01   3.7396054e-01  -1.3043887e-01   4.8118358e-01   7.0004445e-03  -3.5537588e-02  -4.9479767e-02  -1.4072505e-01  -3.1946426e-02   3.4115645e-01  -6.4157976e-02   1.1219171e-01   9.2957383e-02   3.7691076e-01   4.5826231e-01   4.1654820e-01  -1.4581470e-01   3.2180341e-01   2.7793954e-02   2.3980337e-02  -2.2504501e-02   1.5450756e-02   1.8382687e-01  -7.4660436e-02  -3.1236312e-02  -1.5284769e-01   3.7364039e-01  -1.0165600e-01   3.1590291e-03   1.5382400e-01   1.1808439e-01   2.1155663e-01  -5.9702162e-02   4.6106178e-01  -1.1116741e-02  -1.3553271e-01  -1.3833207e-01   2.2683272e-03  -8.9575115e-02  -2.3843311e-02  -1.5592380e-01  -1.1464976e-01   3.3695395e-02  -9.4555730e-03   4.5840507e-01  -1.1171871e-01  -1.1761823e-01  -7.6750330e-02  -1.6221026e-01  -1.0037459e-02   3.3987669e-01  -4.0359937e-02   4.2637591e-01   7.0051466e-02   4.2510783e-01   9.4545635e-03  -9.9990922e-02   4.6779288e-01  -1.5531525e-01   4.5186607e-01  -4.8672335e-02  -6.5146437e-02  -2.7157184e-02   1.9661613e-02  -8.4056425e-02   2.4025504e-01  -1.6824185e-01   4.4120595e-02  -1.2288289e-01   2.8279854e-01  -1.0441396e-01  -8.6070576e-03   1.8961055e-01   1.0122227e-01  -6.8795348e-02  -2.1787878e-01   1.3424170e-01  -1.0076078e-01  -2.1095330e-01  -1.8736514e-01   2.8335033e-01  -2.0468936e-01   8.5974936e-02  -2.0189445e-01  -1.8890869e-01   2.9039549e-01   3.0009850e-01  -1.9728818e-01  -1.8888897e-01  -7.4805019e-02  -1.7536575e-01   1.7515390e-01  -2.1011144e-01  -1.9569987e-01  -2.1300264e-01  -2.0561908e-01  -1.6645619e-01   2.7009110e-01  -1.2221707e-01  -2.1486543e-01   3.2520221e-01   3.8607444e-01  -1.7115740e-01   4.2398550e-01   1.8026182e-01  -2.0749042e-01  -2.1460061e-01  -1.3988288e-01  -2.1318204e-01   3.4338137e-01  -2.3999363e-01   7.7193472e-02  -2.0671936e-02   3.8289527e-01   4.3345441e-01   4.1143763e-01  -4.8349239e-03   3.2313892e-01  -7.3922671e-02  -8.0863170e-02  -1.6058679e-01  -1.0059881e-01   1.7443491e-01  -2.2663179e-01  -2.0112581e-01  -1.5947487e-01   3.6767858e-01  -1.8163536e-01  -1.2126575e-01   1.6523242e-01   7.9036139e-02   2.2360234e-01  -2.0670561e-01   4.2423734e-01  -1.9155942e-01  -1.6556187e-01  -1.8787748e-01  -1.5761931e-01  -2.0888103e-01  -2.1119493e-01  -1.1779028e-02  -1.9773911e-01  -3.2550245e-02  -1.8221084e-01   4.2455715e-01   2.3381416e-02   2.1587865e-02  -2.1260810e-01  -1.4629912e-01  -1.4378143e-01   3.8311124e-01  -2.0099699e-01   4.3676206e-01   5.5224294e-03   4.3037596e-01  -1.2675665e-01  -1.9248998e-01   4.1408641e-01  -6.6107489e-02   4.3255469e-01   1.3105155e-01  -2.0654338e-01  -1.9686047e-01   1.8609720e-01  -2.1908921e-01   2.8530204e-01  -7.2923852e-02   1.9793130e-01   2.4064241e-02   3.6204550e-01  -2.1640683e-01  -1.8040726e-01
   2.4255628e-02   1.1423709e-01  -1.7312235e-01  -4.9707660e-02  -5.9311451e-02  -1.5351296e-01  -5.0396344e-02  -2.1985993e-02   1.8816214e-01  -5.6874496e-02   1.0148727e-01  -1.3555658e-02  -6.5090908e-02   1.7027702e-01   2.9526307e-01  -1.0594770e-01  -1.0560362e-01   1.8495623e-02   6.5329063e-04   1.5715516e-01  -7.0363521e-02  -7.0095525e-03  -8.3983418e-02  -5.4121350e-02   1.9781160e-02   1.3157124e-01  -1.4680009e-01  -6.1671016e-02   2.2304612e-01   3.7433619e-01  -1.2604747e-01   4.5363541e-01   2.6423451e-02  -5.9107864e-02  -5.2341218e-02  -1.6408810e-01  -3.0241968e-02   3.4024532e-01  -4.2518276e-02   8.7855208e-02   5.9576796e-02   3.5811503e-01   4.5855675e-01   4.3060125e-01  -1.3716980e-01   3.3395521e-01   4.9310372e-02   4.2317392e-02  -2.0879999e-02   3.2498578e-02   1.8898249e-01  -7.9830202e-02  -5.9034575e-02  -1.4988650e-01   3.6218791e-01  -1.2917415e-01   2.3924809e-02   1.5413303e-01   1.1884202e-01   2.0462069e-01  -7.7803211e-02   4.4667033e-01  -1.8077803e-03  -1.3810736e-01  -1.2645392e-01   1.3481785e-02  -9.2440047e-02  -4.8429636e-02  -1.5011125e-01  -1.0990197e-01   4.4751878e-02  -9.6455959e-03   4.5112195e-01  -1.2143282e-01  -1.1982318e-01  -9.9706672e-02  -1.4052443e-01   1.8771090e-02   3.4449339e-01  -3.9136973e-02   4.2411619e-01   7.3699209e-02   4.1304441e-01   9.5976087e-03  -1.2656789e-01   4.3371867e-01  -1.4868237e-01   4.3900276e-01  -4.9608030e-02  -6.4033346e-02  -4.0317106e-02   2.7774218e-03  -7.4473818e-02   2.7201293e-01  -1.5372287e-01   4.8623613e-02  -1.1897447e-01   2.6598199e-01  -1.0042387e-01  -9.6454992e-03   1.8522978e-01   9.5532869e-02  -8.0121535e-02  -1.9096611e-01   1.3105559e-01  -8.0390663e-02  -2.0243473e-01  -2.0119976e-01   3.2038159e-01  -2.1084649e-01   8.0996108e-02  -1.9765908e-01  -2.0325603e-01   2.9310865e-01   3.0843189e-01  -2.0706696e-01  -1.9390270e-01  -9.0516495e-02  -1.8013402e-01   1.7924635e-01  -2.1666569e-01  -1.9164277e-01  -1.9288223e-01  -2.0194773e-01  -1.4107496e-01   2.7391292e-01  -1.2588401e-01  -2.2439385e-01   3.3638883e-01   3.7203901e-01  -1.6216578e-01   4.0803463e-01   1.8261037e-01  -2.1873713e-01  -2.0370385e-01  -1.4889209e-01  -1.9815013e-01   3.4338469e-01  -2.1028783e-01   7.7380639e-02  -2.0276253e-02   3.7489635e-01   4.2938344e-01   3.9439266e-01  -4.9774198e-03   3.3491545e-01  -7.6787208e-02  -6.6142313e-02  -1.8453085e-01  -1.0466900e-01   1.8308209e-01  -2.1007071e-01  -1.9944190e-01  -1.5457041e-01   3.6945775e-01  -1.9833007e-01  -1.2579840e-01   1.4400336e-01   9.3624778e-02   2.1441804e-01  -2.0589203e-01   4.2499448e-01  -1.7020218e-01  -1.6584163e-01  -1.7538025e-01  -1.5150659e-01  -1.8973368e-01  -1.8953974e-01  -2.0911730e-02  -1.8824129e-01  -5.4640252e-02  -1.9559790e-01   4.0854407e-01   4.9243893e-02   3.6286922e-02  -2.1494313e-01  -1.5729032e-01  -1.5128635e-01   3.7803284e-01  -1.9492868e-01   4.2368763e-01   8.7458675e-03   4.1620853e-01  -1.3493589e-01  -2.0845529e-01   4.2509194e-01  -6.7954731e-02   4.3088054e-01   1.2932563e-01  -2.2471419e-01  -1.8452746e-01   1.7187193e-01  -2.2457676e-01   2.8896640e-01  -6.6583360e-02   1.9357936e-01   2.0044272e-02   3.5439366e-01  -2.0377747e-01  -1.6912611e-01
   2.5200232e-02   1.0923926e-01  -1.5584608e-01  -5.0186706e-02  -4.5715357e-02  -1.5617204e-01  -3.0819592e-02  -4.3451777e-02   1.5537812e-01  -7.9210633e-02   1.2446549e-01   7.1226290e-03  -7.0997238e-02   1.4192829e-01   3.0088454e-01  -9.6193780e-02  -1.1617836e-01   2.9052850e-02  -3.0778120e-03   1.9664026e-01  -8.3506423e-02  -1.7403672e-02  -8.1493358e-02  -5.5152186e-02   8.3629304e-03   1.5117966e-01  -1.4494833e-01  -8.9017633e-02   2.1769314e-01   3.6787163e-01  -1.2904748e-01   4.4031785e-01   8.9280650e-03  -4.4735727e-02  -5.2099813e-02  -1.4301933e-01  -2.2938471e-02   3.2502519e-01  -5.1510154e-02   9.8945441e-02   6.6962015e-02   3.7099723e-01   4.6447300e-01   4.3514241e-01  -1.3704205e-01   3.2989298e-01   2.4820389e-02   4.3235964e-02  -5.8677146e-03   2.6940001e-02   1.8351086e-01  -6.6373868e-02  -5.5935485e-02  -1.4792087e-01   3.6464756e-01  -1.1590673e-01   2.5760463e-02   1.5141746e-01   1.3386132e-01   2.0364317e-01  -6.3247643e-02   4.5292748e-01  -2.1103243e-03  -1.5071163e-01  -1.3150847e-01   6.6778299e-03  -1.1198961e-01  -3.2648428e-02  -1.4296774e-01  -9.7495376e-02   7.4032860e-02  -1.8268257e-02   4.2944784e-01  -1.0819742e-01  -1.2004214e-01  -8.9011196e-02  -1.4792677e-01   2.6670822e-02   3.3102666e-01  -2.8501683e-02   4.0965393e-01   6.3649078e-02   4.0984708e-01   1.3345113e-02  -1.0923242e-01   4.5265840e-01  -1.4895163e-01   4.4600574e-01  -2.8049758e-02  -3.5111789e-02  -3.4974102e-02   1.3636125e-02  -7.7097217e-02   2.5329358e-01  -1.4306586e-01   3.4081150e-02  -1.0227614e-01   2.7383361e-01  -1.1155533e-01  -8.2328135e-03   1.7909385e-01   9.4364541e-02  -7.9320013e-02  -1.9776468e-01   1.4150021e-01  -7.8139371e-02  -2.1050619e-01  -1.8827471e-01   2.8221545e-01  -1.9249274e-01   8.6239770e-02  -1.8771174e-01  -2.1760983e-01   2.8041045e-01   3.1319145e-01  -2.1905186e-01  -1.9631888e-01  -6.8378564e-02  -1.6338181e-01   1.8198000e-01  -2.2577867e-01  -1.9403522e-01  -1.9561591e-01  -1.9030149e-01  -1.6312387e-01   2.7961292e-01  -1.2861051e-01  -2.0936117e-01   3.3463181e-01   3.6454715e-01  -1.4757800e-01   4.3559395e-01   1.7355957e-01  -2.1565898e-01  -2.0398865e-01  -1.7593297e-01  -2.0336536e-01   3.4308450e-01  -2.0594707e-01   8.4656051e-02  -3.3564418e-03   3.7139511e-01   4.3705029e-01   4.0879194e-01   3.2208300e-03   3.3408215e-01  -8.1947516e-02  -5.8161807e-02  -1.8699353e-01  -1.0467313e-01   1.6461898e-01  -2.1486659e-01  -1.8366611e-01  -1.6789989e-01   3.5312057e-01  -1.9039523e-01  -1.2033853e-01   1.3779047e-01   9.9641061e-02   2.1749034e-01  -2.0632390e-01   4.2600820e-01  -1.8492171e-01  -1.5665811e-01  -1.7272239e-01  -1.5551736e-01  -2.1996322e-01  -1.9261708e-01  -4.5501344e-02  -2.1037952e-01  -3.6178019e-02  -1.9572343e-01   4.3037613e-01   1.1417239e-02   1.1538967e-02  -2.0318361e-01  -1.4087885e-01  -1.4636352e-01   3.8036104e-01  -1.8485108e-01   4.2325732e-01   2.2300148e-03   4.0972757e-01  -1.4108353e-01  -1.8640657e-01   4.2321030e-01  -7.6322832e-02   4.1869753e-01   1.1303933e-01  -1.9159078e-01  -1.9127329e-01   1.7815035e-01  -2.1040288e-01   2.8278313e-01  -7.2951145e-02   2.0505605e-01   4.5967518e-02   3.5879996e-01  -2.0187373e-01  -1.7523392e-01
   1.6008377e-02   1.2001097e-01  -1.3739448e-01  -5.4446931e-02  -3.6570055e-02  -1.3388412e-01  -5.4856260e-02  -2.9257505e-02   1.7757480e-01  -8.4622965e-02   8.9149035e-02  -1.2713613e-02  -6.1039382e-02   1.6310598e-01   2.9446263e-01  -9.8874642e-02  -1.1911817e-01   1.0002957e-02   1.1108802e-02   1.8723473e-01  -6.2800885e-02  -1.8238508e-02  -7.1640050e-02  -3.9649438e-02   1.1679694e-02   1.5022240e-01  -1.4030721e-01  -7.4767633e-02   2.2238151e-01   3.9845551e-01  -1.1716295e-01   4.5522266e-01   1.3262645e-02  -5.5419857e-02  -6.8367156e-02  -1.2007649e-01  -2.0509451e-02   3.0216054e-01  -6.9174492e-02   1.0918504e-01   4.8565419e-02   3.9107483e-01   4.5643942e-01   4.1374480e-01  -1.3254230e-01   3.1857774e-01   2.4282981e-02   2.8687952e-02  -7.5113718e-03   3.1026191e-02   1.8968357e-01  -5.8862122e-02  -7.4194660e-02  -1.4011079e-01   3.5235640e-01  -1.2967148e-01   1.4562705e-02   1.3963851e-01   1.0810384e-01   2.0729478e-01  -8.3236373e-02   4.6155198e-01  -6.2128449e-03  -1.2662179e-01  -1.2223470e-01   2.7988151e-02  -9.8142935e-02  -3.7758165e-02  -1.3662665e-01  -1.1044590e-01   6.0862988e-02  -1.4831374e-02   4.3012961e-01  -1.2404618e-01  -1.1417472e-01  -8.5505824e-02  -1.4294489e-01   3.3118169e-04   3.3183503e-01  -5.0199996e-02   4.3808952e-01   7.2850228e-02   4.2953523e-01   2.3949188e-02  -1.1744695e-01   4.5409501e-01  -1.3777527e-01   4.3847464e-01  -3.8680400e-02  -4.8139314e-02  -3.8800907e-02   1.1705904e-02  -7.9991922e-02   2.6961131e-01  -1.4344965e-01   4.1608192e-02  -1.0134513e-01   2.7452315e-01  -1.0269221e-01  -1.6670795e-02   1.9490894e-01   9.5490559e-02  -5.8634618e-02  -1.9804851e-01   1.1306242e-01  -1.0619332e-01  -2.0219505e-01  -1.8637515e-01   3.0144567e-01  -2.1186880e-01   8.4642321e-02  -1.8158269e-01  -1.9584073e-01   2.8297364e-01   3.0620851e-01  -2.1204715e-01  -1.9113159e-01  -8.7105288e-02  -1.6880926e-01   1.9517403e-01  -2.2622231e-01  -1.8918058e-01  -2.0059286e-01  -1.9708697e-01  -1.6509272e-01   2.6246240e-01  -1.0864621e-01  -2.0713336e-01   3.3908505e-01   3.7112808e-01  -1.7402614e-01   4.2387453e-01   1.8420308e-01  -2.1245216e-01  -1.9788436e-01  -1.4841757e-01  -1.8823708e-01   3.3767193e-01  -2.0744647e-01   9.1761536e-02  -2.2560670e-02   3.7067978e-01   4.4030604e-01   4.2428392e-01   5.0557735e-03   3.2938736e-01  -7.1239379e-02  -7.7733612e-02  -1.8983369e-01  -1.1621191e-01   1.8125739e-01  -2.0831255e-01  -1.8787418e-01  -1.3901908e-01   3.5744456e-01  -1.9100289e-01  -1.2956134e-01   1.4698289e-01   8.1643542e-02   2.1642063e-01  -2.0551805e-01   4.5105199e-01  -1.8867981e-01  -1.7427636e-01  -1.7431981e-01  -1.6122395e-01  -2.0798789e-01  -1.8987723e-01  -3.6341640e-02  -2.0400722e-01  -2.4752258e-02  -1.8893106e-01   4.3578761e-01   5.3924478e-02   2.9870786e-03  -2.0096405e-01  -1.5323027e-01  -1.5293756e-01   3.8918116e-01  -2.0969440e-01   4.1915882e-01  -9.4304308e-03   4.2840326e-01  -1.3791888e-01  -1.8153984e-01   4.4269909e-01  -6.5591155e-02   4.3895538e-01   1.4305440e-01  -2.2686469e-01  -1.7532365e-01   1.6645232e-01  -2.0757319e-01   2.7292659e-01  -6.7902800e-02   2.0107645e-01   2.1130993e-02   3.4734242e-01  -1.7941636e-01  -1.8262982e-01
   4.8803271e-03   1.1042734e-01  -1.4047410e-01  -4.7653167e-02  -4.6611284e-02  -1.4040569e-01  -4.5697647e-02  -2.1371369e-02   1.5252709e-01  -6.3055240e-02   1.0728668e-01  -1.1011627e-02  -4.4003336e-02   1.5677411e-01   2.9543926e-01  -8.2437021e-02  -1.2350319e-01   4.3240397e-02  -8.1296062e-03   1.8365778e-01  -6.6778232e-02  -2.3421448e-02  -7.4971617e-02  -4.2760144e-02   4.3964523e-03   1.2820442e-01  -1.6483668e-01  -7.0542391e-02   2.2559409e-01   3.6934788e-01  -1.2598494e-01   4.4258163e-01   3.7773450e-02  -4.4329384e-02  -3.8584059e-02  -1.2610340e-01  -1.0882739e-02   3.2099592e-01  -5.6971971e-02   1.0929696e-01   5.7797303e-02   3.7918916e-01   4.6839513e-01   4.0691906e-01  -1.3695182e-01   3.2913117e-01   5.1577469e-02   5.2781979e-02   1.1389185e-03   5.5442884e-03   1.8642803e-01  -7.7313106e-02  -4.0680920e-02  -1.3915314e-01   3.4967765e-01  -1.0155946e-01   1.1079243e-02   1.4667188e-01   9.9581087e-02   1.9207341e-01  -6.8468082e-02   4.5295999e-01  -2.2011866e-02  -1.1656444e-01  -1.0373173e-01   8.8997942e-03  -9.2518083e-02  -3.8674827e-02  -1.4199359e-01  -1.0249359e-01   5.0302962e-02  -1.7967307e-02   4.5736389e-01  -1.1938331e-01  -1.2237318e-01  -8.8278706e-02  -1.3467513e-01   9.1519465e-03   3.2638521e-01  -3.9028007e-02   4.3157457e-01   5.2010891e-02   4.3944066e-01   2.0764009e-02  -9.6962056e-02   4.3141007e-01  -1.5000971e-01   4.3818758e-01  -2.8006727e-02  -5.1027296e-02  -2.6402105e-02   1.5317090e-02  -7.1903847e-02   2.6907772e-01  -1.4045789e-01   3.3753785e-02  -1.0438683e-01   2.7558655e-01  -1.0019123e-01  -4.9266526e-03   1.7035148e-01   1.0071195e-01  -7.0908355e-02  -2.0488740e-01   1.1482681e-01  -8.3698105e-02  -2.0376746e-01  -2.0210123e-01   2.9123031e-01  -1.9997055e-01   7.7025890e-02  -1.7605773e-01  -1.8608065e-01   2.7973015e-01   2.8607937e-01  -2.2583700e-01  -1.9151617e-01  -6.7480082e-02  -1.6463879e-01   1.7895924e-01  -2.0510935e-01  -1.9064897e-01  -2.2073738e-01  -2.0940486e-01  -1.6284380e-01   2.8998275e-01  -1.3321781e-01  -2.0626601e-01   3.3048358e-01   3.8178568e-01  -1.6644004e-01   4.2630217e-01   1.7270838e-01  -2.0214301e-01  -2.2411103e-01  -1.4844016e-01  -1.9145060e-01   3.5104241e-01  -2.0515452e-01   8.2061119e-02  -3.3517996e-02   3.7045129e-01   4.3996151e-01   4.0514220e-01   2.4213299e-03   3.2600996e-01  -7.8168879e-02  -6.3562370e-02  -1.4598536e-01  -9.1247076e-02   2.1188780e-01  -2.0792905e-01  -1.8594101e-01  -1.3903442e-01   3.4220147e-01  -1.9714045e-01  -1.3808872e-01   1.5589109e-01   9.3509467e-02   2.2507711e-01  -2.0784627e-01   4.3787400e-01  -1.7657128e-01  -1.7854040e-01  -1.9530543e-01  -1.2903283e-01  -1.9569311e-01  -2.2376932e-01  -3.5685943e-02  -1.9322867e-01  -3.4374620e-02  -1.7506390e-01   4.3752410e-01   3.9239346e-02   1.6650629e-02  -2.0571935e-01  -1.3415986e-01  -1.6269830e-01   3.8812140e-01  -1.7782737e-01   4.3387891e-01   1.9238336e-02   4.3307292e-01  -1.2653811e-01  -1.8334087e-01   4.2834825e-01  -5.0997249e-02   4.2743422e-01   1.1358253e-01  -1.9781655e-01  -1.9658371e-01   1.7139342e-01  -2.1474165e-01   2.8314597e-01  -6.6897863e-02   2.0094624e-01   3.5972059e-02   3.5969737e-01  -2.1110245e-01  -1.6161212e-01
  -1.6460063e-03   1.2428786e-01  -1.3426518e-01  -4.7807192e-02  -5.0543978e-02  -1.5659232e-01  -5.3819364e-02  -2.8935221e-02   1.7099213e-01  -7.9811771e-02   9.4833094e-02  -1.1794021e-02  -4.0400198e-02   1.3899502e-01   2.8551158e-01  -9.9625512e-02  -9.7042859e-02   3.7408675e-02   3.4296750e-03   1.9326065e-01  -7.6570368e-02  -7.6589585e-03  -7.7591441e-02  -3.3378477e-02   1.5172229e-02   1.3523997e-01  -1.5147102e-01  -5.0544064e-02   2.2845889e-01   3.6843465e-01  -1.1628021e-01   4.4448377e-01   3.9223787e-02  -5.8266283e-02  -2.5624723e-02  -1.3690908e-01  -1.2156615e-02   3.1870742e-01  -5.4185154e-02   9.6947207e-02   7.9209652e-02   3.7929969e-01   4.6379505e-01   4.0642512e-01  -1.3052528e-01   3.3609948e-01   3.2938702e-02   2.9381824e-02  -1.7447290e-02   1.2568901e-02   1.7906747e-01  -8.5621315e-02  -4.7584067e-02  -1.4408496e-01   3.3190635e-01  -1.0757464e-01   2.8102984e-02   1.3252108e-01   8.4883671e-02   2.0689904e-01  -5.6078453e-02   4.2230293e-01  -2.9991252e-02  -1.3027337e-01  -1.1502787e-01  -4.1475273e-03  -9.8665940e-02  -2.9000416e-02  -1.1894863e-01  -9.6762644e-02   4.3440906e-02  -4.8954083e-03   4.4927274e-01  -1.2180011e-01  -1.2053902e-01  -8.7542465e-02  -1.2397909e-01   1.9287506e-02   3.1595059e-01  -4.0003154e-02   4.2332516e-01   6.7068698e-02   4.1107561e-01   1.3285116e-02  -9.1318965e-02   4.3081363e-01  -1.6878931e-01   4.4055836e-01  -4.8135313e-02  -4.3127600e-02  -5.9010617e-03   8.6566480e-03  -8.6000667e-02   2.4543091e-01  -1.5223322e-01   3.6782343e-02  -1.1161122e-01   2.5386815e-01  -8.7994272e-02  -1.1695526e-02   1.7001860e-01   8.4921063e-02  -8.3606890e-02  -2.1612799e-01   1.2125178e-01  -8.5398273e-02  -1.9500660e-01  -1.8576137e-01   2.9075896e-01  -2.1670292e-01   8.5539687e-02  -1.8368822e-01  -2.0217136e-01   2.9437761e-01   3.1078742e-01  -1.9278774e-01  -1.8510326e-01  -6.9765192e-02  -1.6196636e-01   2.0826418e-01  -2.1513427e-01  -1.9029537e-01  -1.9306933e-01  -2.0186043e-01  -1.3738359e-01   2.5038819e-01  -1.1629737e-01  -1.9357744e-01   3.3832155e-01   3.8344058e-01  -1.7168104e-01   4.1847717e-01   1.8149530e-01  -1.8943266e-01  -1.9563230e-01  -1.4970303e-01  -1.6815193e-01   3.3865137e-01  -1.9241488e-01   7.0092279e-02  -1.2047580e-02   3.8435563e-01   4.3859830e-01   4.1236023e-01  -7.2944591e-03   3.2933465e-01  -7.0610818e-02  -6.9690250e-02  -1.7879591e-01  -1.2556978e-01   1.8917995e-01  -2.1089534e-01  -1.9649788e-01  -1.5108907e-01   3.5510739e-01  -1.9150616e-01  -1.0686504e-01   1.3184364e-01   7.8252836e-02   2.1757729e-01  -2.0041070e-01   4.3441073e-01  -1.7230218e-01  -1.5429489e-01  -1.9743520e-01  -1.3677681e-01  -2.0893245e-01  -2.1630238e-01  -3.0389795e-02  -1.9483796e-01  -4.0837615e-02  -1.4687753e-01   4.2029908e-01   3.3228627e-02   1.9179428e-03  -1.9785346e-01  -1.4111994e-01  -1.4775641e-01   3.9443911e-01  -1.8921305e-01   4.1709461e-01  -2.4147625e-03   4.3239329e-01  -1.5212107e-01  -1.7658976e-01   4.2899293e-01  -7.1908814e-02   4.1964409e-01   1.1195764e-01  -1.9205322e-01  -1.9641575e-01   1.6645139e-01  -2.2519822e-01   2.9349385e-01  -7.9846782e-02   2.1634682e-01   3.6048138e-02   3.3189069e-01  -2.0366364e-01  -1.7619833e-01
   5.3759704e-03   1.2126462e-01  -1.5596965e-01  -5.1392843e-02  -5.3048526e-02  -1.4126513e-01  -3.6149495e-02  -4.8038388e-03   1.6659318e-01  -6.1468558e-02   9.7255113e-02  -3.3660786e-03  -6.4397327e-02   1.4677946e-01   3.0832844e-01  -8.6099368e-02  -1.1230180e-01   4.7317795e-02   4.8247298e-03   1.8601602e-01  -6.1368833e-02  -2.7189297e-02  -8.2069095e-02  -3.4102695e-02   1.9358777e-02   1.2637195e-01  -1.3291749e-01  -7.1462638e-02   1.9803312e-01   3.6030422e-01  -1.1900915e-01   4.2866222e-01   1.5141425e-02  -5.0938712e-02  -3.5178085e-02  -1.2815515e-01  -1.3235810e-02   3.2287517e-01  -5.3119300e-02   9.2581608e-02   6.3648562e-02   3.7451714e-01   4.6845469e-01   4.2390749e-01  -1.2799444e-01   3.1714289e-01   2.7052261e-02   3.5830241e-02  -8.9685973e-03   1.2957849e-02   1.7276209e-01  -6.6213674e-02  -5.0379838e-02  -1.3612382e-01   3.5396607e-01  -1.0796482e-01   6.8727128e-03   1.4512790e-01   9.8155312e-02   1.8573317e-01  -6.6156243e-02   4.4644427e-01   5.6679536e-03  -1.2559972e-01  -1.1698590e-01   1.7256141e-02  -9.7896708e-02  -3.6563265e-02  -1.4969865e-01  -8.2978131e-02   5.7965307e-02  -3.0307963e-02   4.4332915e-01  -1.2516776e-01  -1.2244011e-01  -1.0000261e-01  -1.3847361e-01   4.9829909e-03   3.2205049e-01  -3.3220564e-02   4.2938475e-01   6.9829258e-02   4.2812143e-01   2.0070963e-02  -1.0603026e-01   4.1440376e-01  -1.4529620e-01   4.4893255e-01  -2.1732053e-02  -3.9664865e-02  -4.2502373e-02   1.7397905e-02  -8.6917919e-02   2.6027628e-01  -1.4475314e-01   5.3065267e-02  -1.1002429e-01   2.4835958e-01  -8.9932866e-02  -5.1068936e-03   1.7173786e-01   9.4366752e-02  -7.4548008e-02  -1.8491001e-01   1.1646494e-01  -9.9547869e-02  -1.9529048e-01  -1.9133708e-01   2.9127358e-01  -2.1429890e-01   9.5588254e-02  -1.9097490e-01  -2.0600378e-01   2.6238949e-01   3.1502963e-01  -2.0499032e-01  -1.7592425e-01  -6.0798157e-02  -1.6167038e-01   2.1210316e-01  -1.9529536e-01  -1.8565592e-01  -2.0487478e-01  -1.9107565e-01  -1.2864200e-01   2.6225558e-01  -1.2990854e-01  -1.9507313e-01   3.1784459e-01   3.8107838e-01  -1.6244335e-01   4.1411848e-01   1.7920069e-01  -1.9430294e-01  -1.9988848e-01  -1.3755719e-01  -2.0240354e-01   3.2228896e-01  -2.0020363e-01   9.2090906e-02  -3.0358397e-02   3.8206057e-01   4.2211449e-01   4.2026844e-01  -4.3686445e-03   3.2305572e-01  -5.9265527e-02  -6.5505082e-02  -1.7501796e-01  -1.0211100e-01   1.9855970e-01  -1.7350307e-01  -1.8632393e-01  -1.5400973e-01   3.6793817e-01  -1.9092584e-01  -1.2050205e-01   1.4711684e-01   7.7665364e-02   2.1461624e-01  -1.8823565e-01   4.1812813e-01  -1.8579323e-01  -1.7359794e-01  -1.7220870e-01  -1.6033911e-01  -1.8986055e-01  -1.9353251e-01  -3.3193345e-02  -1.9359017e-01  -9.5595532e-03  -1.7732704e-01   4.1835107e-01   2.9075737e-02   2.4739612e-02  -1.8648583e-01  -1.4185036e-01  -1.3940934e-01   3.8106736e-01  -1.9128457e-01   4.2911648e-01   2.7354055e-03   4.2285536e-01  -1.1787995e-01  -1.7132575e-01   4.3288551e-01  -8.7109897e-02   4.2507364e-01   1.1386455e-01  -1.9129594e-01  -1.8009149e-01   1.7854776e-01  -2.0506922e-01   2.8883957e-01  -7.7980892e-02   1.9164830e-01   1.0573894e-02   3.3675234e-01  -1.8523150e-01  -1.6966377e-01
   7.9838349e-03   1.1496744e-01  -1.5909597e-01  -4.8120594e-02  -3.7041067e-02  -1.4217698e-01  -2.4667515e-02  -2.6040240e-02   1.7046252e-01  -6.5306718e-02   1.2037092e-01  -9.1660178e-03  -5.9220035e-02   1.5525979e-01   2.9362909e-01  -9.3788455e-02  -9.6534167e-02   2.9971993e-02   1.5350932e-02   1.7448161e-01  -5.9172955e-02  -2.4037199e-02  -7.7598342e-02  -3.5427200e-02  -6.3465398e-03   1.3952359e-01  -1.6013976e-01  -5.3561038e-02   2.3018706e-01   3.7362771e-01  -1.3156937e-01   4.5998535e-01   3.2046032e-02  -5.8596992e-02  -6.2501931e-02  -1.2495197e-01  -1.5756026e-02   3.1928916e-01  -6.3175034e-02   1.0985718e-01   6.2204274e-02   3.4754247e-01   4.2284859e-01   4.0794737e-01  -1.1827240e-01   3.1292845e-01   3.2405362e-02   4.1491291e-02  -7.6462737e-03   1.0798138e-02   1.7796726e-01  -8.7898965e-02  -4.8458589e-02  -1.3329719e-01   3.4696254e-01  -9.3871548e-02   5.5232445e-03   1.4064943e-01   1.0932763e-01   1.9050801e-01  -6.7979216e-02   4.3466326e-01  -1.8415751e-02  -1.1880265e-01  -1.1017733e-01   9.6369648e-03  -8.5126762e-02  -2.1607367e-02  -1.3892026e-01  -7.9390918e-02   7.0930485e-02  -1.5755973e-02   4.3931075e-01  -9.2375831e-02  -1.2287258e-01  -9.5631916e-02  -1.5127667e-01   5.3340572e-03   3.1117945e-01  -2.8968013e-02   4.2640361e-01   7.6904437e-02   4.2859555e-01   9.8941551e-03  -1.0116280e-01   4.0453328e-01  -1.4731665e-01   4.4103162e-01  -4.4540675e-02  -4.2855897e-02  -2.8546165e-02   8.2765382e-03  -9.3350532e-02   2.7711892e-01  -1.4642898e-01   4.1922311e-02  -1.1805284e-01   2.5329018e-01  -1.0086494e-01  -7.5719059e-03   1.7710222e-01   9.5538191e-02  -6.9542289e-02  -1.9280304e-01   1.2864527e-01  -9.2343254e-02  -1.9799932e-01  -1.8152843e-01   2.8985589e-01  -1.9311260e-01   7.5991672e-02  -1.5890571e-01  -1.9478775e-01   2.9953212e-01   3.3515844e-01  -2.0796702e-01  -2.0422709e-01  -6.4743963e-02  -1.6848946e-01   2.0878999e-01  -2.0102342e-01  -1.6112886e-01  -1.9172866e-01  -1.9141021e-01  -1.4344987e-01   2.8059485e-01  -1.0416518e-01  -2.0364276e-01   3.1493300e-01   3.6771763e-01  -1.6470946e-01   4.4202865e-01   1.8135218e-01  -2.0045588e-01  -1.9518725e-01  -1.5427859e-01  -1.7670095e-01   3.3692442e-01  -2.0547228e-01   8.9137698e-02  -1.1877838e-03   3.5334588e-01   4.4616508e-01   3.8994906e-01  -1.1152477e-02   3.3761220e-01  -6.0627174e-02  -9.3485754e-02  -1.4526461e-01  -1.0996737e-01   1.9003930e-01  -2.1102300e-01  -1.8927985e-01  -1.6287037e-01   3.6336735e-01  -1.8824548e-01  -1.2306829e-01   1.5871610e-01   9.8242567e-02   2.1911538e-01  -1.8324976e-01   4.3112119e-01  -1.4195193e-01  -1.6509100e-01  -1.6843319e-01  -1.6193371e-01  -2.0068342e-01  -1.9477648e-01  -3.7786449e-02  -2.0937067e-01  -3.2410340e-02  -1.7527445e-01   4.3053745e-01   2.6491681e-02   3.4630165e-03  -1.9716932e-01  -1.4939253e-01  -1.5685865e-01   3.8165122e-01  -1.6232153e-01   4.1892242e-01  -4.6735523e-03   4.1309082e-01  -1.0716981e-01  -1.9592873e-01   4.1610270e-01  -7.0283932e-02   4.1352962e-01   1.0006583e-01  -1.9374391e-01  -1.9943983e-01   1.8283097e-01  -2.0529215e-01   2.8379538e-01  -7.9516526e-02   1.9140114e-01   2.6333796e-02   3.5551438e-01  -1.9463245e-01  -1.7968840e-01
   2.9268864e-02   1.1456258e-01  -1.5358662e-01  -4.8107643e-02  -2.7728902e-02  -1.2758667e-01  -3.7850093e-02  -1.9396994e-02   1.7200481e-01  -5.8480195e-02   1.0435553e-01  -1.9184604e-02  -5.0692666e-02   1.3638288e-01   2.7668493e-01  -9.2025525e-02  -9.0947489e-02   3.5163355e-02   1.0096931e-02   1.7476203e-01  -6.1459956e-02  -1.2240192e-02  -7.1956717e-02  -2.3936945e-02   7.4662850e-03   1.2617084e-01  -1.4727649e-01  -5.0502829e-02   2.1796456e-01   3.7899093e-01  -1.3521284e-01   4.4990114e-01   4.5220627e-03  -3.9132229e-02  -7.3420312e-02  -1.1752657e-01  -2.4008370e-02   3.1423357e-01  -6.0535132e-02   9.8373611e-02   4.7520180e-02   3.7199420e-01   4.4532966e-01   4.0424945e-01  -1.1217079e-01   3.1525844e-01   1.4165488e-02   1.0990682e-02  -1.9123117e-02   3.4593689e-02   1.5898682e-01  -5.3871439e-02  -2.8369334e-02  -1.1212231e-01   3.3832528e-01  -9.6720116e-02   3.2402329e-02   1.4539969e-01   9.0721073e-02   2.0498161e-01  -7.0904708e-02   4.2906595e-01  -1.0739068e-02  -1.3859453e-01  -1.1096963e-01   1.3912541e-03  -9.2996988e-02  -1.8396780e-02  -1.2829173e-01  -8.5831436e-02   6.5701609e-02  -2.0204899e-02   4.1244403e-01  -1.1174474e-01  -1.0908432e-01  -8.6205471e-02  -1.2512787e-01  -1.6994552e-02   3.2944349e-01  -2.8326982e-02   4.3787438e-01   6.4612517e-02   3.9450268e-01   8.1727244e-03  -1.1524601e-01   4.4123695e-01  -1.2508424e-01   4.2881103e-01  -4.6167811e-02  -4.8401918e-02  -2.8805630e-02   6.4027657e-03  -7.7199529e-02   2.4280445e-01  -1.5962478e-01   2.0406795e-02  -1.1117047e-01   2.7299988e-01  -9.1426568e-02  -1.1763658e-02   1.9462063e-01   9.4330126e-02  -8.6637130e-02  -2.0052906e-01   1.2366724e-01  -7.1871429e-02  -2.0048197e-01  -2.0431356e-01   2.8673934e-01  -2.2871175e-01   7.3266680e-02  -1.8059258e-01  -1.7992527e-01   2.8825619e-01   3.2553578e-01  -1.8995678e-01  -1.8688134e-01  -6.0545221e-02  -1.4405906e-01   1.8854322e-01  -1.9497482e-01  -1.7723330e-01  -2.0831349e-01  -2.0757274e-01  -1.5475154e-01   2.6235474e-01  -1.2306438e-01  -1.9333058e-01   3.1697825e-01   3.7922088e-01  -1.8718239e-01   4.3960039e-01   1.8813527e-01  -1.8677175e-01  -1.9610975e-01  -1.5150332e-01  -1.7532021e-01   3.5875600e-01  -2.0898893e-01   7.8050911e-02  -3.0520382e-02   3.6862110e-01   4.3390619e-01   3.9589457e-01  -1.2806678e-02   3.2370350e-01  -6.9623519e-02  -6.0658359e-02  -1.7491404e-01  -1.1856014e-01   1.9097038e-01  -2.0157306e-01  -1.8797333e-01  -1.5491281e-01   3.4951763e-01  -2.1137465e-01  -1.1146907e-01   1.4606078e-01   7.8779811e-02   2.0502770e-01  -2.0980514e-01   4.1979977e-01  -1.6181648e-01  -1.7104307e-01  -1.7780385e-01  -1.5468352e-01  -2.0276444e-01  -1.8698347e-01  -3.7758820e-02  -1.8764766e-01  -4.6000731e-02  -1.8102518e-01   4.0712876e-01   1.2070948e-02   6.8242623e-03  -1.8725067e-01  -1.1845373e-01  -1.4382757e-01   3.7405782e-01  -1.8669476e-01   4.3865521e-01   2.7875778e-02   4.1277229e-01  -1.1123566e-01  -1.7961113e-01   4.1250726e-01  -6.9926080e-02   4.0372753e-01   1.1442680e-01  -1.9020483e-01  -1.8899758e-01   1.5753686e-01  -2.0467079e-01   2.8588870e-01  -7.0895088e-02   2.0279547e-01  -3.8807179e-04   3.4265962e-01  -1.8485177e-01  -1.6046111e-01
   1.6932342e-02   9.8948457e-02  -1.4323368e-01  -5.2296660e-02  -4.4540842e-02  -1.4617787e-01  -4.0665233e-02  -2.3773242e-02   1.7533369e-01  -5.1141386e-02   1.1106973e-01  -2.8628914e-02  -5.3575214e-02   1.4933676e-01   2.8956826e-01  -8.1647887e-02  -1.2411448e-01   4.4810440e-02  -1.4657145e-02   1.7544002e-01  -6.6718103e-02   3.9015393e-04  -6.1208304e-02  -3.2221611e-02   1.5904111e-02   1.2750177e-01  -1.5718737e-01  -5.8132885e-02   2.2713769e-01   3.6967610e-01  -1.1127633e-01   4.3565689e-01   1.2075278e-02  -2.6764469e-02  -4.9988704e-02  -1.1942433e-01  -1.6820635e-02   3.3223252e-01  -4.7498684e-02   1.0483459e-01   4.4464893e-02   3.6304532e-01   4.3063926e-01   3.9941861e-01  -1.2799236e-01   3.1410187e-01   4.2267473e-02   4.3319029e-02  -5.4065967e-03   2.3788094e-02   1.8047577e-01  -5.6836379e-02  -3.7562267e-02  -1.5039709e-01   3.4768558e-01  -8.6877546e-02   3.4473375e-02   1.5773727e-01   1.1638307e-01   1.8099538e-01  -5.9305998e-02   4.4013879e-01  -1.1632492e-02  -1.4161003e-01  -1.1257804e-01   1.3381878e-02  -7.6603254e-02  -2.3949516e-02  -1.2965922e-01  -8.7042956e-02   4.1111052e-02  -1.6733106e-03   4.2216232e-01  -1.0458275e-01  -1.3279600e-01  -1.0019864e-01  -1.4366323e-01   3.1433004e-02   3.2558334e-01  -4.2393278e-02   4.3934475e-01   5.6366977e-02   4.1519291e-01   7.4620030e-03  -1.0550155e-01   4.4280721e-01  -1.2631822e-01   4.3770984e-01  -4.8410045e-02  -2.3688907e-02  -7.9632158e-03   2.4170068e-02  -9.5271667e-02   2.7069714e-01  -1.5859754e-01   4.8621105e-02  -1.3447678e-01   2.4463591e-01  -9.0307160e-02  -1.4399430e-03   1.7848307e-01   8.3281392e-02  -8.3859606e-02  -1.9103709e-01   1.1662430e-01  -9.2405704e-02  -1.8362282e-01  -1.7611683e-01   2.7582573e-01  -1.9230963e-01   9.2366178e-02  -1.6350393e-01  -2.0320452e-01   2.8280475e-01   3.1602020e-01  -2.0016932e-01  -1.9741270e-01  -7.6194676e-02  -1.5695447e-01   1.9125911e-01  -2.0714590e-01  -1.7206679e-01  -2.2008973e-01  -1.8961102e-01  -1.3645013e-01   2.7066300e-01  -1.1389948e-01  -2.1518808e-01   3.1148655e-01   3.7218462e-01  -1.4121870e-01   4.1398569e-01   1.9073698e-01  -1.9444976e-01  -2.1692702e-01  -1.5659763e-01  -1.9849823e-01   3.2585531e-01  -1.9815358e-01   9.9704084e-02  -7.8453348e-04   3.7102254e-01   4.2733046e-01   3.8481047e-01  -7.6233010e-03   3.1971292e-01  -7.3001053e-02  -8.0285453e-02  -1.7379721e-01  -9.6506777e-02   1.8820493e-01  -2.0353205e-01  -1.8541122e-01  -1.6483172e-01   3.5040194e-01  -1.8769071e-01  -1.1823291e-01   1.5422111e-01   9.0143527e-02   2.1863224e-01  -2.2428979e-01   4.5023999e-01  -1.7588091e-01  -1.8592701e-01  -1.6934497e-01  -1.4685932e-01  -2.0592996e-01  -1.6026337e-01  -5.3345468e-02  -1.8630150e-01  -3.0610628e-02  -1.5520561e-01   4.2723317e-01   2.9903264e-02   9.5580791e-04  -2.0586578e-01  -1.3929772e-01  -1.3234646e-01   3.7185189e-01  -1.8264975e-01   4.3882693e-01  -9.5553656e-03   4.1870759e-01  -1.3446826e-01  -1.9072505e-01   4.1212006e-01  -6.2618560e-02   4.2967675e-01   1.1386326e-01  -2.0293145e-01  -1.7982745e-01   1.6481672e-01  -1.9370743e-01   2.5878437e-01  -7.2430784e-02   1.9662578e-01   2.1573452e-02   3.5010469e-01  -1.8319790e-01  -1.4836308e-01
   2.1925745e-02   8.8970430e-02  -1.4938037e-01  -5.3843829e-02  -4.1791503e-02  -1.4397353e-01  -5.6803116e-02  -2.1058325e-02   1.6687691e-01  -5.7026622e-02   7.7119929e-02  -1.9251091e-02  -4.3870252e-02   1.4599558e-01   2.9801302e-01  -7.8150135e-02  -1.0346294e-01   3.1047822e-02   1.8580455e-02   1.8495099e-01  -6.1043725e-02  -8.8728535e-03  -6.6471397e-02  -4.5241287e-02   2.2446537e-02   1.5138221e-01  -1.5177899e-01  -6.5240093e-02   1.9295958e-01   3.6302853e-01  -1.3961895e-01   4.3490784e-01   1.1012314e-02  -5.3732371e-02  -4.9920936e-02  -1.1347684e-01  -2.3859041e-02   3.1093187e-01  -6.6999078e-02   1.1230925e-01   3.8795331e-02   3.4994543e-01   4.4938758e-01   4.0699270e-01  -1.2017204e-01   3.1716956e-01   2.3009872e-02   3.0428551e-02  -2.2210948e-02   1.7421098e-02   1.5898032e-01  -8.5062578e-02  -3.2718627e-02  -1.3111792e-01   3.4628071e-01  -1.0233535e-01   1.5071303e-02   1.4475132e-01   1.0319361e-01   1.7901239e-01  -5.0827072e-02   4.3086557e-01  -9.7916510e-03  -1.2177545e-01  -1.0616384e-01   1.0721412e-02  -8.3269651e-02  -4.1134137e-02  -1.3714361e-01  -7.5424679e-02   5.3587561e-02  -2.1421282e-02   4.1591784e-01  -1.1390099e-01  -1.0657386e-01  -8.0979977e-02  -1.2158693e-01  -7.9103356e-03   3.3337734e-01  -3.7971225e-02   4.1037685e-01   7.6282228e-02   4.1703047e-01   3.4936022e-02  -8.6261193e-02   4.4742431e-01  -1.2225779e-01   4.3343427e-01  -5.0754551e-02  -6.9455275e-02  -2.9541815e-02   2.4627975e-02  -9.7902051e-02   2.4087344e-01  -1.2859131e-01   3.0724378e-02  -1.1296999e-01   2.4592768e-01  -8.2307242e-02  -1.3954306e-02   1.6995964e-01   8.1636056e-02  -8.0047433e-02  -2.0040011e-01   1.1326955e-01  -1.0194132e-01  -1.9659192e-01  -1.7974759e-01   2.8634587e-01  -1.8921302e-01   8.7758870e-02  -1.9165952e-01  -1.9133095e-01   2.6100730e-01   3.0339084e-01  -1.9479754e-01  -2.1181237e-01  -8.7807997e-02  -1.4956380e-01   1.8333637e-01  -1.9250770e-01  -1.8118961e-01  -2.0187876e-01  -1.8129123e-01  -1.2608092e-01   2.5788993e-01  -1.0811757e-01  -2.0008067e-01   3.1518826e-01   3.6531084e-01  -1.5236855e-01   4.1965927e-01   1.8254868e-01  -1.9308361e-01  -1.7657332e-01  -1.6417323e-01  -1.5656284e-01   3.3209641e-01  -1.9337829e-01   9.4464796e-02  -6.0159499e-03   3.5941386e-01   4.2053961e-01   4.0246955e-01  -1.5871874e-02   3.2984175e-01  -6.8594251e-02  -6.3601151e-02  -1.5946109e-01  -9.8381280e-02   1.9546219e-01  -2.0605401e-01  -1.8585646e-01  -1.6554121e-01   3.3731117e-01  -1.8947640e-01  -1.0032423e-01   1.5293030e-01   8.9779868e-02   2.2881016e-01  -2.0128149e-01   4.3519731e-01  -1.8677826e-01  -1.7311401e-01  -1.7138719e-01  -1.3477587e-01  -2.0636060e-01  -1.6858333e-01  -3.3683544e-02  -2.0488255e-01  -1.7478159e-02  -1.7426194e-01   4.1524481e-01   3.0074230e-02   3.8206840e-05  -1.9222148e-01  -1.3894786e-01  -1.5177956e-01   3.7606569e-01  -1.7131844e-01   4.2541298e-01   1.9786627e-02   4.1392695e-01  -1.1846798e-01  -1.9877250e-01   4.1075562e-01  -8.0435234e-02   4.3718650e-01   1.1194248e-01  -1.9337194e-01  -1.8143529e-01   1.6053941e-01  -2.2094454e-01   2.8356533e-01  -9.2734837e-02   1.8783074e-01   1.8752154e-02   3.3733546e-01  -1.8536787e-01  -1.6063098e-01
   1.7750198e-02   9.3078793e-02  -1.3096741e-01  -3.7367176e-02  -4.9849827e-02  -1.4376427e-01  -3.9631584e-02  -1.7181248e-02   1.3453699e-01  -5.1506867e-02   8.7867924e-02  -1.8605989e-02  -5.7186683e-02   1.6243256e-01   2.9604385e-01  -7.4257131e-02  -9.6114597e-02   2.9135304e-02  -1.1363610e-02   1.8869894e-01  -5.3115746e-02  -1.5954886e-02  -6.7324114e-02   8.7814589e-03   2.2879244e-03   1.3562288e-01  -1.4555816e-01  -6.8346564e-02   2.3217272e-01   3.6167105e-01  -1.1377912e-01   4.4962749e-01   1.8478582e-02  -5.3080202e-02  -6.6565096e-02  -1.2257743e-01  -8.8893436e-03   3.2242808e-01  -5.4513241e-02   9.8719496e-02   4.0664287e-02   3.6514430e-01   4.4198316e-01   4.0090109e-01  -1.2422530e-01   3.2027929e-01   2.9041108e-02   2.2096449e-02   1.0907892e-03  -1.9895792e-03   1.7805147e-01  -5.0005647e-02  -3.8975276e-02  -1.1243041e-01   3.2263774e-01  -1.0020961e-01   1.2252799e-02   1.4455503e-01   8.9224021e-02   1.9228544e-01  -5.9723893e-02   4.4925135e-01  -1.9040275e-02  -1.3192766e-01  -1.1490881e-01   2.2562300e-02  -8.2283616e-02  -2.7823823e-02  -1.2935305e-01  -7.4755268e-02   3.5514931e-02  -2.4581211e-02   4.4400158e-01  -1.1581984e-01  -1.0748543e-01  -1.1538045e-01  -1.3480184e-01   1.5957921e-02   3.2673065e-01  -3.9422295e-02   4.2034106e-01   5.7108405e-02   4.1791967e-01   1.7189940e-02  -9.5491597e-02   4.2084658e-01  -1.4376957e-01   4.3404565e-01  -4.3461538e-02  -4.5903569e-02  -2.3636156e-02  -5.2432430e-03  -8.2325387e-02   2.4777114e-01  -1.1925805e-01   2.8949601e-02  -1.2212637e-01   2.6095886e-01  -9.4033177e-02  -2.3814442e-02   1.6607016e-01   8.9287734e-02  -6.7724712e-02  -1.9945340e-01   8.7176482e-02  -7.9283504e-02  -1.8251579e-01  -1.8636729e-01   2.8680721e-01  -1.8831597e-01   9.7006950e-02  -1.8272875e-01  -1.9025443e-01   2.8444465e-01   2.9406592e-01  -1.8615956e-01  -1.8359224e-01  -8.0128690e-02  -1.4914735e-01   2.1387937e-01  -1.9554483e-01  -1.9636048e-01  -1.9664334e-01  -1.8645577e-01  -1.2826827e-01   2.6851498e-01  -1.1526383e-01  -2.1251456e-01   3.2599652e-01   3.6171706e-01  -1.6232849e-01   4.2139833e-01   1.7960121e-01  -1.8311862e-01  -1.7406100e-01  -1.4999247e-01  -1.8776697e-01   3.2059952e-01  -2.0018422e-01   9.6449385e-02  -7.2380278e-03   3.6319872e-01   4.3126161e-01   4.0571844e-01  -9.3212151e-03   3.3235614e-01  -4.6940396e-02  -6.5131432e-02  -1.8672607e-01  -1.0608872e-01   1.8245570e-01  -1.8373914e-01  -1.8985036e-01  -1.4949037e-01   3.3801509e-01  -1.9750166e-01  -1.1231535e-01   1.5270160e-01   8.1217152e-02   2.0073143e-01  -2.0535865e-01   4.3016711e-01  -1.7128691e-01  -1.6053284e-01  -1.7260779e-01  -1.3721389e-01  -1.9092069e-01  -1.8986791e-01  -3.8685803e-02  -1.9651888e-01  -3.4991565e-02  -1.6300894e-01   4.1936142e-01   1.8948171e-02   1.7031831e-02  -1.9465456e-01  -1.3816539e-01  -1.5175792e-01   3.7626842e-01  -1.9762842e-01   4.1771313e-01   3.6313240e-02   4.4087047e-01  -1.3177123e-01  -1.9165778e-01   4.1139707e-01  -7.8465511e-02   4.2806156e-01   1.0167905e-01  -1.7720816e-01  -1.7167708e-01   1.5744728e-01  -2.1646385e-01   2.7298195e-01  -6.7229218e-02   1.8616443e-01   2.3703825e-02   3.4462644e-01  -1.8443207e-01  -1.7270880e-01
   2.0166358e-02   1.1509322e-01  -1.3681609e-01  -4.0646087e-02  -3.2656672e-02  -1.3463992e-01  -4.0806866e-02  -3.9402023e-02   1.5181555e-01  -6.1494233e-02   9.1617167e-02  -2.5455248e-02  -4.1722349e-02   1.3182807e-01   2.8882432e-01  -8.9995336e-02  -8.4426528e-02   3.4246522e-02  -1.0706302e-02   1.6060621e-01  -6.5187866e-02  -1.4516881e-02  -7.2136618e-02  -3.6732555e-02   5.2088043e-03   1.3726508e-01  -1.2840846e-01  -9.0281301e-02   2.4133802e-01   3.6851799e-01  -1.2408325e-01   4.3754570e-01   1.4843439e-02  -4.9762572e-02  -6.2967170e-02  -1.1368085e-01  -7.2101159e-03   3.1139675e-01  -5.6239995e-02   9.1602329e-02   4.2384195e-02   3.5501056e-01   4.4292989e-01   4.1498031e-01  -1.0620644e-01   3.0936512e-01   1.9495293e-02   3.7913666e-02  -9.3114840e-03   1.8245513e-02   1.6507610e-01  -5.6998478e-02  -3.2782505e-02  -1.2113173e-01   3.3716403e-01  -7.9855302e-02   1.9653470e-02   1.3246716e-01   1.0931539e-01   1.8892039e-01  -5.7671206e-02   4.4580171e-01  -1.4614024e-02  -1.2376535e-01  -1.1331239e-01  -2.3986467e-03  -7.4740205e-02  -3.2455944e-02  -1.3282598e-01  -8.8317577e-02   2.2375640e-02  -1.7971661e-02   4.2909523e-01  -9.7557616e-02  -1.0223696e-01  -6.8830272e-02  -1.1410538e-01   7.0615633e-04   3.2931274e-01  -2.3883470e-02   4.1386757e-01   6.5768359e-02   4.0895632e-01   1.0107066e-02  -9.8049305e-02   4.1899357e-01  -1.3448268e-01   4.1222180e-01  -4.7564166e-02  -5.8414779e-02  -2.8237180e-02   2.6609393e-03  -6.2295140e-02   2.4464567e-01  -1.4560983e-01   2.5545359e-02  -1.0519013e-01   2.5831125e-01  -7.2554863e-02  -1.0381922e-02   1.5240727e-01   8.5305896e-02  -9.4173141e-02  -1.8608272e-01   1.0878173e-01  -9.8163891e-02  -1.8256444e-01  -1.7611574e-01   2.7798025e-01  -1.9266122e-01   7.6505082e-02  -1.7108589e-01  -2.0463199e-01   2.6840962e-01   3.1517730e-01  -1.9225233e-01  -1.9981271e-01  -6.5208498e-02  -1.4581802e-01   2.0829006e-01  -1.9871314e-01  -1.5979042e-01  -2.0151964e-01  -2.1086822e-01  -1.2854909e-01   2.6058009e-01  -1.2187133e-01  -2.0335790e-01   3.2868136e-01   3.6866227e-01  -1.8157877e-01   4.1729134e-01   1.5289070e-01  -1.8761718e-01  -1.9974053e-01  -1.6621273e-01  -1.8342748e-01   3.2601161e-01  -1.9106850e-01   8.4269819e-02  -1.5425007e-02   3.7698634e-01   4.3675899e-01   4.0316063e-01  -1.8436096e-02   3.1862483e-01  -7.4198376e-02  -6.1073724e-02  -1.6489295e-01  -1.0493753e-01   1.7398619e-01  -1.7257877e-01  -1.8628164e-01  -1.5033837e-01   3.5159125e-01  -1.8917853e-01  -1.1684657e-01   1.3258129e-01   7.7991555e-02   2.0469191e-01  -1.8387850e-01   4.1115714e-01  -1.6800916e-01  -1.7465536e-01  -1.4796512e-01  -1.2309416e-01  -1.8583474e-01  -1.9370918e-01  -4.3073430e-02  -1.7914990e-01  -3.0471031e-02  -1.6958641e-01   4.0953183e-01   2.3233898e-02   4.2880127e-03  -1.9431461e-01  -1.4040689e-01  -1.3899251e-01   3.8806859e-01  -1.8636180e-01   4.3304010e-01   4.4288326e-02   4.1529558e-01  -1.1571631e-01  -2.0783142e-01   4.2176849e-01  -7.2259625e-02   4.1335476e-01   1.0536398e-01  -2.0094823e-01  -1.8457299e-01   1.7913985e-01  -1.9766518e-01   2.6414376e-01  -7.8065284e-02   1.7855981e-01   1.0018737e-02   3.3702582e-01  -1.8867219e-01  -1.5406325e-01
   1.0322069e-02   1.0343956e-01  -1.2748084e-01  -4.6116113e-02  -2.7619421e-02  -1.3691642e-01  -2.6091066e-02  -3.4420707e-02   1.6606727e-01  -6.3189421e-02   1.0685261e-01  -7.0128353e-03  -5.6359560e-02   1.4779546e-01   3.0078695e-01  -8.2898022e-02  -8.6122587e-02   1.3893637e-02  -9.6283895e-03   1.7250914e-01  -4.7533465e-02  -1.7517625e-02  -6.9506816e-02  -4.4010413e-02   1.1306005e-02   1.2834985e-01  -1.3211979e-01  -7.1118994e-02   2.1208076e-01   3.5491969e-01  -1.2921068e-01   4.4205214e-01   2.4304955e-02  -3.9726666e-02  -3.7235643e-02  -1.3914570e-01  -2.2553610e-02   3.1270442e-01  -4.9117004e-02   8.3602800e-02   5.0477066e-02   3.5816984e-01   4.2843799e-01   4.0095943e-01  -1.0750617e-01   3.0316969e-01   3.0014545e-02   3.0713650e-02  -8.7974945e-03   2.6643486e-02   1.8160583e-01  -6.4837663e-02  -5.2854409e-02  -1.4201344e-01   3.4463624e-01  -9.9856884e-02   1.8756288e-02   1.3451234e-01   1.0681312e-01   1.9114415e-01  -6.2032242e-02   4.2623454e-01  -6.9102131e-04  -1.1849590e-01  -1.0715698e-01   8.3358913e-03  -7.8600800e-02  -3.5200019e-02  -1.4481344e-01  -8.0659131e-02   3.2598823e-02  -1.3592294e-02   4.0879437e-01  -9.7724769e-02  -1.2359323e-01  -8.4293465e-02  -1.1255396e-01  -5.8383344e-03   3.1517693e-01  -3.3049904e-02   4.3037699e-01   4.9880106e-02   4.0655421e-01   1.2549709e-02  -9.0319858e-02   4.1517422e-01  -1.4213153e-01   4.4571891e-01  -4.7434482e-02  -5.1940889e-02  -3.1029251e-02   5.6019290e-03  -7.6881987e-02   2.6576510e-01  -1.1076471e-01   3.2778769e-02  -1.1629572e-01   2.5730341e-01  -1.0384981e-01   1.1534866e-03   1.8166833e-01   8.7102259e-02  -8.9831610e-02  -1.8954502e-01   9.7290785e-02  -9.3666662e-02  -1.8537282e-01  -1.8918024e-01   2.7232330e-01  -2.0565162e-01   7.5756986e-02  -1.7167409e-01  -1.7391579e-01   2.5610819e-01   3.1191651e-01  -1.8686966e-01  -1.7278812e-01  -5.9944750e-02  -1.5356492e-01   1.8469882e-01  -1.9597932e-01  -1.7287227e-01  -2.0890948e-01  -1.6971760e-01  -1.2588279e-01   2.5066957e-01  -1.1756831e-01  -1.7795125e-01   2.9395042e-01   3.9438914e-01  -1.7496330e-01   4.1936579e-01   1.8726752e-01  -1.9454520e-01  -2.0038971e-01  -1.3225135e-01  -1.6286240e-01   3.5650307e-01  -1.8652158e-01   7.9523717e-02  -1.9649800e-03   3.7712010e-01   4.1772988e-01   3.8800071e-01  -2.0960186e-02   3.4078191e-01  -6.2828638e-02  -6.3294984e-02  -1.6319945e-01  -9.8854645e-02   1.8666538e-01  -2.0785090e-01  -1.6147037e-01  -1.6498394e-01   3.4287179e-01  -1.9007352e-01  -1.0951857e-01   1.4903726e-01   7.8907300e-02   1.8480277e-01  -2.0172135e-01   4.1200291e-01  -1.6548450e-01  -1.6152311e-01  -1.8771519e-01  -1.2937487e-01  -1.9333152e-01  -1.9750636e-01  -3.9301313e-02  -1.8142671e-01  -3.9513824e-02  -1.9290562e-01   4.1643869e-01   1.1552008e-02   1.5945292e-02  -1.9989127e-01  -1.4321149e-01  -1.3908467e-01   3.5547213e-01  -1.9220692e-01   4.2671163e-01  -3.4399658e-03   4.2258074e-01  -1.1825069e-01  -1.9182151e-01   4.1968591e-01  -7.7828968e-02   4.2789884e-01   8.6074678e-02  -1.8555013e-01  -1.6762860e-01   1.4023214e-01  -1.8274758e-01   2.6838096e-01  -7.4033880e-02   1.7552195e-01   3.3987317e-02   3.4181406e-01  -1.8885356e-01  -1.2997077e-01
   1.9211440e-02   1.0235399e-01  -1.4371520e-01  -4.3767369e-02  -2.3954442e-02  -1.4820803e-01  -1.7921959e-02  -2.6888954e-02   1.4592335e-01  -6.0237036e-02   9.0679899e-02  -8.6569712e-03  -5.5630495e-02   1.3662466e-01   2.8559270e-01  -8.7059063e-02  -1.0252659e-01   3.7440600e-02   7.2016645e-03   1.7521164e-01  -6.1346614e-02  -5.8032475e-03  -6.3155006e-02  -2.4935258e-02   1.4032335e-02   1.3585248e-01  -1.1050136e-01  -4.4744769e-02   2.1855420e-01   3.6560913e-01  -1.0709614e-01   4.2865023e-01   2.1915381e-02  -4.2500791e-02  -3.3024568e-02  -1.2584671e-01  -4.2714581e-02   3.2676393e-01  -5.8688108e-02   8.6009122e-02   4.9358209e-02   3.4604668e-01   4.2701990e-01   3.9929109e-01  -9.5716368e-02   3.1045138e-01   2.5094960e-02   2.3274615e-02  -3.6576841e-03   2.4905692e-02   1.5299611e-01  -6.7325937e-02  -5.4221872e-02  -1.1090157e-01   3.3666228e-01  -1.0033687e-01   1.2279725e-02   1.3039629e-01   9.8366682e-02   1.7900234e-01  -5.1596924e-02   4.2728188e-01   1.1467195e-03  -1.1036454e-01  -1.0542378e-01   1.2053287e-02  -8.4466206e-02  -2.7924070e-02  -1.2396238e-01  -9.1711902e-02   4.1185862e-02  -1.1108830e-02   4.1142009e-01  -8.6301426e-02  -9.6420538e-02  -7.4458164e-02  -1.2608747e-01   1.3806795e-02   3.3910503e-01  -3.3778207e-02   4.0355464e-01   5.3098352e-02   4.0019442e-01   7.8603307e-04  -8.1267203e-02   4.2009569e-01  -1.2776759e-01   4.4864850e-01  -4.4174192e-02  -4.7515129e-02  -2.3251185e-02   1.8173675e-02  -7.1058407e-02   2.5931137e-01  -1.3608867e-01   2.7855645e-02  -9.8727265e-02   2.5644118e-01  -8.8931265e-02  -1.2356519e-02   1.7387653e-01   1.0158050e-01  -8.8162378e-02  -1.9332366e-01   1.0011872e-01  -8.7757022e-02  -1.7569837e-01  -1.7101042e-01   2.6771600e-01  -2.1078063e-01   8.8447069e-02  -1.6185916e-01  -1.9187350e-01   2.8862106e-01   2.8845899e-01  -2.0481363e-01  -1.7576290e-01  -7.5163868e-02  -1.3027920e-01   1.8773221e-01  -1.8777072e-01  -1.6868136e-01  -2.0504327e-01  -1.9321760e-01  -1.2379539e-01   2.6878075e-01  -1.2711917e-01  -1.9362984e-01   3.0961046e-01   3.5509038e-01  -1.4971200e-01   4.1844080e-01   1.6470791e-01  -1.7095270e-01  -1.7916578e-01  -1.4543923e-01  -1.7562884e-01   3.3488632e-01  -2.0687650e-01   9.6020651e-02  -9.6098766e-03   3.6332228e-01   4.2960464e-01   3.9575983e-01  -2.4031770e-02   3.2343123e-01  -7.6386854e-02  -5.6686719e-02  -1.7749044e-01  -9.3894214e-02   1.7476601e-01  -1.9597457e-01  -1.6921587e-01  -1.5738050e-01   3.5872876e-01  -1.7920346e-01  -9.7855115e-02   1.5290744e-01   8.8763427e-02   2.2095665e-01  -1.9105565e-01   4.3385998e-01  -1.6055341e-01  -1.7258827e-01  -1.6924912e-01  -1.4477552e-01  -1.9712190e-01  -1.6973373e-01  -4.1386286e-02  -1.8518461e-01  -1.7426911e-02  -1.7453733e-01   4.0862537e-01   3.2178682e-02   7.2763544e-04  -1.8242030e-01  -1.1633440e-01  -1.4962367e-01   3.6386867e-01  -1.5865326e-01   4.2155536e-01   2.2423902e-02   4.0619273e-01  -1.2395026e-01  -2.0312782e-01   4.1890104e-01  -7.3462766e-02   4.0602616e-01   1.0655843e-01  -1.8913905e-01  -1.9232595e-01   1.6431042e-01  -1.8297375e-01   2.7636065e-01  -7.7806788e-02   1.7729371e-01  -9.8326493e-03   3.1864777e-01  -1.6723153e-01  -1.7164645e-01
   2.2737433e-02   1.0328939e-01  -1.3676454e-01  -4.2770820e-02  -3.9632158e-02  -1.3666446e-01  -3.2220807e-02  -2.6616710e-02   1.5654006e-01  -4.0600666e-02   8.3437584e-02  -1.0386432e-02  -6.3557770e-02   1.4269749e-01   2.8355914e-01  -8.9743912e-02  -9.8318792e-02   4.3349777e-02  -4.3146496e-03   1.7005796e-01  -4.6775800e-02   8.5814962e-03  -7.7443988e-02  -5.4293554e-02   1.0056263e-02   1.3053348e-01  -1.2424150e-01  -6.2729308e-02   2.0580648e-01   3.4981997e-01  -1.0941614e-01   4.2881067e-01   2.3875995e-02  -5.3514753e-02  -5.0351040e-02  -1.1498619e-01  -3.7959101e-02   3.2466505e-01  -4.9676272e-02   9.3408042e-02   4.3832459e-02   3.5411509e-01   4.5043466e-01   3.8920920e-01  -1.1689268e-01   2.9455999e-01   2.2024173e-02   3.7785451e-02  -9.3332681e-03   1.3201228e-02   1.6194349e-01  -5.7001738e-02  -4.4463247e-02  -1.2250475e-01   3.5105869e-01  -1.0544477e-01   3.4597342e-02   1.4819898e-01   1.1760911e-01   1.7513815e-01  -4.7881232e-02   4.3285159e-01  -8.8471527e-03  -1.1004286e-01  -1.0694754e-01   2.1070862e-02  -8.4261755e-02  -4.6543834e-02  -1.2541265e-01  -8.8929034e-02   2.9863537e-02  -1.0060347e-02   4.2127494e-01  -1.0953362e-01  -1.2347785e-01  -7.3156685e-02  -1.2809776e-01   2.9511816e-03   3.0182320e-01  -2.6899584e-02   4.0868448e-01   5.0102272e-02   4.0112076e-01  -6.3129009e-04  -1.0151983e-01   4.3033608e-01  -1.4261239e-01   4.2482609e-01  -3.3053767e-02  -3.1231087e-02  -9.9251490e-03   9.5203833e-03  -7.3375735e-02   2.4655365e-01  -1.3284548e-01   4.1306989e-02  -9.2048807e-02   2.4911468e-01  -9.0453723e-02  -1.8691077e-02   1.5531111e-01   9.5710407e-02  -7.4656252e-02  -1.9016766e-01   1.1139040e-01  -8.8871807e-02  -1.7365978e-01  -1.8059296e-01   2.7364389e-01  -1.7318018e-01   7.8409979e-02  -1.6422494e-01  -1.8258658e-01   2.7186983e-01   2.8717067e-01  -1.9266943e-01  -1.9909696e-01  -6.5031673e-02  -1.5761088e-01   1.9859913e-01  -1.9294386e-01  -1.6308767e-01  -1.8967819e-01  -1.9351496e-01  -1.5495012e-01   2.5117918e-01  -1.3168231e-01  -1.9896350e-01   3.0688546e-01   3.8161342e-01  -1.5729982e-01   4.3123500e-01   1.4374591e-01  -1.8252470e-01  -1.8393179e-01  -1.6506731e-01  -1.6780504e-01   3.3376134e-01  -1.6851648e-01   9.4254405e-02  -9.9286064e-03   3.4691892e-01   4.1138145e-01   4.0674984e-01  -3.9460796e-02   3.2507855e-01  -5.1651049e-02  -5.8333807e-02  -1.6847481e-01  -7.9416315e-02   1.6973319e-01  -1.7191448e-01  -1.7905893e-01  -1.4361820e-01   3.5027846e-01  -1.7729179e-01  -9.9520821e-02   1.5387517e-01   9.3532896e-02   1.9937413e-01  -1.7176143e-01   4.2654838e-01  -1.6254890e-01  -1.7960966e-01  -1.7351180e-01  -1.3971275e-01  -1.9508767e-01  -1.8177529e-01  -2.0060289e-02  -1.7596597e-01  -1.1668115e-02  -1.7437660e-01   4.0898163e-01   1.8960802e-02   4.5632454e-03  -1.9298194e-01  -1.2857751e-01  -1.4501313e-01   3.5665285e-01  -1.7336307e-01   4.0648561e-01   8.8317147e-03   4.2279655e-01  -1.0004667e-01  -1.7787330e-01   4.1943022e-01  -8.8999624e-02   4.1241961e-01   1.0602724e-01  -1.8960403e-01  -1.6862902e-01   1.6081017e-01  -1.9734744e-01   2.6605683e-01  -8.1711453e-02   1.6303045e-01   1.7736883e-03   3.4893825e-01  -1.7185036e-01  -1.5222221e-01
   2.4387767e-02   1.0707861e-01  -1.3122324e-01  -4.4983325e-02  -4.9561770e-02  -1.2376128e-01  -4.0430025e-02  -2.8056175e-02   1.6213468e-01  -4.4336170e-02   9.0376490e-02  -1.1216082e-02  -4.2767781e-02   1.5934463e-01   2.7049198e-01  -7.9959686e-02  -1.0756386e-01   8.6285627e-03  -1.2730940e-02   1.6837227e-01  -5.4973401e-02  -2.7953721e-02  -6.3568438e-02  -3.8927064e-02  -2.3829590e-03   1.2282171e-01  -1.3446739e-01  -4.2627608e-02   2.1175587e-01   3.5283316e-01  -1.1912692e-01   4.3689973e-01   1.6008029e-02  -3.1126176e-02  -3.9509753e-02  -1.5201538e-01  -2.8957363e-02   2.9272958e-01  -4.0455132e-02   8.5480874e-02   5.1221942e-02   3.5420475e-01   4.5469907e-01   3.9133864e-01  -1.1508617e-01   2.9069230e-01   3.9915924e-02   1.0393417e-02  -1.5889518e-02   5.3124761e-04   1.5033809e-01  -6.5276702e-02  -4.3193091e-02  -1.1102701e-01   3.3374493e-01  -1.0872638e-01   3.1200923e-02   1.2530572e-01   8.9048951e-02   1.8070729e-01  -6.7402473e-02   4.2407418e-01  -1.9099070e-02  -1.1579462e-01  -1.0341118e-01   2.1176266e-03  -9.8815893e-02  -2.6406624e-02  -1.2080158e-01  -1.1347454e-01   3.1446943e-02   6.1067601e-03   4.2244406e-01  -7.8809505e-02  -1.1809145e-01  -7.2411334e-02  -1.1244572e-01   3.6902249e-03   3.0539580e-01  -1.9276717e-02   4.1186419e-01   4.9035692e-02   3.8959783e-01   1.6565488e-02  -8.2547990e-02   4.2979056e-01  -1.2427600e-01   4.2373422e-01  -3.1843712e-02  -4.5720423e-02  -2.6215907e-02   7.2751641e-03  -5.1464289e-02   2.4361748e-01  -1.3377780e-01   3.0732420e-02  -8.8277526e-02   2.2965941e-01  -6.6366577e-02  -2.1226390e-02   1.6202178e-01   1.0739614e-01  -9.4370771e-02  -1.7783967e-01   1.2513851e-01  -1.1422480e-01  -1.8885092e-01  -1.6699125e-01   2.7432926e-01  -1.9494531e-01   6.7144781e-02  -1.7167268e-01  -2.0422986e-01   2.6895551e-01   3.0527720e-01  -1.9118330e-01  -1.8570266e-01  -8.0462030e-02  -1.5445938e-01   1.9779034e-01  -1.9630972e-01  -1.6005771e-01  -1.7241966e-01  -1.8461356e-01  -1.3325375e-01   2.6909408e-01  -1.3532325e-01  -1.9568727e-01   3.2680127e-01   3.6182560e-01  -1.7784390e-01   4.1196083e-01   1.5534041e-01  -1.8676945e-01  -1.9052582e-01  -1.5154095e-01  -1.7087442e-01   3.3269569e-01  -1.9595080e-01   7.8468700e-02  -8.6680941e-03   3.5657112e-01   4.2593466e-01   3.9906266e-01  -3.9856824e-02   3.2954109e-01  -7.0259392e-02  -4.9666177e-02  -1.5198398e-01  -1.0542359e-01   1.9370362e-01  -1.8895890e-01  -1.7804609e-01  -1.6822678e-01   3.4397510e-01  -1.7218838e-01  -1.1449538e-01   1.3511701e-01   8.4969409e-02   2.0550507e-01  -1.8439631e-01   4.0204875e-01  -1.6623032e-01  -1.6433231e-01  -1.7893165e-01  -1.2436637e-01  -2.0128015e-01  -1.6057435e-01  -5.0241357e-02  -1.8896226e-01  -4.0073335e-03  -1.5893539e-01   4.1226943e-01   3.3945067e-02   1.3875011e-02  -1.7299467e-01  -1.4961321e-01  -1.4137528e-01   3.9305355e-01  -1.7291681e-01   4.0110049e-01   5.3986631e-03   4.0915917e-01  -1.2035755e-01  -1.8871117e-01   4.0011754e-01  -6.8455851e-02   4.3832268e-01   1.2645887e-01  -1.8292803e-01  -1.5203256e-01   1.6159605e-01  -2.0059211e-01   2.8136757e-01  -7.4320609e-02   1.7622030e-01   1.9712963e-02   3.4780885e-01  -1.8884766e-01  -1.6131646e-01
   1.1975937e-03   9.2647728e-02  -1.3608657e-01  -6.2173734e-02  -3.8497723e-02  -1.3127994e-01  -2.7170604e-02  -2.6673944e-02   1.4180045e-01  -5.2055693e-02   9.1078083e-02  -9.6439903e-03  -4.9277903e-02   1.4260837e-01   2.8622614e-01  -7.2741969e-02  -9.2656736e-02   4.5636212e-02  -2.6556243e-02   1.8134777e-01  -5.8798331e-02  -2.7211560e-02  -7.6271122e-02  -3.2951533e-02  -1.8486828e-02   1.5367660e-01  -1.2523039e-01  -6.3029811e-02   2.0632622e-01   3.4953727e-01  -9.7011921e-02   4.2764397e-01   1.7124653e-03  -6.0000784e-02  -4.8672100e-02  -9.9155829e-02  -2.1160745e-02   3.0115941e-01  -4.4748190e-02   9.2907635e-02   3.9890160e-02   3.5548877e-01   4.1742430e-01   4.0183733e-01  -1.1177251e-01   3.1277014e-01   3.6502206e-02   2.0979366e-02  -1.8581972e-02   5.2679064e-03   1.4785086e-01  -6.8231976e-02  -3.1304766e-02  -1.0906549e-01   3.3096384e-01  -1.0674657e-01   1.2876271e-02   1.3475065e-01   8.8377729e-02   1.7524319e-01  -5.5501669e-02   4.1842088e-01  -1.3352253e-02  -1.0108137e-01  -8.1171443e-02   3.2026656e-03  -1.0032631e-01  -3.8513239e-02  -1.2690737e-01  -8.7395896e-02   5.3918108e-02  -1.8863353e-02   4.0555329e-01  -1.0113338e-01  -1.0077879e-01  -5.7941354e-02  -1.2286695e-01   5.8336488e-03   3.0285570e-01  -2.2580107e-02   3.9931733e-01   6.3538832e-02   3.9994328e-01   2.0893476e-02  -9.8761553e-02   4.1335281e-01  -1.3019879e-01   4.2811233e-01  -5.1993663e-02  -6.5117059e-02  -8.5013254e-03   2.0905769e-02  -6.6080685e-02   2.3939345e-01  -1.2603465e-01   4.3221197e-02  -9.3419022e-02   2.5319290e-01  -9.7304886e-02  -6.4331289e-03   1.7630263e-01   1.0939611e-01  -6.9071326e-02  -1.8572219e-01   9.6071330e-02  -9.1548542e-02  -1.8559292e-01  -1.7330595e-01   2.7070693e-01  -2.0551677e-01   8.6386483e-02  -1.7463542e-01  -1.8904065e-01   2.7646150e-01   3.1103948e-01  -1.9090644e-01  -1.6954585e-01  -4.8316956e-02  -1.4637918e-01   1.7558239e-01  -2.0344805e-01  -1.5958115e-01  -1.8534568e-01  -1.7947676e-01  -1.1545144e-01   2.2933336e-01  -1.3607396e-01  -1.8445987e-01   3.0435688e-01   3.5950126e-01  -1.6382602e-01   4.1368887e-01   1.6146983e-01  -1.7994867e-01  -2.0469966e-01  -1.5042793e-01  -1.6590903e-01   3.4438313e-01  -1.9314100e-01   7.9586749e-02  -1.6967063e-02   3.6786425e-01   4.2981782e-01   3.9923827e-01  -2.0713934e-03   3.3138024e-01  -7.7228952e-02  -7.1805050e-02  -1.5548922e-01  -1.0183943e-01   1.8113976e-01  -2.0517595e-01  -1.7620797e-01  -1.5108515e-01   3.6223771e-01  -1.7872475e-01  -1.1208613e-01   1.5356240e-01   8.7019920e-02   2.1869094e-01  -1.9170169e-01   4.1266391e-01  -1.4927050e-01  -1.7078293e-01  -1.7588396e-01  -1.1386127e-01  -1.8153700e-01  -1.6050495e-01  -5.3263275e-02  -1.6838163e-01  -2.8313951e-02  -1.5789695e-01   4.0858540e-01   1.1340624e-02  -1.4404503e-02  -1.8032155e-01  -1.3061540e-01  -1.4290877e-01   3.6760741e-01  -1.6888541e-01   4.1372684e-01  -6.0346186e-03   4.1158575e-01  -1.0167577e-01  -1.5753805e-01   3.8999712e-01  -8.5521232e-02   4.0480764e-01   9.1686349e-02  -1.8382863e-01  -1.4781901e-01   1.6275443e-01  -2.0290289e-01   2.7190081e-01  -6.5884732e-02   1.8544527e-01   2.4784108e-03   3.2942256e-01  -1.7825351e-01  -1.6028658e-01
   1.0313255e-02   9.3959213e-02  -1.3019168e-01  -3.8215377e-02  -4.4404384e-02  -1.2688275e-01  -4.7270200e-02  -2.1463785e-02   1.4492281e-01  -6.2175445e-02   8.0618856e-02  -2.1692168e-02  -3.3132051e-02   1.6063169e-01   2.8293461e-01  -9.4037445e-02  -1.0317632e-01   2.9879698e-02   1.3530706e-02   1.5190574e-01  -5.5475578e-02  -2.0143525e-02  -5.9112396e-02  -2.9311225e-02   8.2314755e-03   1.3426326e-01  -1.1562681e-01  -4.3590474e-02   2.1516050e-01   3.3914690e-01  -1.1292233e-01   4.1676847e-01   2.9768134e-03  -3.3198671e-02  -2.5691569e-02  -1.0571856e-01  -2.1201009e-02   3.1910009e-01  -4.4644284e-02   9.6208940e-02   4.2731073e-02   3.4248682e-01   4.1741129e-01   3.8234540e-01  -1.0482197e-01   3.0535382e-01   4.2645444e-02   3.0708788e-02  -9.4564983e-03   1.1696951e-02   1.6415865e-01  -4.6174747e-02  -3.7202698e-02  -1.2150287e-01   3.1309790e-01  -9.2397122e-02  -1.4323058e-04   1.2820547e-01   1.0152496e-01   1.8404017e-01  -6.2196418e-02   4.1589536e-01   1.1007428e-02  -1.0529162e-01  -8.8630931e-02   1.2327978e-02  -8.8233759e-02  -3.3380079e-02  -1.2432609e-01  -7.8656333e-02   5.0413655e-02  -1.1195749e-02   4.2167091e-01  -9.7678511e-02  -9.3239520e-02  -8.8241928e-02  -1.1115024e-01  -1.7651285e-02   3.0483918e-01  -3.8894492e-02   4.0507006e-01   6.1522019e-02   4.0201904e-01   7.8664016e-03  -8.6508664e-02   4.0376724e-01  -1.2749358e-01   4.2482179e-01  -2.3630317e-02  -5.1112563e-02  -3.7621643e-02   1.3604062e-03  -7.5036583e-02   2.5200619e-01  -1.1265512e-01   3.5891381e-02  -7.7832210e-02   2.5863579e-01  -7.8846476e-02  -2.1806065e-02   1.7182785e-01   8.9723949e-02  -9.0071207e-02  -1.8247703e-01   1.0168897e-01  -8.1479717e-02  -1.9308157e-01  -1.7532551e-01   2.8337488e-01  -1.8615746e-01   7.4771511e-02  -1.6623806e-01  -1.6790628e-01   2.6158820e-01   2.9945277e-01  -2.0135419e-01  -1.8907932e-01  -5.3210884e-02  -1.4997503e-01   1.6690811e-01  -1.8676827e-01  -1.5067991e-01  -1.9980940e-01  -1.8924836e-01  -1.0808674e-01   2.4847335e-01  -1.2180892e-01  -1.9806252e-01   3.1397960e-01   3.5878470e-01  -1.6148222e-01   4.1286416e-01   1.5009586e-01  -1.8592250e-01  -1.8468762e-01  -1.3954463e-01  -1.8059058e-01   3.3894547e-01  -1.7550646e-01   7.3717331e-02   1.2238391e-02   3.6132649e-01   4.2738639e-01   3.9775329e-01  -5.6013737e-03   3.2435946e-01  -7.5031103e-02  -7.7238852e-02  -1.6887757e-01  -8.9446960e-02   1.9339925e-01  -1.9708055e-01  -1.7664249e-01  -1.5518281e-01   3.5995605e-01  -1.6526205e-01  -9.7165044e-02   1.4669509e-01   8.9737275e-02   2.0769974e-01  -1.9628809e-01   4.3628145e-01  -1.3560114e-01  -1.5529610e-01  -1.6642963e-01  -1.1935263e-01  -2.0164245e-01  -1.7960372e-01  -5.7277649e-02  -1.8933967e-01  -1.7252541e-02  -1.7846676e-01   4.2359413e-01   2.2792602e-02   5.2518136e-03  -1.8395697e-01  -1.1868628e-01  -1.2793506e-01   3.6379431e-01  -1.6808818e-01   4.2355165e-01   1.2363026e-02   3.9516306e-01  -1.1012378e-01  -2.0213603e-01   4.1780990e-01  -8.2882847e-02   4.1168863e-01   8.2443816e-02  -1.8385925e-01  -1.5102423e-01   1.6889436e-01  -1.9165342e-01   2.6673465e-01  -7.9147223e-02   1.6685985e-01   6.4437065e-03   3.3822484e-01  -1.8186689e-01  -1.5276724e-01
   2.8980553e-03   1.0359894e-01  -1.2005929e-01  -2.9887574e-02  -2.9471749e-02  -1.2518498e-01  -4.0211752e-02  -1.1254500e-02   1.4757467e-01  -5.9068951e-02   8.4626089e-02  -3.4169758e-02  -4.9339407e-02   1.3044272e-01   2.5838990e-01  -5.5824132e-02  -8.0991622e-02   4.4076317e-02  -2.4906340e-03   1.4990894e-01  -6.9621804e-02  -2.1100498e-03  -6.4487864e-02  -4.5240812e-02   2.1546331e-02   1.1991214e-01  -1.2178818e-01  -6.9373779e-02   1.9385466e-01   3.4547560e-01  -1.0104002e-01   4.1811683e-01   1.8498097e-02  -4.3322046e-02  -3.9008736e-02  -1.1379859e-01  -1.5819390e-02   3.0055724e-01  -4.2367017e-02   9.9311809e-02   4.9841059e-02   3.4897693e-01   4.4301372e-01   3.7640272e-01  -1.0426175e-01   2.9858907e-01   9.9979371e-03   2.6693415e-02  -8.2443194e-03   1.3714290e-02   1.4854574e-01  -6.2411452e-02  -2.6446186e-02  -1.1920355e-01   3.1939309e-01  -8.6139441e-02   2.8579359e-02   1.3366603e-01   9.6728807e-02   1.7933747e-01  -5.7163642e-02   3.9882003e-01  -2.3684007e-03  -1.0021571e-01  -1.1263671e-01   2.0241352e-04  -6.7497785e-02  -1.3751348e-02  -1.3089096e-01  -8.5220975e-02   4.7867693e-02  -1.7176215e-02   4.2864652e-01  -9.8634824e-02  -1.0601444e-01  -8.6805068e-02  -1.2305869e-01  -6.4056676e-03   2.9014350e-01  -3.0765226e-02   4.1175044e-01   6.2019713e-02   3.7966713e-01   2.8589354e-02  -1.0065169e-01   4.3105487e-01  -1.2090132e-01   4.1480845e-01  -2.2807364e-02  -2.4927623e-02  -2.9455494e-03   1.3496489e-02  -6.6779561e-02   2.3348990e-01  -1.5059772e-01   2.5479493e-02  -8.4641175e-02   2.5076380e-01  -9.3224778e-02  -1.3482406e-02   1.6936657e-01   9.6958876e-02  -8.2647867e-02  -1.7284496e-01   9.6835983e-02  -8.9901237e-02  -1.7902185e-01  -1.7910856e-01   2.6263696e-01  -1.9494034e-01   1.0561309e-01  -1.4084722e-01  -1.8356608e-01   2.6577092e-01   3.0589285e-01  -1.9313288e-01  -1.7767436e-01  -5.6023444e-02  -1.4911811e-01   1.9047074e-01  -1.7450863e-01  -1.6467067e-01  -1.9331206e-01  -1.6710366e-01  -1.1103595e-01   2.5755060e-01  -1.4196212e-01  -1.9718879e-01   3.0861777e-01   3.6479790e-01  -1.5394154e-01   4.1484727e-01   1.6186514e-01  -1.8079563e-01  -1.7140625e-01  -1.4767508e-01  -1.5726275e-01   3.3812056e-01  -1.7431768e-01   7.2421134e-02  -5.9414255e-03   3.6189894e-01   4.1221699e-01   3.9243570e-01  -1.5104153e-02   3.2585595e-01  -8.9452277e-02  -5.3644107e-02  -1.5429690e-01  -9.0081362e-02   1.8542830e-01  -1.7246562e-01  -1.7090664e-01  -1.5891192e-01   3.4585903e-01  -1.8144931e-01  -8.7344737e-02   1.4553588e-01   1.0040869e-01   2.2148956e-01  -1.8002073e-01   4.1475189e-01  -1.4871364e-01  -1.4858000e-01  -1.9533416e-01  -1.3286891e-01  -1.6884568e-01  -1.7816234e-01  -4.9616179e-02  -1.8376927e-01  -6.0505155e-03  -1.6984760e-01   4.1322882e-01   8.9169356e-03  -1.3129469e-02  -1.7072924e-01  -1.5106719e-01  -1.3035246e-01   3.8838397e-01  -1.7074537e-01   4.1490552e-01   2.7482522e-02   4.1722095e-01  -1.0229336e-01  -1.7142819e-01   4.0997012e-01  -7.9033049e-02   4.0811403e-01   1.0515234e-01  -1.7156566e-01  -1.7275119e-01   1.5499372e-01  -1.9658482e-01   2.6607549e-01  -8.2113009e-02   1.6721812e-01   2.2502952e-03   3.3362859e-01  -1.8164322e-01  -1.3406985e-01
   2.8403633e-02   1.0787723e-01  -1.1533270e-01  -4.6111908e-02  -3.5244797e-02  -1.0978313e-01  -2.0318493e-02  -2.1400244e-02   1.6721243e-01  -3.5429131e-02   9.3473896e-02  -6.1935940e-03  -5.0700674e-02   1.3477566e-01   2.8118287e-01  -6.9745084e-02  -9.1697809e-02   2.2964449e-02  -8.4925476e-03   1.5793440e-01  -4.7301587e-02  -1.5974672e-02  -4.8944534e-02  -3.9233729e-02   1.6154194e-02   1.2992761e-01  -1.2430612e-01  -5.4491789e-02   1.9790936e-01   3.4678298e-01  -1.0474921e-01   4.1708517e-01   2.4142090e-02  -4.3463342e-02  -3.8771604e-02  -1.0167019e-01  -2.2171633e-02   3.1027990e-01  -4.6895550e-02   8.7523529e-02   4.8066363e-02   3.5143322e-01   4.2565292e-01   4.1181494e-01  -9.7229522e-02   2.8203075e-01   2.5750522e-02   6.7605759e-03  -2.8995262e-03   2.4224355e-02   1.5241400e-01  -5.0103667e-02  -3.1150551e-02  -1.2097233e-01   3.2231248e-01  -1.0746982e-01   6.1684234e-03   1.1665687e-01   7.4512764e-02   1.9834019e-01  -6.6249828e-02   4.2136533e-01  -2.2028053e-02  -1.0668251e-01  -8.3656571e-02   4.7102830e-03  -8.7312946e-02  -4.8406973e-02  -1.0847224e-01  -7.1357731e-02   4.4514230e-02  -2.9914661e-02   4.1044170e-01  -1.0047537e-01  -1.0514724e-01  -8.0070363e-02  -1.1454562e-01   3.7592202e-03   3.0947693e-01  -2.4615167e-02   3.9186845e-01   5.4549361e-02   3.9672248e-01   1.7601371e-02  -9.0481949e-02   4.1321781e-01  -1.3379109e-01   4.0650806e-01  -5.0916145e-02  -4.0168897e-02  -2.0210621e-02   1.0967535e-02  -6.0680385e-02   2.2340106e-01  -1.2561530e-01   3.1615107e-02  -1.0598105e-01   2.6072236e-01  -6.9850814e-02  -9.2778287e-03   1.4937826e-01   9.3015019e-02  -7.0029688e-02  -1.8686680e-01   9.5805332e-02  -1.0603634e-01  -1.8374255e-01  -1.7985215e-01   2.7831277e-01  -1.7363173e-01   8.7209832e-02  -1.5427755e-01  -1.9590653e-01   2.6509755e-01   2.9851802e-01  -1.7830658e-01  -1.7564142e-01  -8.1354687e-02  -1.3931868e-01   1.8563216e-01  -1.8470481e-01  -1.5916445e-01  -2.0430236e-01  -1.7147436e-01  -1.2193032e-01   2.6523410e-01  -1.2020425e-01  -1.9647462e-01   3.0194572e-01   3.5583951e-01  -1.6179925e-01   4.2056428e-01   1.4040692e-01  -1.8650759e-01  -1.7722570e-01  -1.4908978e-01  -1.5026842e-01   3.2432854e-01  -1.9861800e-01   6.7932083e-02  -1.3139588e-02   3.4171574e-01   4.2616864e-01   3.9194884e-01  -2.3448886e-02   3.3697243e-01  -7.1550744e-02  -5.9027306e-02  -1.5999435e-01  -9.4657611e-02   1.9193640e-01  -1.8282522e-01  -1.8508372e-01  -1.5412882e-01   3.4867399e-01  -1.7410670e-01  -8.3759725e-02   1.3296218e-01   8.9145822e-02   2.0402112e-01  -2.0218412e-01   4.1435642e-01  -1.3168448e-01  -1.6958354e-01  -1.5675925e-01  -1.2521698e-01  -1.8722435e-01  -1.6678564e-01  -3.8830972e-02  -1.6527350e-01  -9.4430962e-04  -1.5437437e-01   4.0228401e-01   3.2421936e-02  -8.3392867e-04  -1.8284163e-01  -1.2171692e-01  -1.2642116e-01   3.5325953e-01  -1.7442424e-01   4.0249279e-01   1.8163591e-02   4.1855002e-01  -1.1387966e-01  -1.7027284e-01   3.9813720e-01  -7.2674113e-02   4.2315825e-01   1.0527356e-01  -1.8130023e-01  -1.5262395e-01   1.7210085e-01  -1.8374854e-01   2.7786635e-01  -9.6176601e-02   1.8983338e-01   5.0342150e-03   3.3880520e-01  -1.7284830e-01  -1.3762561e-01
   3.7236385e-02   1.0426450e-01  -1.1721325e-01  -2.4270326e-02  -3.7269546e-02  -1.2392293e-01  -2.9647586e-02  -1.6541889e-02   1.4123500e-01  -5.3854814e-02   8.4145209e-02  -1.7894188e-02  -3.4005369e-02   1.4567720e-01   2.7791132e-01  -5.9624355e-02  -1.1109596e-01   2.1120107e-02   1.1324107e-02   1.6486878e-01  -3.5029788e-02  -2.1664486e-02  -5.6494641e-02  -2.6907647e-02   1.9361782e-02   1.3376616e-01  -1.1609665e-01  -4.0635052e-02   1.9922942e-01   3.1593258e-01  -1.1179309e-01   4.2784367e-01   7.6195716e-03  -3.0461218e-02  -3.7824006e-02  -1.0578842e-01  -2.5005564e-02   2.9220018e-01  -4.4478178e-02   8.3154471e-02   5.0140445e-02   3.3477486e-01   4.0899092e-01   3.9304662e-01  -1.2508558e-01   2.9436074e-01   1.3956395e-02   3.3639307e-02  -1.5089132e-02  -6.8571042e-03   1.4550689e-01  -4.5469949e-02  -1.4647860e-02  -1.2529375e-01   3.2825487e-01  -1.0679744e-01   2.2721427e-02   1.2832726e-01   9.2636939e-02   1.7758565e-01  -6.0007418e-02   4.1404894e-01  -1.7280558e-02  -1.0627183e-01  -9.9063224e-02   3.9351968e-03  -6.2712945e-02  -3.5582266e-02  -1.3054052e-01  -8.4495295e-02   3.3080265e-02  -3.5352107e-02   4.0714518e-01  -9.8939356e-02  -9.5313595e-02  -8.3436715e-02  -1.1930032e-01  -4.1891726e-03   3.0466813e-01  -3.5003013e-02   4.3623734e-01   4.4947452e-02   3.8172718e-01   1.4260256e-02  -9.0545423e-02   4.1518950e-01  -1.1271243e-01   4.0149818e-01  -4.6243282e-02  -3.3131396e-02  -1.5455097e-02   2.3572268e-02  -5.6621225e-02   2.2932280e-01  -1.1474071e-01   3.5578786e-02  -1.0927370e-01   2.3208415e-01  -7.4917327e-02   1.2844866e-04   1.5832474e-01   1.0128628e-01  -8.3975227e-02  -1.8701871e-01   9.4812028e-02  -1.0741027e-01  -1.6814712e-01  -1.6565275e-01   2.6488036e-01  -1.9829855e-01   8.6292845e-02  -1.7213390e-01  -1.7703353e-01   2.4143774e-01   2.8529764e-01  -1.7612937e-01  -1.6875293e-01  -5.4152907e-02  -1.2474654e-01   1.8623220e-01  -1.7640135e-01  -1.5766185e-01  -1.8840038e-01  -1.6044051e-01  -1.2727973e-01   2.5503945e-01  -1.2952325e-01  -1.8669314e-01   2.9898210e-01   3.5839156e-01  -1.5710734e-01   4.4020070e-01   1.6005517e-01  -1.6086900e-01  -1.7221247e-01  -1.3658487e-01  -1.5566580e-01   3.3634106e-01  -1.9083883e-01   6.9746560e-02  -2.1118928e-02   3.6124963e-01   4.0559730e-01   3.8653288e-01  -1.4076725e-02   3.2744019e-01  -6.1710050e-02  -6.5259998e-02  -1.3973967e-01  -9.2716745e-02   1.8081481e-01  -1.8524063e-01  -1.6370574e-01  -1.5593396e-01   3.3703869e-01  -1.8524929e-01  -7.8686683e-02   1.3434489e-01   9.0388677e-02   2.0136679e-01  -1.9345738e-01   4.2601559e-01  -1.6308495e-01  -1.5607618e-01  -1.6339523e-01  -1.2601819e-01  -2.0300467e-01  -1.8505473e-01  -5.1945117e-02  -1.9470533e-01  -1.7684961e-02  -1.4486868e-01   4.0042608e-01   1.0677814e-02  -3.4913301e-03  -1.8046877e-01  -1.4241223e-01  -1.3226946e-01   3.6533703e-01  -1.6077604e-01   3.9352276e-01   1.3595972e-02   3.9642020e-01  -9.6682066e-02  -1.8902912e-01   4.0863214e-01  -8.8703161e-02   4.2546125e-01   9.0892184e-02  -1.7372064e-01  -1.5924401e-01   1.5321753e-01  -1.7420041e-01   2.7145874e-01  -9.0187367e-02   1.6999986e-01   1.1290719e-02   3.4776587e-01  -2.0798538e-01  -1.3424264e-01
   1.7926247e-02   1.0626199e-01  -1.1566580e-01  -4.6154809e-02  -5.0840651e-02  -1.1717850e-01  -4.8301858e-02  -2.1265645e-02   1.4718326e-01  -5.9932716e-02   8.7650817e-02  -1.1719472e-02  -3.2622274e-02   1.4047171e-01   2.6571601e-01  -8.6366633e-02  -9.3028872e-02   3.0099991e-02  -4.8232531e-04   1.6340092e-01  -5.5288951e-02  -1.1284564e-02  -5.8227620e-02  -3.7504396e-02  -5.3307357e-03   1.2642403e-01  -1.3140070e-01  -6.1700620e-02   1.9787303e-01   3.4128116e-01  -1.0467421e-01   4.1924875e-01   8.0401129e-03  -3.1001902e-02  -3.5800637e-02  -1.0830945e-01  -1.8931477e-02   2.9926039e-01  -6.2558852e-02   9.4847548e-02   5.2977094e-02   3.2402141e-01   4.0620512e-01   4.0276534e-01  -1.2435644e-01   2.9111071e-01   3.2479924e-02   2.2993104e-02  -1.2052775e-02   2.6387632e-02   1.4709011e-01  -5.4677019e-02  -4.4562248e-02  -1.0395609e-01   3.2333447e-01  -9.6378842e-02   2.3081893e-02   1.2332608e-01   9.0178128e-02   1.7164613e-01  -5.3436908e-02   4.1814320e-01  -4.1994280e-03  -9.7016707e-02  -8.5856401e-02  -3.8543263e-03  -7.5740761e-02  -2.4984345e-02  -1.0541151e-01  -8.1467483e-02   4.3487259e-02  -2.6300559e-02   4.2363309e-01  -9.3940220e-02  -9.5618704e-02  -6.9436523e-02  -1.1636597e-01   1.8971363e-02   2.8220820e-01  -2.6950700e-02   4.0929895e-01   5.9454254e-02   3.8939912e-01   2.2243157e-03  -9.3063530e-02   4.1315481e-01  -1.3842530e-01   4.0455824e-01  -3.1049191e-02  -4.6275772e-02  -2.0169801e-02   1.0371011e-02  -5.7606711e-02   2.2991515e-01  -1.0862891e-01   3.4966419e-02  -1.0385771e-01   2.5704298e-01  -7.4131250e-02  -5.0544137e-03   1.4027480e-01   9.8058434e-02  -9.2166574e-02  -1.7100222e-01   8.4103866e-02  -1.1910984e-01  -1.6195308e-01  -1.6023199e-01   2.6892920e-01  -1.9100110e-01   6.9768878e-02  -1.5357044e-01  -1.7970705e-01   2.6198407e-01   3.1402185e-01  -1.8359889e-01  -1.8506777e-01  -5.0517436e-02  -1.2814527e-01   1.9499817e-01  -2.0384183e-01  -1.5667351e-01  -1.8318791e-01  -1.9058807e-01  -1.2539349e-01   2.4214699e-01  -1.3012603e-01  -1.9042719e-01   2.9399560e-01   3.6868742e-01  -1.5548125e-01   4.2563965e-01   1.4158797e-01  -1.9221871e-01  -1.8919849e-01  -1.3987690e-01  -1.5972172e-01   3.2655006e-01  -1.6618390e-01   7.3393063e-02  -2.3657804e-02   3.5327584e-01   4.1267042e-01   3.9271711e-01  -4.2549844e-02   3.0993774e-01  -6.5536379e-02  -4.2130877e-02  -1.5235425e-01  -7.3063301e-02   1.8167664e-01  -1.8973099e-01  -1.6487923e-01  -1.3366242e-01   3.3692686e-01  -1.7482726e-01  -8.8288084e-02   1.4704333e-01   1.0316956e-01   2.0806812e-01  -1.7835987e-01   4.3397040e-01  -1.6155051e-01  -1.5317105e-01  -1.5647403e-01  -1.3253210e-01  -1.9223572e-01  -1.6492262e-01  -3.7761859e-02  -1.7623778e-01  -1.5430249e-03  -1.5106501e-01   4.0275010e-01  -5.4128452e-03  -5.5286398e-03  -1.9104099e-01  -1.3341755e-01  -1.5245770e-01   3.3712030e-01  -1.7728484e-01   4.1141254e-01   1.9793745e-02   4.0312392e-01  -9.9151392e-02  -1.7497264e-01   4.1405878e-01  -8.8177703e-02   4.0713060e-01   8.4826769e-02  -1.8796209e-01  -1.7536701e-01   1.4732459e-01  -1.8512606e-01   2.6647388e-01  -6.8289345e-02   1.6852095e-01   7.9685140e-03   3.2758047e-01  -1.8079971e-01  -1.3390875e-01


==> data/Exp1WorstTrial.dat <==
   1.0000000e+00  -1.3831882e+01  -5.4575147e+00  -1.1701396e+01
   2.0000000e+00  -1.4641024e+01  -5.2640150e+00  -1.1701396e+01
   3.0000000e+00  -1.3560170e+01  -8.4053805e+00  -1.1701396e+01
   4.0000000e+00  -1.3385385e+01  -7.0004215e+00  -1.1701396e+01
   5.0000000e+00  -1.2740368e+01  -8.7006347e+00  -1.1701396e+01
   6.0000000e+00  -1.2791559e+01  -7.3731693e+00  -1.1701396e+01
   7.0000000e+00  -1.4290224e+01  -7.9281653e+00  -1.1701396e+01
   8.0000000e+00  -1.2501947e+01  -7.6869484e+00  -1.1701396e+01
   9.0000000e+00  -1.4537118e+01  -7.0037313e+00  -1.1701396e+01
   1.0000000e+01  -1.4065043e+01  -7.2614983e+00  -1.1701396e+01
   1.1000000e+01  -1.3766328e+01  -8.7900059e+00  -1.1701396e+01
   1.2000000e+01  -1.3263469e+01  -1.5002973e+01  -1.1701396e+01
   1.3000000e+01  -1.4338446e+01  -6.5234902e+00  -1.1701396e+01
   1.4000000e+01  -1.2660339e+01  -5.1412175e+00  -1.1701396e+01
   1.5000000e+01  -1.3696455e+01  -5.3510931e+00  -1.1701396e+01
   1.6000000e+01  -1.2268885e+01  -7.3377802e+00  -1.1701396e+01
   1.7000000e+01  -1.4683625e+01  -8.1844470e+00  -1.1701396e+01
   1.8000000e+01  -1.2600113e+01  -7.9318382e+00  -1.1701396e+01
   1.9000000e+01  -1.2693796e+01  -5.4665585e+00  -1.1701396e+01
   2.0000000e+01  -1.3706230e+01  -1.2704777e+01  -1.1701396e+01


==> data/Exp2MajorBestTrial.dat <==
   1.0000000e+00  -3.9574624e+00  -1.5517482e+00  -3.5160884e+00
   2.0000000e+00  -3.3669738e+00  -2.0224931e+00  -3.5160884e+00
   3.0000000e+00  -4.7603610e+00  -9.2099907e-01  -3.5160884e+00
   4.0000000e+00  -4.5292674e+00  -9.1535192e-01  -3.5160884e+00
   5.0000000e+00  -3.7060065e+00  -4.5874045e-01  -3.5160884e+00
   6.0000000e+00  -5.1204550e+00  -9.9385871e-01  -3.5160884e+00
   7.0000000e+00  -4.8660597e+00  -5.8039441e-01  -3.5160884e+00
   8.0000000e+00  -4.7341734e+00  -3.8827883e+00  -3.5160884e+00
   9.0000000e+00  -4.7952295e+00  -7.8435142e-01  -3.5160884e+00
   1.0000000e+01  -5.5864495e+00  -1.3654810e+00  -3.5160884e+00
   1.1000000e+01  -4.4911003e+00  -1.5568301e+00  -3.5160884e+00
   1.2000000e+01  -4.2176197e+00  -2.7083796e+00  -3.5160884e+00
   1.3000000e+01  -4.3003523e+00  -8.6393467e-01  -3.5160884e+00
   1.4000000e+01  -4.8736107e+00  -7.1719107e-01  -3.5160884e+00
   1.5000000e+01  -5.4278272e+00  -1.3985004e+00  -3.5160884e+00
   1.6000000e+01  -5.1640130e+00  -1.1450623e+00  -3.5160884e+00
   1.7000000e+01  -4.9413966e+00  -2.4243022e+00  -3.5160884e+00
   1.8000000e+01  -4.7460291e+00  -7.7515175e-01  -3.5160884e+00
   1.9000000e+01  -4.3767846e+00  -6.5889131e-01  -3.5160884e+00
   2.0000000e+01  -3.6340599e+00  -1.1743548e+00  -3.5160884e+00


==> data/Exp2MinorBestTrial.dat <==
   1.0000000e+00  -5.1063667e+00  -3.6630829e+00  -4.2014956e+00
   2.0000000e+00  -3.8005761e+00  -3.4286437e+00  -4.2014956e+00
   3.0000000e+00  -4.5352504e+00  -4.1492543e+00  -4.2014956e+00
   4.0000000e+00  -3.8793142e+00  -3.3114041e+00  -4.2014956e+00
   5.0000000e+00  -5.4028836e+00  -4.2197492e+00  -4.2014956e+00
   6.0000000e+00  -5.5087272e+00  -4.7338385e+00  -4.2014956e+00
   7.0000000e+00  -4.6283737e+00  -3.1319365e+00  -4.2014956e+00
   8.0000000e+00  -3.8476985e+00  -4.1262423e+00  -4.2014956e+00
   9.0000000e+00  -4.9169668e+00  -3.1013531e+00  -4.2014956e+00
   1.0000000e+01  -4.3620189e+00  -4.9342985e+00  -4.2014956e+00
   1.1000000e+01  -4.5878245e+00  -3.8896947e+00  -4.2014956e+00
   1.2000000e+01  -4.0934900e+00  -3.0688533e+00  -4.2014956e+00
   1.3000000e+01  -4.7983122e+00  -4.8887259e+00  -4.2014956e+00
   1.4000000e+01  -5.3805803e+00  -3.7301344e+00  -4.2014956e+00
   1.5000000e+01  -3.8708917e+00  -3.3462531e+00  -4.2014956e+00
   1.6000000e+01  -5.8047739e+00  -4.9101954e+00  -4.2014956e+00
   1.7000000e+01  -4.1831939e+00  -2.9873773e+00  -4.2014956e+00
   1.8000000e+01  -4.6979608e+00  -4.3734246e+00  -4.2014956e+00
   1.9000000e+01  -4.8322937e+00  -4.2887551e+00  -4.2014956e+00
   2.0000000e+01  -5.1332606e+00  -3.9255253e+00  -4.2014956e+00


==> data/Exp2_Normal_Major_TCompare.dat <==
   0.0000000e+00   3.5906106e-01  -5.7305776e-01  -4.1838514e-01   3.5906106e-01  -5.7305776e-01  -4.1838514e-01
   2.0000000e-01   3.9494546e-01  -6.2186850e-01  -4.6328102e-01   3.5412850e-01  -5.5219387e-01  -4.1737128e-01
   4.0000000e-01   3.5997995e-01  -5.6523922e-01  -4.2283899e-01   1.5576854e-01  -2.3364777e-01  -1.8695449e-01
   6.0000000e-01   3.1121369e-01  -4.8827719e-01  -3.6569914e-01  -9.7636638e-02   1.6337794e-01   1.1101689e-01
   8.0000000e-01   2.6186239e-01  -4.1070667e-01  -3.0775911e-01  -2.7029951e-01   4.2791289e-01   3.1622724e-01
   1.0000000e+00   2.1503761e-01  -3.3717710e-01  -2.5275985e-01  -2.9334841e-01   4.5629849e-01   3.4614502e-01
   1.2000000e+00   1.7149461e-01  -2.6881975e-01  -2.0160847e-01  -1.8400131e-01   2.7969670e-01   2.1949126e-01
   1.4000000e+00   1.3141526e-01  -2.0590718e-01  -1.5452329e-01  -1.9652740e-02   2.1504933e-02   2.6492630e-02
   1.6000000e+00   9.4821096e-02  -1.4846984e-01  -1.1153085e-01   1.1151169e-01  -1.8062026e-01  -1.2897053e-01
   1.8000000e+00   6.1671868e-02  -9.6443425e-02  -7.2584282e-02   1.5495226e-01  -2.4359733e-01  -1.8190340e-01
   2.0000000e+00   3.1891636e-02  -4.9708101e-02  -3.7594592e-02   1.0902218e-01  -1.6755923e-01  -1.2938098e-01
   2.2000000e+00   5.3780234e-03  -8.1026986e-03  -6.4416835e-03   1.4971846e-02  -1.8822480e-02  -1.9293708e-02
   2.4000000e+00  -1.7992585e-02   2.8567241e-02   2.1019516e-02  -7.1526329e-02   1.1532537e-01   8.2917572e-02
   2.6000000e+00  -3.8361003e-02   6.0523133e-02   4.4954294e-02  -1.0993193e-01   1.7262864e-01   1.2912297e-01
   2.8000000e+00  -5.5881681e-02   8.8007768e-02   6.5543973e-02  -9.1111796e-02   1.4049002e-01   1.0795922e-01
   3.0000000e+00  -7.0719475e-02   1.1128024e-01   8.2982107e-02  -3.5267152e-02   5.1812756e-02   4.2723886e-02
   3.2000000e+00  -8.3046709e-02   1.3061134e-01   9.7471039e-02   2.3743657e-02  -4.0066284e-02  -2.6875312e-02
   3.4000000e+00  -9.3040517e-02   1.4627936e-01   1.0921877e-01   5.7406005e-02  -9.1086757e-02  -6.7084699e-02
   3.6000000e+00  -1.0088046e-01   1.5856640e-01   1.1843616e-01   5.5105574e-02  -8.5658184e-02  -6.5044420e-02
   3.8000000e+00  -1.0674638e-01   1.6775498e-01   1.2533443e-01   2.5553047e-02  -3.8307534e-02  -3.0676675e-02
   4.0000000e+00  -1.1081659e-01   1.7412513e-01   1.3012298e-01  -1.1327469e-02   1.9417966e-02   1.2710948e-02
   4.2000000e+00  -1.1326617e-01   1.7795186e-01   1.3300743e-01  -3.6215676e-02   5.7512066e-02   4.2304087e-02
   4.4000000e+00  -1.1426561e-01   1.7950292e-01   1.3418805e-01  -3.9507490e-02   6.1538778e-02   4.6586847e-02
   4.6000000e+00  -1.1397963e-01   1.7903697e-01   1.3385830e-01  -2.3917075e-02   3.6345956e-02   2.8533783e-02
   4.8000000e+00  -1.1256619e-01   1.7680203e-01   1.3220370e-01  -6.5535261e-04  -2.0338117e-04   1.2188366e-03
   5.0000000e+00  -1.1017567e-01   1.7303426e-01   1.2940093e-01   1.7673407e-02  -2.8442059e-02  -2.0507605e-02
   5.2000000e+00  -1.0695029e-01   1.6795693e-01   1.2561703e-01   2.3388083e-02  -3.6678932e-02  -2.7488445e-02
   5.4000000e+00  -1.0302364e-01   1.6177975e-01   1.2100892e-01   1.6400025e-02  -2.5163010e-02  -1.9478104e-02
   5.6000000e+00  -9.8520314e-02   1.5469837e-01   1.1572298e-01   2.7044500e-03  -3.5250685e-03  -3.4395664e-03
   5.8000000e+00  -9.3555783e-02   1.4689401e-01   1.0989485e-01  -9.7299137e-03   1.5745362e-02   1.1258598e-02
   6.0000000e+00  -8.8236283e-02   1.3853345e-01   1.0364935e-01  -1.5174698e-02   2.3856614e-02   1.7813780e-02
   6.2000000e+00  -8.2658857e-02   1.2976900e-01   9.7100480e-02  -1.2422504e-02   1.9162034e-02   1.4716945e-02
   6.4000000e+00  -7.6911472e-02   1.2073872e-01   9.0351595e-02  -4.4387743e-03   6.4847611e-03   5.3905766e-03
   6.6000000e+00  -7.1073219e-02   1.1156673e-01   8.3495620e-02   3.9109182e-03  -6.5137590e-03  -4.4579825e-03
   6.8000000e+00  -6.5214576e-02   1.0236364e-01   7.6615365e-02   8.5774723e-03  -1.3579929e-02  -1.0034587e-02
   7.0000000e+00  -5.9397728e-02   9.3226998e-02   6.9783898e-02   8.0985913e-03  -1.2572113e-02  -9.5653179e-03
   7.2000000e+00  -5.3676933e-02   8.4241949e-02   6.3064978e-02   3.7696214e-03  -5.6447185e-03  -4.5278209e-03
   7.4000000e+00  -4.8098927e-02   7.5481803e-02   5.6513526e-02  -1.5396545e-03   2.6603590e-03   1.7200388e-03
   7.6000000e+00  -4.2703351e-02   6.7008738e-02   5.0176132e-02  -5.0793608e-03   8.0739995e-03   5.9304541e-03
   7.8000000e+00  -3.7523209e-02   5.8874507e-02   4.4091584e-02  -5.5100265e-03   8.5856210e-03   6.4962993e-03
   8.0000000e+00  -3.2585324e-02   5.1121168e-02   3.8291416e-02  -3.2545583e-03   4.9425608e-03   3.8839800e-03
   8.2000000e+00  -2.7910818e-02   4.3781820e-02   3.2800456e-02   6.4711978e-05  -2.7178280e-04  -1.4007148e-05
   8.4000000e+00  -2.3515576e-02   3.6881353e-02   2.7637388e-02   2.6475102e-03  -4.2494288e-03  -3.0761762e-03
   8.6000000e+00  -1.9410724e-02   3.0437179e-02   2.2815299e-02   3.4132617e-03  -5.3470722e-03  -4.0138043e-03
   8.8000000e+00  -1.5603084e-02   2.4459957e-02   1.8342222e-02   2.3708694e-03  -3.6340753e-03  -2.8171691e-03
   9.0000000e+00  -1.2095625e-02   1.8954304e-02   1.4221661e-02   3.9172507e-04  -5.0915099e-04  -4.9872607e-04
   9.2000000e+00  -8.8878996e-03   1.3919468e-02   1.0453107e-02  -1.3834114e-03   2.2404283e-03   1.6001303e-03
   9.4000000e+00  -5.9764562e-03   9.3499923e-03   7.0325218e-03  -2.1450773e-03   3.3730749e-03   2.5178679e-03
   9.6000000e+00  -3.3552406e-03   5.2363310e-03   3.9528065e-03  -1.7344635e-03   2.6750535e-03   2.0549657e-03
   9.8000000e+00  -1.0159698e-03   1.5654445e-03   1.2042447e-03  -5.8624312e-04   8.5240622e-04   7.1342890e-04
   1.0000000e+01   1.0515146e-03  -1.6786486e-03  -1.2250847e-03   6.0077006e-04  -9.9494999e-04  -6.8686584e-04
   1.0200000e+01   2.8589163e-03  -4.5143528e-03  -3.3489192e-03   1.2519384e-03  -1.9799482e-03  -1.4653906e-03
   1.0400000e+01   4.4191788e-03  -6.9620162e-03  -5.1824537e-03   1.1662925e-03  -1.8091828e-03  -1.3780101e-03
   1.0600000e+01   5.7462041e-03  -9.0434884e-03  -6.7420099e-03   5.3625675e-04  -8.0186670e-04  -6.4453041e-04
   1.0800000e+01   6.8545951e-03  -1.0781717e-02  -8.0447342e-03  -2.2482958e-04   3.8812001e-04   2.5130212e-04
   1.1000000e+01   7.7594221e-03  -1.2200381e-02  -9.1083227e-03  -7.2558525e-04   1.1534141e-03   8.4714705e-04
   1.1200000e+01   8.4760132e-03  -1.3323561e-02  -9.9507756e-03  -7.7928416e-04   1.2141431e-03   9.1881773e-04
   1.1400000e+01   9.0197666e-03  -1.4175446e-02  -1.0590176e-02  -4.5129764e-04   6.8479002e-04   5.3878737e-04
   1.1600000e+01   9.4059854e-03  -1.4780072e-02  -1.1044496e-02   2.3747117e-05  -6.1240886e-05  -1.9166085e-05
   1.1800000e+01   9.6497326e-03  -1.5161099e-02  -1.1331427e-02   3.8882089e-04  -6.2320184e-04  -4.5209715e-04
   1.2000000e+01   9.7657074e-03  -1.5341610e-02  -1.1468233e-02   4.9202365e-04  -7.7029043e-04  -5.7877189e-04
   1.2200000e+01   9.7681381e-03  -1.5343950e-02  -1.1471626e-02   3.3774524e-04  -5.1729698e-04  -4.0146913e-04
   1.2400000e+01   9.6706948e-03  -1.5189585e-02  -1.1357663e-02   5.2604865e-05  -6.7306893e-05  -6.7362881e-05
   1.2600000e+01   9.4864169e-03  -1.4898988e-02  -1.1141660e-02  -2.0010804e-04   3.2394373e-04   2.3150352e-04
   1.2800000e+01   9.2276562e-03  -1.4491554e-02  -1.0838127e-02  -3.0603414e-04   4.8115366e-04   3.5924737e-04
   1.3000000e+01   8.9060342e-03  -1.3985528e-02  -1.0460714e-02  -2.4443297e-04   3.7684936e-04   2.8965080e-04
   1.3200000e+01   8.5324115e-03  -1.3397959e-02  -1.0022181e-02  -7.8952481e-05   1.1428612e-04   9.6267809e-05
   1.3400000e+01   8.1168688e-03  -1.2744674e-02  -9.5343690e-03   9.0077401e-05  -1.4868255e-04  -1.0316734e-04
   1.3600000e+01   7.6686984e-03  -1.2040257e-02  -9.0081954e-03   1.8113893e-04  -2.8627904e-04  -2.1209306e-04
   1.3800000e+01   7.1964045e-03  -1.1298057e-02  -8.4536509e-03   1.6667182e-04  -2.5840520e-04  -1.9697899e-04
   1.4000000e+01   6.7077114e-03  -1.0530198e-02  -7.8798107e-03   7.5221177e-05  -1.1229982e-04  -9.0473922e-05
   1.4200000e+01   6.2095790e-03  -9.7476026e-03  -7.2948521e-03  -3.3690295e-05   5.7917866e-05   3.7745039e-05
   1.4400000e+01   5.7082240e-03  -8.9600257e-03  -6.7060793e-03  -1.0436787e-04   1.6585399e-04   1.2187244e-04
   1.4600000e+01   5.2091461e-03  -8.1760973e-03  -6.1199547e-03  -1.1080073e-04   1.7258231e-04   1.3065742e-04
   1.4800000e+01   4.7171585e-03  -7.4033691e-03  -5.5421340e-03  -6.3031291e-05   9.5553487e-05   7.5283104e-05
   1.5000000e+01   4.2364216e-03  -6.6483677e-03  -4.9775063e-03   5.0228967e-06  -1.1283678e-05  -4.6623333e-06
   1.5200000e+01   3.7704792e-03  -5.9166520e-03  -4.4302364e-03   5.6676246e-05  -9.0752696e-05  -6.5931718e-05
   1.5400000e+01   3.3222970e-03  -5.2128727e-03  -3.9038099e-03   7.0589040e-05  -1.1045867e-04  -8.3053624e-05
   1.5600000e+01   2.8943019e-03  -4.5408352e-03  -3.4010795e-03   4.7836208e-05  -7.3215204e-05  -5.6880491e-05
   1.5800000e+01   2.4884222e-03  -3.9035621e-03  -2.9243122e-03   6.8089463e-06  -8.4978162e-06  -8.7971696e-06
   1.6000000e+01   2.1061283e-03  -3.3033569e-03  -2.4752368e-03  -2.9123571e-05   4.7107555e-05   3.3707044e-05


==> data/Exp2_Normal_Minor_TCompare.dat <==
   0.0000000e+00   3.5906106e-01  -5.7305776e-01  -4.1838514e-01   3.5906106e-01  -5.7305776e-01  -4.1838514e-01
   2.0000000e-01   3.9494546e-01  -6.2186850e-01  -4.6328102e-01   4.0301234e-01  -6.3402242e-01  -4.7294332e-01
   4.0000000e-01   3.5997995e-01  -5.6523922e-01  -4.2283899e-01   3.7403055e-01  -5.8637400e-01  -4.3968100e-01
   6.0000000e-01   3.1121369e-01  -4.8827719e-01  -3.6569914e-01   3.2461574e-01  -5.0828146e-01  -3.8182023e-01
   8.0000000e-01   2.6186239e-01  -4.1070667e-01  -3.0775911e-01   2.6998032e-01  -4.2245425e-01  -3.1765862e-01
   1.0000000e+00   2.1503761e-01  -3.3717710e-01  -2.5275985e-01   2.1499016e-01  -3.3620598e-01  -2.5303082e-01
   1.2000000e+00   1.7149461e-01  -2.6881975e-01  -2.0160847e-01   1.6157466e-01  -2.5247345e-01  -1.9023689e-01
   1.4000000e+00   1.3141526e-01  -2.0590718e-01  -1.5452329e-01   1.1076451e-01  -1.7284694e-01  -1.3049773e-01
   1.6000000e+00   9.4821096e-02  -1.4846984e-01  -1.1153085e-01   6.3253032e-02  -9.8404990e-02  -7.4631442e-02
   1.8000000e+00   6.1671868e-02  -9.6443425e-02  -7.2584282e-02   1.9552804e-02  -2.9947497e-02  -2.3241899e-02
   2.0000000e+00   3.1891636e-02  -4.9708101e-02  -3.7594592e-02  -1.9957808e-02   3.1934694e-02   2.3225273e-02
   2.2000000e+00   5.3780234e-03  -8.1026986e-03  -6.4416835e-03  -5.5017242e-02   8.6833433e-02   6.4461907e-02
   2.4000000e+00  -1.7992585e-02   2.8567241e-02   2.1019516e-02  -8.5470429e-02   1.3450733e-01   1.0028509e-01
   2.6000000e+00  -3.8361003e-02   6.0523133e-02   4.4954294e-02  -1.1125970e-01   1.7486755e-01   1.3062646e-01
   2.8000000e+00  -5.5881681e-02   8.8007768e-02   6.5543973e-02  -1.3241549e-01   2.0796325e-01   1.5552127e-01
   3.0000000e+00  -7.0719475e-02   1.1128024e-01   8.2982107e-02  -1.4904659e-01   2.3396627e-01   1.7509693e-01
   3.2000000e+00  -8.3046709e-02   1.3061134e-01   9.7471039e-02  -1.6133008e-01   2.5315539e-01   1.8956119e-01
   3.4000000e+00  -9.3040517e-02   1.4627936e-01   1.0921877e-01  -1.6950115e-01   2.6590030e-01   1.9919014e-01
   3.6000000e+00  -1.0088046e-01   1.5856640e-01   1.1843616e-01  -1.7384288e-01   2.7264565e-01   2.0431627e-01
   3.8000000e+00  -1.0674638e-01   1.6775498e-01   1.2533443e-01  -1.7467637e-01   2.7389549e-01   2.0531675e-01
   4.0000000e+00  -1.1081659e-01   1.7412513e-01   1.3012298e-01  -1.7235105e-01   2.7019820e-01   2.0260218e-01
   4.2000000e+00  -1.1326617e-01   1.7795186e-01   1.3300743e-01  -1.6723567e-01   2.6213225e-01   1.9660588e-01
   4.4000000e+00  -1.1426561e-01   1.7950292e-01   1.3418805e-01  -1.5970978e-01   2.5029294e-01   1.8777391e-01
   4.6000000e+00  -1.1397963e-01   1.7903697e-01   1.3385830e-01  -1.5015592e-01   2.3528011e-01   1.7655593e-01
   4.8000000e+00  -1.1256619e-01   1.7680203e-01   1.3220370e-01  -1.3895261e-01   2.1768720e-01   1.6339687e-01
   5.0000000e+00  -1.1017567e-01   1.7303426e-01   1.2940093e-01  -1.2646810e-01   1.9809142e-01   1.4872966e-01
   5.2000000e+00  -1.0695029e-01   1.6795693e-01   1.2561703e-01  -1.1305494e-01   1.7704531e-01   1.3296878e-01
   5.4000000e+00  -1.0302364e-01   1.6177975e-01   1.2100892e-01  -9.9045423e-02   1.5506955e-01   1.1650496e-01
   5.6000000e+00  -9.8520314e-02   1.5469837e-01   1.1572298e-01  -8.4747859e-02   1.3264716e-01   9.9700730e-02
   5.8000000e+00  -9.3555783e-02   1.4689401e-01   1.0989485e-01  -7.0443614e-02   1.1021886e-01   8.2886980e-02
   6.0000000e+00  -8.8236283e-02   1.3853345e-01   1.0364935e-01  -5.6384972e-02   8.8179752e-02   6.6360427e-02
   6.2000000e+00  -8.2658857e-02   1.2976900e-01   9.7100480e-02  -4.2793712e-02   6.6877076e-02   5.0381941e-02
   6.4000000e+00  -7.6911472e-02   1.2073872e-01   9.0351595e-02  -2.9860376e-02   4.6609082e-02   3.5175678e-02
   6.6000000e+00  -7.1073219e-02   1.1156673e-01   8.3495620e-02  -1.7744158e-02   2.7624867e-02   2.0928946e-02
   6.8000000e+00  -6.5214576e-02   1.0236364e-01   7.6615365e-02  -6.5733583e-03   1.0125094e-02   7.7927363e-03
   7.0000000e+00  -5.9397728e-02   9.3226998e-02   6.9783898e-02   3.5536688e-03  -5.7365082e-03  -4.1171626e-03
   7.2000000e+00  -5.3676933e-02   8.4241949e-02   6.3064978e-02   1.2567134e-02  -1.9850979e-02  -1.4718549e-02
   7.4000000e+00  -4.8098927e-02   7.5481803e-02   5.6513526e-02   2.0424078e-02  -3.2151396e-02  -2.3960768e-02
   7.6000000e+00  -4.2703351e-02   6.7008738e-02   5.0176132e-02   2.7106341e-02  -4.2609689e-02  -3.1822326e-02
   7.8000000e+00  -3.7523209e-02   5.8874507e-02   4.4091584e-02   3.2618309e-02  -5.1233102e-02  -3.8308246e-02
   8.0000000e+00  -3.2585324e-02   5.1121168e-02   3.8291416e-02   3.6984496e-02  -5.8060399e-02  -4.3447224e-02
   8.2000000e+00  -2.7910818e-02   4.3781820e-02   3.2800456e-02   4.0247026e-02  -6.3157913e-02  -4.7288669e-02
   8.4000000e+00  -2.3515576e-02   3.6881353e-02   2.7637388e-02   4.2463061e-02  -6.6615515e-02  -4.9899683e-02
   8.6000000e+00  -1.9410724e-02   3.0437179e-02   2.2815299e-02   4.3702238e-02  -6.8542594e-02  -5.1362046e-02
   8.8000000e+00  -1.5603084e-02   2.4459957e-02   1.8342222e-02   4.4044146e-02  -6.9064104e-02  -5.1769251e-02
   9.0000000e+00  -1.2095625e-02   1.8954304e-02   1.4221661e-02   4.3575898e-02  -6.8316754e-02  -5.1223650e-02
   9.2000000e+00  -8.8878996e-03   1.3919468e-02   1.0453107e-02   4.2389812e-02  -6.6445379e-02  -4.9833728e-02
   9.4000000e+00  -5.9764562e-03   9.3499923e-03   7.0325218e-03   4.0581254e-02  -6.3599554e-02  -4.7711561e-02
   9.6000000e+00  -3.3552406e-03   5.2363310e-03   3.9528065e-03   3.8246638e-02  -5.9930468e-02  -4.4970473e-02
   9.8000000e+00  -1.0159698e-03   1.5654445e-03   1.2042447e-03   3.5481624e-02  -5.5588100e-02  -4.1722912e-02
   1.0000000e+01   1.0515146e-03  -1.6786486e-03  -1.2250847e-03   3.2379515e-02  -5.0718703e-02  -3.8078563e-02
   1.0200000e+01   2.8589163e-03  -4.5143528e-03  -3.3489192e-03   2.9029858e-02  -4.5462621e-02  -3.4142707e-02
   1.0400000e+01   4.4191788e-03  -6.9620162e-03  -5.1824537e-03   2.5517261e-02  -3.9952435e-02  -3.0014823e-02
   1.0600000e+01   5.7462041e-03  -9.0434884e-03  -6.7420099e-03   2.1920418e-02  -3.4311434e-02  -2.5787446e-02
   1.0800000e+01   6.8545951e-03  -1.0781717e-02  -8.0447342e-03   1.8311334e-02  -2.8652410e-02  -2.1545254e-02
   1.1000000e+01   7.7594221e-03  -1.2200381e-02  -9.1083227e-03   1.4754758e-02  -2.3076768e-02  -1.7364400e-02
   1.1200000e+01   8.4760132e-03  -1.3323561e-02  -9.9507756e-03   1.1307796e-02  -1.7673922e-02  -1.3312052e-02
   1.1400000e+01   9.0197666e-03  -1.4175446e-02  -1.0590176e-02   8.0196978e-03  -1.2520966e-02  -9.4461476e-03
   1.1600000e+01   9.4059854e-03  -1.4780072e-02  -1.1044496e-02   4.9318085e-03  -7.6825961e-03  -5.8153317e-03
   1.1800000e+01   9.6497326e-03  -1.5161099e-02  -1.1331427e-02   2.0776600e-03  -3.2112630e-03  -2.4590658e-03
   1.2000000e+01   9.7657074e-03  -1.5341610e-02  -1.1468233e-02  -5.1680665e-04   8.5248334e-04   5.9211323e-04
   1.2200000e+01   9.7681381e-03  -1.5343950e-02  -1.1471626e-02  -2.8329105e-03   4.4794700e-03   3.3162039e-03
   1.2400000e+01   9.6706948e-03  -1.5189585e-02  -1.1357663e-02  -4.8588052e-03   7.6512339e-03   5.6992411e-03
   1.2600000e+01   9.4864169e-03  -1.4898988e-02  -1.1141660e-02  -6.5889784e-03   1.0359235e-02   7.7347078e-03
   1.2800000e+01   9.2276562e-03  -1.4491554e-02  -1.0838127e-02  -8.0236910e-03   1.2603976e-02   9.4228767e-03
   1.3000000e+01   8.9060342e-03  -1.3985528e-02  -1.0460714e-02  -9.1683737e-03   1.4394056e-02   1.0770101e-02
   1.3200000e+01   8.5324115e-03  -1.3397959e-02  -1.0022181e-02  -1.0032995e-02   1.5745178e-02   1.1788070e-02
   1.3400000e+01   8.1168688e-03  -1.2744674e-02  -9.5343690e-03  -1.0631414e-02   1.6679136e-02   1.2493051e-02
   1.3600000e+01   7.6686984e-03  -1.2040257e-02  -9.0081954e-03  -1.0980733e-02   1.7222800e-02   1.2905131e-02
   1.3800000e+01   7.1964045e-03  -1.1298057e-02  -8.4536509e-03  -1.1100663e-02   1.7407115e-02   1.3047460e-02
   1.4000000e+01   6.7077114e-03  -1.0530198e-02  -7.8798107e-03  -1.1012902e-02   1.7266136e-02   1.2945531e-02
   1.4200000e+01   6.2095790e-03  -9.7476026e-03  -7.2948521e-03  -1.0740549e-02   1.6836103e-02   1.2626489e-02
   1.4400000e+01   5.7082240e-03  -8.9600257e-03  -6.7060793e-03  -1.0307552e-02   1.6154579e-02   1.2118478e-02
   1.4600000e+01   5.2091461e-03  -8.1760973e-03  -6.1199547e-03  -9.7382002e-03   1.5259655e-02   1.1450047e-02
   1.4800000e+01   4.7171585e-03  -7.4033691e-03  -5.5421340e-03  -9.0566596e-03   1.4189217e-02   1.0649601e-02
   1.5000000e+01   4.2364216e-03  -6.6483677e-03  -4.9775063e-03  -8.2865613e-03   1.2980311e-02   9.7449202e-03
   1.5200000e+01   3.7704792e-03  -5.9166520e-03  -4.4302364e-03  -7.4506412e-03   1.1668569e-02   8.7627355e-03
   1.5400000e+01   3.3222970e-03  -5.2128727e-03  -3.9038099e-03  -6.5704334e-03   1.0287737e-02   7.7283658e-03
   1.5600000e+01   2.8943019e-03  -4.5408352e-03  -3.4010795e-03  -5.6660160e-03   8.8692718e-03   6.6654202e-03
   1.5800000e+01   2.4884222e-03  -3.9035621e-03  -2.9243122e-03  -4.7558089e-03   7.4420283e-03   5.5955602e-03
   1.6000000e+01   2.1061283e-03  -3.3033569e-03  -2.4752368e-03  -3.8564223e-03   6.0320205e-03   4.5383206e-03


==> data/FaultyExp1TrainNoisy.dat <==
  -3.2947625e-01  -6.7855519e-01   8.6979426e-01   3.1976588e-02  -6.7179408e-02   4.1757344e-01   1.3837897e-01   9.8079817e-01   4.5959833e-01   8.5735054e-01  -5.5799235e-01   8.1693220e-01   4.4389265e-01   8.4252433e-01  -9.7958361e-01  -9.9436317e-01  -6.2579463e-01   9.9008086e-01   8.5089240e-01  -8.9635651e-01  -9.3476638e-01  -7.2714752e-01   4.8551417e-01   1.0019228e+00  -9.8123083e-01   8.8793163e-01  -9.6330964e-01  -1.9779011e-01   8.9122815e-01   5.3364502e-01  -8.4233617e-01   5.8148437e-01  -8.9239338e-01   5.4961035e-01   2.1921810e-01   1.9977719e-01  -7.6744583e-01   1.2928009e-01  -4.9598707e-01  -4.5399692e-01
  -3.2268124e-01  -6.5712802e-01   8.6691642e-01   9.2132109e-03  -8.6966488e-02   4.1928913e-01   1.5144240e-01   9.7245381e-01   4.7514920e-01   8.5719172e-01  -5.3180440e-01   7.9885034e-01   4.4159142e-01   8.4380718e-01  -9.4676023e-01  -9.7680302e-01  -6.1402718e-01   9.8561256e-01   8.5227039e-01  -8.7435167e-01  -9.3851846e-01  -7.2026775e-01   4.7838938e-01   9.7656080e-01  -9.9542118e-01   8.9683080e-01  -9.7238340e-01  -2.0036969e-01   8.8546284e-01   5.3017906e-01  -8.1696276e-01   5.7226560e-01  -8.8201518e-01   5.4161428e-01   2.1689489e-01   1.8369591e-01  -7.7766611e-01   1.5374523e-01  -4.9892019e-01  -4.5745653e-01
  -3.2513233e-01  -6.6454391e-01   8.7435057e-01   3.1855475e-02  -9.6718721e-02   4.1729401e-01   1.4250443e-01   9.6817533e-01   4.6113700e-01   8.3227214e-01  -5.4812727e-01   7.9807340e-01   4.5287149e-01   8.3194199e-01  -9.5156515e-01  -9.6940954e-01  -6.0964406e-01   9.7249533e-01   8.1885641e-01  -8.5325483e-01  -9.3660762e-01  -7.2446385e-01   4.7938880e-01   9.7988415e-01  -9.7972822e-01   8.8766311e-01  -9.6756845e-01  -1.5549009e-01   8.8537569e-01   5.2048871e-01  -8.2106114e-01   5.8304543e-01  -8.7706745e-01   5.2709612e-01   2.0454491e-01   1.8541073e-01  -7.7080367e-01   1.6100093e-01  -4.9214299e-01  -4.6618394e-01
  -3.3495275e-01  -6.6087698e-01   8.6229249e-01   1.5493087e-02  -9.5773181e-02   4.2264039e-01   1.4156450e-01   9.4575994e-01   4.5900363e-01   8.3178600e-01  -5.3892346e-01   7.8504406e-01   4.2554464e-01   8.3671328e-01  -9.3576775e-01  -9.4798122e-01  -5.9513071e-01   9.6640008e-01   8.3045651e-01  -8.5829461e-01  -9.2710449e-01  -7.2680218e-01   4.8784928e-01   9.7105879e-01  -9.7560599e-01   8.8090484e-01  -9.5331622e-01  -1.5535991e-01   8.7094850e-01   5.0525928e-01  -8.0766923e-01   5.7997774e-01  -8.4953929e-01   5.4025661e-01   1.8894647e-01   1.7541758e-01  -7.6543608e-01   1.5367827e-01  -4.9499637e-01  -4.6015904e-01
  -3.1666911e-01  -6.4325824e-01   8.5589006e-01   1.6452087e-02  -7.4584003e-02   4.0740635e-01   1.4996280e-01   9.4416523e-01   4.5826376e-01   8.3767326e-01  -5.1680537e-01   7.7751234e-01   4.4089312e-01   8.3812566e-01  -9.3157106e-01  -9.3728736e-01  -5.8749102e-01   9.5518710e-01   8.0860356e-01  -8.5883945e-01  -9.0300614e-01  -7.2502608e-01   4.7983288e-01   9.5510557e-01  -9.5926342e-01   8.7709925e-01  -9.5836440e-01  -1.7510228e-01   8.7641848e-01   5.2266610e-01  -8.2256063e-01   5.8361677e-01  -8.4796491e-01   5.2714393e-01   1.8613675e-01   1.5127387e-01  -7.6448631e-01   1.6214816e-01  -4.7071721e-01  -4.5044268e-01
  -2.9749167e-01  -6.2667847e-01   8.5470717e-01   2.0169309e-02  -8.5079578e-02   4.1983903e-01   1.3226779e-01   9.0951405e-01   4.4701925e-01   8.1172981e-01  -5.0396828e-01   7.8326239e-01   4.1204047e-01   8.0902289e-01  -9.1545547e-01  -9.3926528e-01  -5.7361527e-01   9.3471446e-01   7.9610694e-01  -8.1542379e-01  -9.0836820e-01  -7.0857939e-01   4.8025334e-01   9.4113606e-01  -9.5009176e-01   8.8730698e-01  -9.3103605e-01  -1.4599196e-01   8.5743981e-01   5.2495122e-01  -8.0399896e-01   5.9191068e-01  -8.2415607e-01   5.4461360e-01   1.8554458e-01   1.4916850e-01  -7.6272441e-01   1.8103132e-01  -4.6187736e-01  -4.5422399e-01
  -3.0032938e-01  -6.3024935e-01   8.4298853e-01   3.4612168e-02  -8.0458202e-02   4.2598871e-01   1.4739307e-01   9.2490951e-01   4.4140411e-01   8.0814277e-01  -5.1633600e-01   7.7650310e-01   4.2596221e-01   8.0574633e-01  -9.2562486e-01  -9.2619284e-01  -5.7523008e-01   9.4512924e-01   7.9672691e-01  -8.1557049e-01  -9.1214913e-01  -7.0248818e-01   4.8857836e-01   9.4875063e-01  -9.5300635e-01   8.6829162e-01  -9.3340024e-01  -1.5660655e-01   8.5870111e-01   5.1605796e-01  -7.9239907e-01   5.7622974e-01  -8.2780923e-01   5.3740543e-01   1.5963264e-01   1.0743123e-01  -7.5621938e-01   1.8277168e-01  -4.5367192e-01  -4.7400474e-01
  -3.0012133e-01  -6.0264247e-01   8.2880845e-01   2.1068428e-02  -7.2429580e-02   4.2108847e-01   1.4440982e-01   9.1234762e-01   4.4615270e-01   8.1996896e-01  -4.9874724e-01   7.8883126e-01   4.0769315e-01   7.8927367e-01  -9.0993299e-01  -9.2513018e-01  -5.8136415e-01   9.3646046e-01   7.8339671e-01  -8.2140562e-01  -8.8003048e-01  -7.2597676e-01   4.7884661e-01   9.4078941e-01  -9.2643509e-01   8.6536739e-01  -9.0433484e-01  -1.4570657e-01   8.4098275e-01   5.3860542e-01  -7.9156294e-01   5.7447213e-01  -8.0733020e-01   5.2569668e-01   1.6830382e-01   1.3512664e-01  -7.2557283e-01   1.9750456e-01  -4.4206380e-01  -4.8025037e-01
  -2.8625705e-01  -6.0364612e-01   8.2129180e-01   3.2189606e-02  -8.9623165e-02   4.2067743e-01   1.3848313e-01   8.9163116e-01   4.5572732e-01   8.0520611e-01  -4.9046292e-01   7.7703854e-01   4.0987290e-01   8.0090839e-01  -9.0310955e-01  -9.3294149e-01  -5.5296040e-01   9.0843866e-01   7.6488005e-01  -7.9759610e-01  -9.0596750e-01  -7.3240758e-01   4.8870056e-01   9.3094764e-01  -9.1955325e-01   8.4764502e-01  -8.9507608e-01  -1.2850861e-01   8.4160115e-01   5.2656861e-01  -7.9783368e-01   5.6683105e-01  -8.0293456e-01   5.3584662e-01   1.5750316e-01   1.2281639e-01  -7.5692030e-01   1.9317314e-01  -4.2354914e-01  -4.8093818e-01
  -2.9510020e-01  -6.0056238e-01   8.3055504e-01   3.8768725e-02  -7.8114207e-02   4.2069147e-01   1.5734637e-01   8.9040830e-01   4.4925069e-01   7.8814026e-01  -4.9644306e-01   7.7264368e-01   3.8704179e-01   7.9016394e-01  -8.9037805e-01  -9.1769103e-01  -5.4882040e-01   9.1401529e-01   7.5709796e-01  -7.9763222e-01  -8.8304188e-01  -7.0070940e-01   4.8117285e-01   9.2038254e-01  -9.2305486e-01   8.4376319e-01  -8.9868092e-01  -1.1414893e-01   8.3586839e-01   5.1620278e-01  -7.8492460e-01   5.7394059e-01  -7.9891642e-01   5.1416855e-01   1.5087770e-01   1.2430177e-01  -7.4551132e-01   2.1395996e-01  -4.1528675e-01  -4.6540927e-01
  -2.8202585e-01  -5.9869945e-01   8.1701727e-01   2.5944548e-02  -6.8897662e-02   4.2912431e-01   1.3810881e-01   8.8721051e-01   4.3185573e-01   8.0943133e-01  -4.8473659e-01   7.5175932e-01   3.8632792e-01   7.9022624e-01  -8.8343725e-01  -8.9348074e-01  -5.4307880e-01   8.9431978e-01   7.4677776e-01  -7.8283763e-01  -8.6976278e-01  -6.9932247e-01   4.9822999e-01   9.2052709e-01  -9.2282778e-01   8.3323950e-01  -8.9290832e-01  -1.0159206e-01   8.3856710e-01   5.3833804e-01  -7.8442079e-01   5.7079837e-01  -7.9046005e-01   5.4173904e-01   1.4168849e-01   1.1363347e-01  -7.2257341e-01   2.0879003e-01  -4.1110743e-01  -4.6883061e-01
  -2.7305144e-01  -5.6867306e-01   8.0632335e-01   8.5147098e-03  -7.4101628e-02   4.0464100e-01   1.5427272e-01   8.7025359e-01   4.3561818e-01   7.8108580e-01  -4.6751436e-01   7.4558308e-01   4.0197583e-01   7.8670558e-01  -8.9389628e-01  -8.9060011e-01  -5.3411446e-01   9.0105988e-01   7.5331391e-01  -7.8270804e-01  -8.6296924e-01  -7.0649849e-01   4.8251314e-01   8.8889062e-01  -8.9493543e-01   8.3154601e-01  -8.7990276e-01  -1.0529609e-01   8.2078571e-01   5.1607801e-01  -7.8402005e-01   5.6810054e-01  -7.6966919e-01   5.4064175e-01   1.3942587e-01   8.7587997e-02  -7.2943172e-01   2.0824495e-01  -4.1719197e-01  -4.5694833e-01
  -2.6402775e-01  -5.7930888e-01   7.9997641e-01   2.2296174e-02  -4.8162627e-02   4.1219318e-01   1.2315295e-01   8.6159032e-01   4.3575899e-01   7.8381223e-01  -4.6589720e-01   7.7126737e-01   3.9492894e-01   7.6406565e-01  -8.5429798e-01  -8.7283489e-01  -5.3268783e-01   8.9439796e-01   7.2927906e-01  -7.6458375e-01  -8.2940863e-01  -7.0063798e-01   5.0436868e-01   8.9161689e-01  -8.9638809e-01   8.1344040e-01  -8.5596807e-01  -7.9352417e-02   8.1188113e-01   5.4277500e-01  -7.8319238e-01   5.8113128e-01  -7.6454394e-01   5.3945516e-01   1.2140122e-01   7.8047702e-02  -7.2778549e-01   2.1459564e-01  -3.8850629e-01  -4.7375584e-01
  -2.8102512e-01  -5.6621655e-01   7.8560990e-01   3.0267781e-02  -8.3188400e-02   3.9839338e-01   1.2916953e-01   8.4992418e-01   4.2433153e-01   7.8413890e-01  -4.7751367e-01   7.3082606e-01   3.9028549e-01   7.6190465e-01  -8.5340840e-01  -8.5019909e-01  -4.8621033e-01   8.7362140e-01   7.4292199e-01  -7.3275418e-01  -8.4101183e-01  -6.7224355e-01   4.8470012e-01   8.7602699e-01  -8.8008349e-01   8.3191904e-01  -8.7303671e-01  -8.4329312e-02   7.9312189e-01   5.0940540e-01  -7.5721047e-01   5.8900221e-01  -7.4156481e-01   5.3567013e-01   1.1544173e-01   8.0992589e-02  -7.2505294e-01   2.2752731e-01  -3.9883765e-01  -4.6947910e-01
  -2.7007936e-01  -5.4209778e-01   8.0661245e-01   2.1261026e-02  -7.0992237e-02   3.9266621e-01   1.3056246e-01   8.4505468e-01   4.1917985e-01   7.6640213e-01  -4.5710633e-01   7.3481122e-01   3.6487626e-01   7.6733725e-01  -8.3917675e-01  -8.7027935e-01  -5.1708856e-01   8.6106079e-01   7.3093892e-01  -7.3804935e-01  -8.3147604e-01  -6.8461890e-01   5.0750925e-01   8.7463861e-01  -8.8584764e-01   8.2861228e-01  -8.4131414e-01  -5.9865008e-02   8.0137817e-01   5.4080898e-01  -7.8234550e-01   5.7394204e-01  -7.4155644e-01   5.3967406e-01   1.0754888e-01   7.0901417e-02  -7.2565999e-01   2.2401662e-01  -3.7589426e-01  -4.7160841e-01
  -2.7115298e-01  -5.3357528e-01   7.7113367e-01   1.9078750e-02  -9.1417582e-02   4.1897151e-01   1.2215438e-01   8.5229710e-01   4.1144780e-01   7.5484461e-01  -4.3539818e-01   7.2229426e-01   3.6668824e-01   7.6906154e-01  -8.4807789e-01  -8.5110383e-01  -5.0138956e-01   8.7780183e-01   7.0943162e-01  -7.2544895e-01  -8.2172310e-01  -6.7293551e-01   4.8915961e-01   8.6351758e-01  -8.6200361e-01   8.1299201e-01  -8.5219247e-01  -6.3162933e-02   7.9269660e-01   5.2350723e-01  -7.5440943e-01   5.6110877e-01  -7.5087383e-01   5.4049474e-01   1.1490655e-01   7.4153016e-02  -7.0018440e-01   2.3493197e-01  -3.6368973e-01  -4.6625204e-01
  -2.4749410e-01  -5.2730251e-01   7.7752451e-01   3.5295315e-02  -5.9521740e-02   3.9028402e-01   1.0310246e-01   8.2779078e-01   4.2312553e-01   7.6032400e-01  -4.3637148e-01   7.3386775e-01   3.6005925e-01   7.4887710e-01  -8.3971904e-01  -8.6426621e-01  -5.0760914e-01   8.4257374e-01   6.8684568e-01  -7.1781611e-01  -8.2594742e-01  -6.7700385e-01   4.9192836e-01   8.5716740e-01  -8.6081231e-01   8.0439309e-01  -8.3494579e-01  -6.5285811e-02   7.9784002e-01   5.3390009e-01  -7.6063228e-01   5.8247797e-01  -7.2763335e-01   5.3037845e-01   1.0090176e-01   5.5668282e-02  -7.1702893e-01   2.1525522e-01  -3.5472840e-01  -4.6266871e-01
  -2.5463740e-01  -5.3547658e-01   7.8933433e-01   1.7725654e-02  -7.7215692e-02   3.7759886e-01   1.3955615e-01   8.1581751e-01   4.3386158e-01   7.4614139e-01  -4.3819179e-01   7.3444825e-01   3.7111175e-01   7.4677224e-01  -8.2522250e-01  -8.3559536e-01  -4.8887700e-01   8.5797903e-01   7.1924458e-01  -7.1553884e-01  -7.9923230e-01  -6.7660151e-01   4.9529224e-01   8.2810679e-01  -8.4355388e-01   7.8848535e-01  -8.2489145e-01  -4.1771814e-02   7.7566215e-01   5.3395432e-01  -7.2942633e-01   5.8702578e-01  -7.1764463e-01   5.1689906e-01   8.7638194e-02   3.7498302e-02  -6.8707105e-01   2.2477003e-01  -3.4966090e-01  -4.6432140e-01
  -2.5175407e-01  -5.2471535e-01   7.8662979e-01   2.4105576e-02  -5.6144775e-02   3.9444106e-01   1.1834652e-01   8.1004350e-01   4.1129689e-01   7.5003249e-01  -4.1438301e-01   7.2961715e-01   3.4405078e-01   7.4451364e-01  -8.2030121e-01  -8.2687059e-01  -4.9052204e-01   8.3412375e-01   7.1178391e-01  -7.2042259e-01  -8.0575327e-01  -6.7116524e-01   5.0680883e-01   8.4248829e-01  -8.3698948e-01   8.1008972e-01  -8.1689839e-01  -4.1050839e-02   7.8007457e-01   5.2592790e-01  -7.4986424e-01   5.6500503e-01  -7.0137581e-01   5.3344954e-01   6.1018836e-02   4.0374681e-02  -6.9467400e-01   2.4980109e-01  -3.4350108e-01  -4.7683673e-01
  -2.3464400e-01  -5.3169166e-01   7.7708030e-01   3.2408192e-02  -5.4987939e-02   4.0300285e-01   1.3221449e-01   8.2039434e-01   4.3034241e-01   7.3616779e-01  -4.3090352e-01   7.0254700e-01   3.4773900e-01   7.3308589e-01  -8.2299738e-01  -8.1820996e-01  -4.6847929e-01   8.1748110e-01   6.7144687e-01  -6.9629304e-01  -8.2275476e-01  -6.6074933e-01   4.9381758e-01   8.2203693e-01  -8.4008648e-01   7.7754456e-01  -8.2317604e-01  -3.7660670e-02   7.7821082e-01   5.3095514e-01  -7.3261940e-01   5.9439977e-01  -7.0032974e-01   5.4952433e-01   8.4402785e-02   2.7906940e-02  -6.8937303e-01   2.5179390e-01  -3.4151792e-01  -4.6593819e-01
  -2.4776958e-01  -5.1507682e-01   7.4469356e-01   1.2356201e-03  -5.6523780e-02   3.9188305e-01   1.0465398e-01   7.8805070e-01   4.1139353e-01   7.5026151e-01  -4.3134216e-01   7.1715031e-01   3.6106909e-01   7.3632799e-01  -8.0866201e-01  -7.9680601e-01  -4.5757626e-01   8.0835448e-01   6.7554432e-01  -6.6522207e-01  -7.9547774e-01  -6.7036433e-01   5.0100624e-01   8.0728640e-01  -8.2989248e-01   7.6796153e-01  -7.8757789e-01  -2.7787614e-02   7.5749956e-01   5.2840873e-01  -7.1211015e-01   5.8782934e-01  -6.9514051e-01   5.2478247e-01   6.2879130e-02   3.4485743e-02  -6.9438937e-01   2.5868900e-01  -3.3047830e-01  -4.7267453e-01
  -2.5596515e-01  -5.0322942e-01   7.4954669e-01   1.2164042e-02  -5.8499823e-02   3.8738725e-01   1.0649201e-01   7.8517020e-01   4.0565619e-01   7.2873121e-01  -4.1286956e-01   7.0157786e-01   3.3035646e-01   7.1826038e-01  -7.9226057e-01  -8.0155138e-01  -4.5970219e-01   8.3297196e-01   6.5465260e-01  -6.9138843e-01  -7.9898364e-01  -6.6258818e-01   4.9846259e-01   8.2259840e-01  -7.9997928e-01   7.7735061e-01  -7.7445500e-01  -2.2520698e-02   7.5451488e-01   5.2744565e-01  -7.2739140e-01   5.7116073e-01  -6.8633767e-01   5.5368389e-01   4.4122152e-02   3.1590563e-02  -6.9726914e-01   2.2848411e-01  -3.1548275e-01  -4.6980110e-01
  -2.1554465e-01  -5.0269308e-01   7.6050170e-01   1.6842148e-02  -6.0285313e-02   3.9274680e-01   1.0554712e-01   7.7030496e-01   3.9339725e-01   7.1854888e-01  -4.0123822e-01   7.0784416e-01   3.3823540e-01   7.3111234e-01  -7.8896686e-01  -7.9553063e-01  -4.6697923e-01   8.2056651e-01   6.5251329e-01  -6.6891342e-01  -7.8284268e-01  -6.6885976e-01   4.9585433e-01   8.0921709e-01  -7.9842460e-01   7.8203415e-01  -7.6613403e-01  -1.3060751e-02   7.6521568e-01   5.1389564e-01  -7.0422648e-01   5.6672304e-01  -6.8022218e-01   5.3527952e-01   4.9886117e-02   8.3083479e-03  -6.8924237e-01   2.3316683e-01  -3.0475695e-01  -4.7699694e-01
  -2.1924823e-01  -4.7610709e-01   7.4829045e-01   2.1407162e-02  -6.2424923e-02   3.7835709e-01   1.0516537e-01   7.7302755e-01   3.8440992e-01   7.2535575e-01  -3.9283009e-01   6.9683691e-01   3.2284486e-01   7.3448838e-01  -7.7323713e-01  -7.9588127e-01  -4.5370609e-01   7.9888225e-01   6.3686203e-01  -6.4523225e-01  -7.6125637e-01  -6.8085746e-01   4.9384182e-01   7.9606495e-01  -7.8163276e-01   7.7102845e-01  -7.6575298e-01   1.5331689e-02   7.7492757e-01   5.3330274e-01  -7.1717956e-01   5.8029004e-01  -6.7706317e-01   5.2485391e-01   2.9537275e-02   1.4178944e-02  -6.8580519e-01   2.4984656e-01  -3.1279116e-01  -4.7160736e-01
  -2.4851146e-01  -4.7594890e-01   7.3884900e-01   3.1947184e-02  -6.5501150e-02   3.8477337e-01   9.7685348e-02   7.6605703e-01   3.9375347e-01   7.2754482e-01  -4.0295457e-01   6.9689683e-01   3.1837696e-01   7.1413091e-01  -7.7126800e-01  -7.9803898e-01  -4.5049479e-01   7.9573519e-01   6.4177909e-01  -6.5107230e-01  -7.6500030e-01  -6.6237961e-01   5.1400215e-01   7.7758290e-01  -7.8707382e-01   7.5842683e-01  -7.5230182e-01  -2.1180061e-02   7.5811597e-01   5.2155540e-01  -7.0520910e-01   5.6721263e-01  -6.5106437e-01   5.5057734e-01   2.6618066e-02   1.1931658e-02  -6.7680123e-01   2.4897968e-01  -2.9426611e-01  -4.7510026e-01
  -2.3643049e-01  -4.5437715e-01   7.2677418e-01   3.7880749e-02  -6.1350465e-02   3.8083714e-01   1.1466660e-01   7.5972251e-01   3.9375093e-01   7.1139161e-01  -3.8802936e-01   6.8823462e-01   3.1458000e-01   7.1331101e-01  -7.5977521e-01  -7.7768662e-01  -4.3011764e-01   8.0315857e-01   6.2388060e-01  -6.5197232e-01  -7.6769585e-01  -6.4917703e-01   4.9850734e-01   7.9178992e-01  -7.9648193e-01   7.3766878e-01  -7.4652936e-01   1.7654276e-02   7.5219983e-01   5.1473969e-01  -7.0527985e-01   5.6648305e-01  -6.4125983e-01   5.3022241e-01   2.7145922e-02  -1.6311887e-02  -6.6755155e-01   2.5873070e-01  -2.8976106e-01  -4.8408409e-01
  -2.3648999e-01  -4.6801106e-01   7.1126260e-01   4.2042319e-02  -6.0876161e-02   3.6094082e-01   1.0555913e-01   7.5777905e-01   3.9057640e-01   7.2206537e-01  -3.9703897e-01   6.8716067e-01   3.2095322e-01   7.0080266e-01  -7.6099743e-01  -7.6627414e-01  -4.3738918e-01   7.8043266e-01   6.2518371e-01  -6.2545934e-01  -7.7354700e-01  -6.4450856e-01   4.9758983e-01   7.8809599e-01  -7.5473946e-01   7.3524919e-01  -7.4777299e-01   2.5119047e-03   7.4548432e-01   5.2531052e-01  -7.0454714e-01   5.6243618e-01  -6.3886263e-01   5.2718827e-01   1.1395383e-02  -1.7176003e-02  -6.5956162e-01   2.6259520e-01  -2.7795666e-01  -4.7113146e-01
  -2.0756337e-01  -4.5792587e-01   7.2593999e-01   1.4135074e-02  -5.8483867e-02   3.7791994e-01   1.0316792e-01   7.2427894e-01   3.8930878e-01   7.0327189e-01  -3.6972764e-01   6.8893533e-01   3.0552450e-01   6.8805342e-01  -7.6869193e-01  -7.5446599e-01  -4.1988348e-01   7.7444032e-01   6.0735760e-01  -6.5372394e-01  -7.5705303e-01  -6.3175431e-01   4.7502122e-01   7.5780802e-01  -7.6782340e-01   7.3579241e-01  -7.3621387e-01   1.9781552e-02   7.4779855e-01   5.1128747e-01  -6.9248008e-01   5.6470028e-01  -6.3024167e-01   5.4943669e-01   1.2038955e-02  -1.7889582e-02  -6.5331065e-01   2.7845466e-01  -2.6757159e-01  -4.7948204e-01
  -2.1254489e-01  -4.5760756e-01   7.1768464e-01   1.8635548e-02  -4.7898881e-02   3.6866765e-01   1.1866999e-01   7.1986581e-01   4.0385496e-01   6.9612769e-01  -3.7043814e-01   6.7601921e-01   3.0429437e-01   6.9884418e-01  -7.2813160e-01  -7.5340586e-01  -4.3832306e-01   7.7709538e-01   6.0307188e-01  -6.2117795e-01  -7.4009152e-01  -6.2981582e-01   5.0672871e-01   7.5604984e-01  -7.6506597e-01   7.2870142e-01  -7.2729740e-01   2.0627684e-02   7.3067466e-01   5.1652255e-01  -7.0923356e-01   5.7833375e-01  -6.2365947e-01   5.2618719e-01   6.5892355e-04  -3.8250833e-02  -6.5567800e-01   2.9613893e-01  -2.6284658e-01  -4.6631448e-01
  -2.3410165e-01  -4.4896227e-01   7.1103608e-01   3.3238814e-02  -5.8363830e-02   3.7605350e-01   1.0488203e-01   7.1423039e-01   3.9845792e-01   6.8925712e-01  -3.6629665e-01   6.4596701e-01   2.8974123e-01   6.9219505e-01  -7.3657105e-01  -7.5475645e-01  -4.1058459e-01   7.6631813e-01   6.1020146e-01  -6.1337261e-01  -7.3284166e-01  -6.3402962e-01   5.0868401e-01   7.5833103e-01  -7.6661458e-01   7.3580455e-01  -6.9979220e-01   1.5954759e-02   7.4149827e-01   5.0300288e-01  -6.8622320e-01   5.6304811e-01  -6.0180211e-01   5.2549611e-01   6.2879519e-03  -2.4264693e-02  -6.6048107e-01   2.7723222e-01  -2.4882661e-01  -4.8096586e-01
  -2.1764599e-01  -4.4449460e-01   6.9451185e-01   3.5243974e-02  -6.5395759e-02   3.7063813e-01   9.0587243e-02   7.1404555e-01   3.8703416e-01   6.7564049e-01  -3.7737170e-01   6.5547533e-01   2.9939564e-01   6.8192542e-01  -7.4253581e-01  -7.3984382e-01  -4.1359804e-01   7.6272264e-01   5.8775914e-01  -6.0669905e-01  -7.2015469e-01  -6.3131162e-01   4.7755583e-01   7.3227495e-01  -7.4006824e-01   7.2510258e-01  -7.0287066e-01   3.0302366e-02   7.2713254e-01   5.2475871e-01  -6.7647110e-01   5.8012814e-01  -6.0176296e-01   5.4475993e-01  -5.9429160e-03  -2.0670551e-02  -6.5341426e-01   2.7770979e-01  -2.3846430e-01  -4.6478012e-01
  -2.1344679e-01  -4.3529107e-01   6.9999816e-01   1.4244139e-02  -5.2174236e-02   3.5510726e-01   1.1589167e-01   7.1094639e-01   3.8640663e-01   6.7048320e-01  -3.5755111e-01   6.3708154e-01   2.8698196e-01   6.8776569e-01  -7.2077055e-01  -7.3328428e-01  -4.0307124e-01   7.5152479e-01   5.8366247e-01  -5.9696004e-01  -7.2896188e-01  -6.4350907e-01   4.8456506e-01   7.4238561e-01  -7.2770366e-01   7.0152039e-01  -7.0222186e-01   2.0253163e-02   7.2887799e-01   5.1032723e-01  -6.8593392e-01   5.6511890e-01  -5.8969351e-01   5.2691050e-01  -2.9897528e-03  -3.6964057e-02  -6.6432923e-01   2.9052794e-01  -2.4919382e-01  -4.8067533e-01
  -2.0432989e-01  -4.3314569e-01   7.0418624e-01   1.9425045e-02  -5.8754389e-02   3.6305437e-01   1.1095240e-01   6.9636144e-01   3.9228905e-01   6.8286298e-01  -3.6294962e-01   6.6476203e-01   3.0588425e-01   6.7340570e-01  -7.2539713e-01  -7.2571017e-01  -3.9003595e-01   7.4083364e-01   5.8376813e-01  -5.8972344e-01  -7.2762660e-01  -6.2580174e-01   4.8063945e-01   7.2051054e-01  -7.2071608e-01   7.1073705e-01  -6.9887224e-01   4.0955305e-02   7.1102256e-01   5.4587834e-01  -6.8329074e-01   5.5863733e-01  -6.0064360e-01   5.1420250e-01  -1.8010103e-02  -4.5513889e-02  -6.3745126e-01   3.0599601e-01  -2.3537761e-01  -4.8191918e-01
  -1.9288284e-01  -4.2637687e-01   6.9494560e-01   1.5532364e-02  -6.1230790e-02   3.5488356e-01   1.0108959e-01   7.0346795e-01   3.7066111e-01   6.7817397e-01  -3.5633769e-01   6.5546920e-01   2.7698204e-01   6.6746580e-01  -6.9977639e-01  -6.9968833e-01  -3.9045523e-01   7.5481435e-01   5.8815059e-01  -5.6014446e-01  -7.2377028e-01  -6.4399335e-01   5.0899826e-01   7.2865678e-01  -7.4107339e-01   7.2268980e-01  -7.0459903e-01   4.5014077e-02   7.0623769e-01   5.3065026e-01  -6.7330184e-01   5.5342355e-01  -5.8267898e-01   5.4010343e-01  -1.6744677e-02  -6.1811868e-02  -6.5023075e-01   2.7983031e-01  -2.4329501e-01  -4.7620300e-01
  -2.0139517e-01  -4.2727874e-01   6.9107805e-01   1.4282943e-02  -4.6202660e-02   3.5163027e-01   1.1021372e-01   6.8695230e-01   3.7970275e-01   6.7262825e-01  -3.3533439e-01   6.3487014e-01   2.9140757e-01   6.7074128e-01  -7.1506370e-01  -7.2018871e-01  -3.8457716e-01   7.1814648e-01   5.5716598e-01  -5.7181092e-01  -7.0541807e-01  -6.1349517e-01   5.0081971e-01   7.2561924e-01  -7.1554444e-01   7.1123258e-01  -6.7932839e-01   5.1223627e-02   6.9207627e-01   5.3627156e-01  -6.7653914e-01   5.2974752e-01  -5.8826209e-01   5.4437380e-01  -2.0301736e-02  -6.6963721e-02  -6.4777526e-01   2.9768351e-01  -2.3185841e-01  -4.7713540e-01
  -1.9743134e-01  -4.1978895e-01   6.7381709e-01   5.1341453e-02  -4.8480097e-02   3.6319552e-01   1.0493651e-01   6.8431654e-01   3.8651214e-01   6.5044209e-01  -3.2322663e-01   6.3792029e-01   2.6279137e-01   6.7241389e-01  -6.8971907e-01  -7.1462935e-01  -3.8084349e-01   7.0400428e-01   5.6764706e-01  -5.5164416e-01  -7.1429310e-01  -6.0780434e-01   5.0008968e-01   7.1483479e-01  -7.0809792e-01   6.8714309e-01  -6.8058963e-01   2.8917396e-02   6.9311486e-01   5.2522415e-01  -6.5335717e-01   5.4632888e-01  -5.6365395e-01   5.3110888e-01  -3.7673779e-02  -6.5460656e-02  -6.4652072e-01   2.9440970e-01  -2.2444451e-01  -4.7197702e-01
  -1.8884688e-01  -4.1782385e-01   6.7670892e-01   2.5877806e-02  -5.3088274e-02   3.5111512e-01   7.6926927e-02   6.7746776e-01   3.6484500e-01   6.5769567e-01  -3.4251872e-01   6.2820637e-01   2.6599543e-01   6.4999503e-01  -6.7822189e-01  -6.8326001e-01  -3.9012816e-01   7.2635489e-01   5.5974212e-01  -5.5996507e-01  -7.1108468e-01  -6.1002906e-01   4.8139033e-01   7.0088856e-01  -7.0984811e-01   6.9486188e-01  -6.7702355e-01   5.3705395e-02   6.8849083e-01   4.8911709e-01  -6.4794793e-01   5.5880623e-01  -5.3238110e-01   5.2489445e-01  -3.4192657e-02  -6.1751480e-02  -6.3071920e-01   3.0452203e-01  -2.3070306e-01  -4.7562700e-01
  -1.8826541e-01  -4.0197519e-01   6.7316525e-01   1.9541261e-02  -5.1738230e-02   3.6194694e-01   8.7610745e-02   6.7717293e-01   3.8338053e-01   6.5680955e-01  -3.3135176e-01   6.2071699e-01   2.8006198e-01   6.4180489e-01  -6.9066981e-01  -7.0156453e-01  -3.8808614e-01   7.1241163e-01   5.5257532e-01  -5.5971473e-01  -6.6486964e-01  -6.0855069e-01   4.8337112e-01   7.0109171e-01  -6.9615282e-01   6.8343165e-01  -6.5381122e-01   5.2067625e-02   6.9454851e-01   5.3195563e-01  -6.5215443e-01   5.5842049e-01  -5.4748185e-01   5.2178041e-01  -4.3371452e-02  -5.7765540e-02  -6.2034568e-01   2.8745334e-01  -2.0149143e-01  -4.7073543e-01
  -1.9551933e-01  -4.2095828e-01   6.7108493e-01   4.2702140e-02  -5.7816657e-02   3.4521671e-01   9.2459512e-02   6.6630442e-01   3.7901489e-01   6.3945888e-01  -3.3740974e-01   6.1282485e-01   2.6456163e-01   6.5688983e-01  -6.8045145e-01  -6.8342189e-01  -3.6638455e-01   7.1962233e-01   5.5501722e-01  -5.4489752e-01  -6.8447720e-01  -6.1005147e-01   4.7568789e-01   6.8577453e-01  -6.8368671e-01   6.7983359e-01  -6.5123792e-01   7.0296479e-02   6.8509756e-01   5.2192443e-01  -6.4999777e-01   5.5457941e-01  -5.4201607e-01   5.1774551e-01  -5.6513460e-02  -8.2147083e-02  -6.4126325e-01   3.0611440e-01  -1.9145159e-01  -4.7496477e-01
  -2.0011951e-01  -3.9563761e-01   6.4881899e-01   1.5917986e-02  -3.9692344e-02   3.5164973e-01   8.7182791e-02   6.5533185e-01   3.5196073e-01   6.6247637e-01  -3.2216523e-01   6.2425964e-01   2.6918141e-01   6.4763468e-01  -6.6785812e-01  -6.7881179e-01  -3.6099908e-01   7.1628465e-01   5.4073427e-01  -5.4159174e-01  -6.8825190e-01  -5.9779287e-01   5.0745694e-01   6.9548399e-01  -6.8333315e-01   6.7945054e-01  -6.4646135e-01   7.6731951e-02   6.7039721e-01   5.2550289e-01  -6.2957310e-01   5.5549647e-01  -5.2107032e-01   5.2042453e-01  -4.1960471e-02  -7.3790905e-02  -6.2465935e-01   3.0755705e-01  -1.9278532e-01  -4.5879766e-01
  -1.9495135e-01  -3.8346407e-01   6.5729729e-01   2.8260911e-02  -4.7345125e-02   3.4528641e-01   1.0285096e-01   6.4201166e-01   3.6113100e-01   6.2392499e-01  -3.0648856e-01   6.0467359e-01   2.5851162e-01   6.4043150e-01  -6.7184669e-01  -6.5484645e-01  -3.6886391e-01   7.2375805e-01   5.2994133e-01  -5.2998767e-01  -6.5340883e-01  -5.9346307e-01   5.0447711e-01   6.7699665e-01  -6.6868665e-01   6.7552490e-01  -6.3971572e-01   7.0045718e-02   6.7879905e-01   5.0589642e-01  -6.1569717e-01   5.4649796e-01  -5.3350102e-01   5.3944444e-01  -5.8200963e-02  -8.4639347e-02  -6.3162549e-01   2.9417573e-01  -1.8222964e-01  -4.6762544e-01
  -1.9016584e-01  -3.6566441e-01   6.4452460e-01   4.1084415e-02  -6.0198167e-02   3.4817046e-01   8.4387258e-02   6.3905352e-01   3.5511111e-01   6.4305206e-01  -3.2659743e-01   6.2295738e-01   2.7653166e-01   6.2057272e-01  -6.7212186e-01  -6.5974095e-01  -3.7548103e-01   6.9442707e-01   5.2236981e-01  -5.4586971e-01  -6.6654179e-01  -5.8672185e-01   4.9274391e-01   6.7477755e-01  -6.6584418e-01   6.6540548e-01  -6.2999623e-01   6.6738074e-02   6.5012856e-01   5.0862459e-01  -6.1289185e-01   5.5177418e-01  -5.3754113e-01   5.3006981e-01  -5.9014389e-02  -8.4583994e-02  -6.1074031e-01   3.0324693e-01  -1.7710410e-01  -4.6625159e-01
  -1.8355413e-01  -3.8453031e-01   6.5775185e-01   2.8155029e-02  -6.4740425e-02   3.3209351e-01   8.7636090e-02   6.2910889e-01   3.5421687e-01   6.4006467e-01  -3.2357106e-01   5.9429184e-01   2.5046257e-01   6.2428369e-01  -6.3664712e-01  -6.3880635e-01  -3.4790472e-01   6.8798419e-01   5.3605702e-01  -5.0441843e-01  -6.6737838e-01  -5.7568815e-01   4.9887072e-01   6.4521857e-01  -6.7501583e-01   6.7026006e-01  -6.0913665e-01   8.4298600e-02   6.6490278e-01   5.2670513e-01  -6.2575551e-01   5.3978793e-01  -5.0746303e-01   5.2703298e-01  -5.6229180e-02  -1.0290491e-01  -6.1105065e-01   3.0576046e-01  -1.7988266e-01  -4.6047005e-01
  -1.8119074e-01  -3.5712410e-01   6.1933730e-01   3.0161401e-02  -5.6674548e-02   3.4350131e-01   7.4712177e-02   6.2128135e-01   3.7137454e-01   6.1869906e-01  -2.8421446e-01   6.0144460e-01   2.5743593e-01   6.1148136e-01  -6.2730690e-01  -6.3234966e-01  -3.4866793e-01   6.9056634e-01   5.1183075e-01  -5.2943632e-01  -6.6356601e-01  -5.9232496e-01   4.7950487e-01   6.4692193e-01  -6.5658882e-01   6.7080804e-01  -6.2998728e-01   8.4860464e-02   6.5948953e-01   5.1778732e-01  -6.2571889e-01   5.3304136e-01  -5.1211741e-01   5.1633620e-01  -7.0438116e-02  -1.0312785e-01  -6.0164350e-01   3.1063920e-01  -1.5534685e-01  -4.6232440e-01
  -2.0137800e-01  -3.6628228e-01   6.2513285e-01   2.2056392e-02  -2.8364392e-02   3.4076946e-01   6.9505347e-02   6.3101654e-01   3.5536239e-01   6.1307685e-01  -2.9838262e-01   5.7213768e-01   2.5762892e-01   5.9854316e-01  -6.2605424e-01  -6.4678854e-01  -3.3807715e-01   6.7859741e-01   5.1146580e-01  -4.9591594e-01  -6.5219512e-01  -5.9387756e-01   4.8496187e-01   6.4911799e-01  -6.6735815e-01   6.6240079e-01  -5.9731622e-01   1.1020614e-01   6.5361422e-01   5.1451768e-01  -6.1056400e-01   5.5226532e-01  -5.1222048e-01   5.2925390e-01  -6.7332404e-02  -1.0752128e-01  -6.1599325e-01   3.1548003e-01  -1.4173947e-01  -4.5507964e-01
  -1.7579792e-01  -3.6905642e-01   6.0943072e-01   2.4482687e-02  -4.2777692e-02   3.3835420e-01   8.7770209e-02   6.3975215e-01   3.6022948e-01   6.0253941e-01  -2.9492926e-01   6.0959841e-01   2.5474409e-01   6.2202536e-01  -6.1714570e-01  -6.3304977e-01  -3.4153011e-01   6.7383581e-01   4.7631961e-01  -5.1296306e-01  -6.5087733e-01  -5.6853279e-01   4.8350016e-01   6.4482065e-01  -6.2324963e-01   6.4800093e-01  -6.1435099e-01   1.0799796e-01   6.5452373e-01   5.1044085e-01  -5.9302705e-01   5.3362305e-01  -4.8231933e-01   5.2733221e-01  -8.1201344e-02  -1.0757099e-01  -6.0468713e-01   3.1054504e-01  -1.6814136e-01  -4.5577696e-01
  -1.6462880e-01  -3.6706267e-01   6.3411782e-01   2.8705720e-02  -2.9932481e-02   3.3304897e-01   8.6901160e-02   6.0776930e-01   3.4970147e-01   6.0311354e-01  -2.9918615e-01   5.7893863e-01   2.3936062e-01   6.0760954e-01  -6.2200612e-01  -6.2695699e-01  -3.4283927e-01   6.6658820e-01   5.0289212e-01  -5.0739812e-01  -6.5183362e-01  -5.6715678e-01   4.8407165e-01   6.2230201e-01  -6.5788771e-01   6.5144957e-01  -6.1345430e-01   1.0023317e-01   6.3758595e-01   5.2040282e-01  -6.0940566e-01   5.5973575e-01  -4.9072861e-01   5.2928892e-01  -8.1342280e-02  -1.2678777e-01  -5.8043664e-01   3.2656062e-01  -1.5583439e-01  -4.6285009e-01
  -1.5681052e-01  -3.5453514e-01   6.1612438e-01   3.3188506e-02  -4.8970832e-02   3.0629974e-01   8.1471578e-02   6.0974738e-01   3.6636194e-01   6.1275096e-01  -2.7994785e-01   5.8372324e-01   2.3524902e-01   6.0589152e-01  -6.2156842e-01  -6.1381637e-01  -3.2688814e-01   6.5067416e-01   5.0714964e-01  -5.0026866e-01  -6.3354603e-01  -5.6830901e-01   4.9125509e-01   6.4259309e-01  -6.3376750e-01   6.4179762e-01  -5.8508937e-01   9.7355493e-02   6.4988355e-01   5.1134028e-01  -6.1436559e-01   5.4876393e-01  -4.8497234e-01   5.1456218e-01  -7.4020078e-02  -1.1103720e-01  -6.0788632e-01   3.1292718e-01  -1.3372578e-01  -4.5032046e-01
  -1.7500904e-01  -3.3410559e-01   6.1689578e-01   2.3430921e-02  -2.9245055e-02   3.3507829e-01   9.0560722e-02   5.9807453e-01   3.4892598e-01   5.9685426e-01  -2.7907426e-01   5.8019969e-01   2.3311279e-01   5.9807592e-01  -6.1971798e-01  -6.2554102e-01  -3.4319246e-01   6.6684434e-01   4.8689381e-01  -4.7697412e-01  -6.1866597e-01  -5.7641842e-01   4.7749101e-01   6.2481752e-01  -6.2657411e-01   6.5187344e-01  -5.8097412e-01   1.1256706e-01   6.3524930e-01   4.9785889e-01  -5.9625549e-01   5.3628655e-01  -4.7371698e-01   5.2190107e-01  -7.9061415e-02  -1.2060080e-01  -6.0279353e-01   3.1321360e-01  -1.2763891e-01  -4.5092633e-01
  -1.6111141e-01  -3.3588185e-01   6.0436703e-01   5.5109128e-03  -2.9931907e-02   3.2500285e-01   7.9057334e-02   6.0728059e-01   3.8073151e-01   6.1442421e-01  -2.8436035e-01   5.8722510e-01   2.4935888e-01   6.1088944e-01  -6.1147740e-01  -6.1617164e-01  -3.2046068e-01   6.5506180e-01   4.8907342e-01  -4.8034441e-01  -6.0574732e-01  -5.5383242e-01   4.8072721e-01   6.2069595e-01  -6.2032177e-01   6.4144776e-01  -5.8439942e-01   1.0559124e-01   6.4015130e-01   5.1172112e-01  -6.0101577e-01   5.4113088e-01  -4.7128922e-01   5.1407351e-01  -9.5322806e-02  -1.3979255e-01  -5.7924951e-01   3.2130444e-01  -1.3717356e-01  -4.7645890e-01
  -1.6154057e-01  -3.3617411e-01   6.0697207e-01   1.3195581e-02  -5.8846699e-02   3.3412627e-01   8.2467242e-02   5.9454161e-01   3.5201636e-01   5.7600996e-01  -2.7993394e-01   5.7908084e-01   2.2547791e-01   5.8114342e-01  -5.9277397e-01  -6.0721582e-01  -2.9635064e-01   6.4342645e-01   4.8067274e-01  -4.8479103e-01  -6.0132351e-01  -5.5565949e-01   4.8968143e-01   6.2178837e-01  -6.1069715e-01   6.2249119e-01  -5.5447992e-01   1.0966638e-01   6.2346737e-01   5.0101116e-01  -5.8520283e-01   5.4069890e-01  -4.6809661e-01   5.1243112e-01  -9.4496452e-02  -1.0391690e-01  -5.6537852e-01   3.1177090e-01  -1.1929707e-01  -4.6786470e-01
  -1.4790391e-01  -3.3239794e-01   6.0668125e-01   1.0863009e-02  -4.0385553e-02   3.1413059e-01   7.2123886e-02   5.8745694e-01   3.4228027e-01   5.9526588e-01  -2.6077819e-01   5.6125591e-01   2.2257304e-01   5.8534693e-01  -6.0395922e-01  -5.8442929e-01  -3.1665716e-01   6.3228089e-01   4.7135020e-01  -4.7730443e-01  -5.8971188e-01  -5.7309149e-01   4.6453458e-01   5.9203948e-01  -6.2460223e-01   6.3113168e-01  -5.7668260e-01   1.2117326e-01   6.2785240e-01   5.1070860e-01  -5.6463005e-01   5.3320755e-01  -4.6354520e-01   4.9006520e-01  -1.0805679e-01  -1.0448531e-01  -5.7343101e-01   3.3649859e-01  -1.2113922e-01  -4.8665758e-01
  -1.4925894e-01  -3.1790480e-01   5.9347172e-01   2.5820342e-02  -4.4841316e-02   3.1770963e-01   6.9531809e-02   5.8645203e-01   3.4613744e-01   5.8595799e-01  -2.7466455e-01   5.7467049e-01   2.3534022e-01   5.8964950e-01  -5.7612665e-01  -5.7319565e-01  -2.9618840e-01   6.2814103e-01   4.7794397e-01  -4.5810837e-01  -6.1962378e-01  -5.6712555e-01   4.7661597e-01   6.0481909e-01  -5.9563725e-01   6.2737659e-01  -5.7396477e-01   1.2232729e-01   6.2352612e-01   5.1652065e-01  -5.8292906e-01   5.1773263e-01  -4.4221018e-01   5.0804522e-01  -1.0063744e-01  -1.4082812e-01  -5.8138970e-01   3.2987175e-01  -1.2805549e-01  -4.5338484e-01
  -1.4385197e-01  -3.1500943e-01   5.8718687e-01   3.6038217e-02  -2.6289471e-02   3.1879492e-01   6.4409489e-02   5.7192350e-01   3.4611128e-01   5.7795299e-01  -2.6882686e-01   5.6424821e-01   2.2027933e-01   5.7257525e-01  -5.6388336e-01  -5.9248386e-01  -2.9654184e-01   6.2688202e-01   4.5668281e-01  -4.4232899e-01  -6.0764480e-01  -5.6419456e-01   4.8207103e-01   5.9723412e-01  -5.9890387e-01   6.2125650e-01  -5.6272143e-01   1.1993669e-01   6.2813672e-01   4.9303332e-01  -5.7196071e-01   5.2873599e-01  -4.2989582e-01   5.0443039e-01  -1.0952901e-01  -1.4824140e-01  -5.7406952e-01   3.0594820e-01  -1.1393862e-01  -4.3491442e-01
  -1.6302319e-01  -3.3255036e-01   5.8330151e-01   3.7509801e-02  -3.5158780e-02   3.0662089e-01   5.6639988e-02   5.5933071e-01   3.2118865e-01   5.8070257e-01  -2.5463540e-01   5.4659473e-01   2.1376616e-01   5.8468669e-01  -5.8956313e-01  -5.8054220e-01  -2.8521711e-01   6.1688739e-01   4.5730915e-01  -4.4392976e-01  -5.8936106e-01  -5.6778506e-01   4.9901403e-01   6.0863344e-01  -6.0075120e-01   6.3222990e-01  -5.7696939e-01   1.3581727e-01   6.1795184e-01   5.1232405e-01  -5.7756530e-01   5.3952545e-01  -4.5819862e-01   4.9876829e-01  -1.1188521e-01  -1.2697803e-01  -5.6755465e-01   3.4193403e-01  -1.1238663e-01  -4.5031402e-01
  -1.3974267e-01  -3.0462793e-01   5.9155486e-01   1.9106824e-02  -4.1274839e-02   3.1589276e-01   6.5064487e-02   5.6451764e-01   3.4119295e-01   5.6988243e-01  -2.6024750e-01   5.4293121e-01   2.0790739e-01   5.6980062e-01  -5.6870346e-01  -5.5463652e-01  -3.0868446e-01   6.0715080e-01   4.5304714e-01  -4.3307999e-01  -5.7914995e-01  -5.3796416e-01   4.6498958e-01   5.7467986e-01  -5.8672271e-01   6.2539010e-01  -5.5043518e-01   1.2245174e-01   6.0811259e-01   5.0257461e-01  -5.6458304e-01   5.1829381e-01  -4.2799143e-01   4.9811921e-01  -1.0878526e-01  -1.5327262e-01  -5.7488905e-01   3.3057792e-01  -9.9426198e-02  -4.5079976e-01
  -1.5403367e-01  -3.3229205e-01   5.9982176e-01   3.9315853e-02  -4.0897264e-02   3.0021401e-01   7.1953885e-02   5.7303170e-01   3.0370449e-01   5.6852853e-01  -2.4827426e-01   5.2554539e-01   2.2317973e-01   5.6987126e-01  -5.6002059e-01  -5.7376190e-01  -2.8193767e-01   6.1829751e-01   4.3589389e-01  -4.2178498e-01  -5.8461608e-01  -5.5396497e-01   4.9114918e-01   5.7931471e-01  -5.7467934e-01   6.0426109e-01  -5.3938575e-01   1.2655051e-01   6.1198306e-01   5.2395132e-01  -5.6321034e-01   5.3040420e-01  -4.4137559e-01   5.0505781e-01  -1.2150729e-01  -1.3929550e-01  -5.5334076e-01   3.4487921e-01  -9.0421316e-02  -4.4913746e-01
  -1.4838014e-01  -3.0433166e-01   5.9453590e-01   2.5193216e-02  -4.4036867e-02   2.9586418e-01   5.7323469e-02   5.5643037e-01   2.9972455e-01   5.5936344e-01  -2.6136911e-01   5.4220387e-01   2.1083554e-01   5.6845738e-01  -5.5912172e-01  -5.4369502e-01  -2.9092664e-01   6.2186028e-01   4.4395475e-01  -4.4398116e-01  -5.9448437e-01  -5.2142289e-01   4.8488887e-01   5.5796274e-01  -5.6457287e-01   5.9025016e-01  -5.3213588e-01   1.4379021e-01   6.0677796e-01   4.8978522e-01  -5.8139414e-01   5.2505758e-01  -4.3292073e-01   5.0114317e-01  -1.1601195e-01  -1.4172265e-01  -5.5153066e-01   3.1900599e-01  -8.5045003e-02  -4.6949428e-01
  -1.4992271e-01  -3.2505484e-01   5.8350423e-01   3.3876838e-02  -2.7503548e-02   3.0458950e-01   6.9460462e-02   5.5259732e-01   3.3058695e-01   5.6869994e-01  -2.3486370e-01   5.2062077e-01   2.0214627e-01   5.6259241e-01  -5.5251390e-01  -5.4321639e-01  -2.7817165e-01   5.9996202e-01   4.4418236e-01  -4.1881284e-01  -5.9165602e-01  -5.1428535e-01   4.6932317e-01   5.5932448e-01  -5.8281369e-01   5.9176028e-01  -5.2039418e-01   1.5965251e-01   5.8842507e-01   5.1768786e-01  -5.6605935e-01   4.9952009e-01  -4.1928112e-01   5.0413563e-01  -1.2878490e-01  -1.5524197e-01  -5.5398316e-01   3.5640100e-01  -9.1181076e-02  -4.4389889e-01
  -1.4131019e-01  -2.9857069e-01   5.7201809e-01   1.5294641e-02  -4.2331004e-02   2.9626074e-01   6.3775643e-02   5.5421611e-01   3.2993899e-01   5.5587326e-01  -2.3706015e-01   5.1294177e-01   1.9195832e-01   5.5964103e-01  -5.5948609e-01  -5.4680711e-01  -2.7924068e-01   5.9937779e-01   4.3402659e-01  -4.2024699e-01  -5.7419587e-01  -5.4987147e-01   4.9052195e-01   5.6748373e-01  -5.5903229e-01   5.9767844e-01  -5.3637314e-01   1.4496360e-01   5.9506008e-01   4.9156036e-01  -5.5293210e-01   5.1719449e-01  -4.0889368e-01   5.0088875e-01  -1.3900255e-01  -1.6087181e-01  -5.4328917e-01   3.2624393e-01  -7.3670949e-02  -4.4012086e-01
  -1.4304737e-01  -3.2056410e-01   5.4039606e-01  -2.5350381e-03  -4.8310662e-02   3.0422663e-01   7.1192519e-02   5.2382257e-01   3.2311122e-01   5.6138066e-01  -2.4486021e-01   5.5429731e-01   1.7512690e-01   5.4690421e-01  -5.1571477e-01  -5.4370843e-01  -2.6698035e-01   5.9889879e-01   4.3032109e-01  -4.2833190e-01  -5.8586867e-01  -5.5260204e-01   4.5838712e-01   5.6391447e-01  -5.7248617e-01   5.8539586e-01  -5.1108570e-01   1.3009374e-01   5.7325545e-01   4.9225199e-01  -5.4500450e-01   5.1558527e-01  -4.2123624e-01   5.1008130e-01  -1.3179746e-01  -1.4759884e-01  -5.4418595e-01   3.3788815e-01  -6.3799579e-02  -4.5808521e-01
  -1.3632634e-01  -2.8454398e-01   5.5425917e-01   1.8577540e-03  -3.4553462e-02   2.9700319e-01   5.5763680e-02   5.2756151e-01   3.0891085e-01   5.2499273e-01  -2.3858598e-01   5.3349573e-01   2.0097582e-01   5.4730535e-01  -5.5272444e-01  -5.4124440e-01  -2.7385013e-01   5.8365489e-01   4.2672492e-01  -4.2454527e-01  -5.4906270e-01  -5.2274710e-01   4.8030993e-01   5.4473915e-01  -5.7820142e-01   5.9191696e-01  -5.1843745e-01   1.6210516e-01   5.6862867e-01   4.9133406e-01  -5.5769530e-01   5.1409603e-01  -4.0687919e-01   5.1020956e-01  -1.5210187e-01  -1.4383059e-01  -5.4522350e-01   3.2682478e-01  -8.1520684e-02  -4.4582709e-01
  -1.3194201e-01  -2.8787100e-01   5.5977217e-01   9.5852921e-03  -4.7137859e-02   2.8887382e-01   4.9769009e-02   5.2358032e-01   3.2262768e-01   5.3959240e-01  -2.3904189e-01   5.4267089e-01   1.9076665e-01   5.4136415e-01  -5.3226321e-01  -5.3516933e-01  -2.8818968e-01   6.0515460e-01   4.1232815e-01  -4.0471360e-01  -5.5846127e-01  -5.2893270e-01   4.9928713e-01   5.5301882e-01  -5.3946057e-01   5.7661190e-01  -4.9086214e-01   1.4764126e-01   5.8580363e-01   4.8721437e-01  -5.6159831e-01   5.2219737e-01  -4.0955826e-01   5.1033243e-01  -1.4845720e-01  -1.5875911e-01  -5.2813503e-01   3.3029465e-01  -7.2397125e-02  -4.3195529e-01
  -1.3837240e-01  -2.8279633e-01   5.7348882e-01   2.0343252e-02  -3.6532050e-02   3.0057712e-01   7.1437064e-02   5.3326492e-01   2.9960315e-01   5.4390941e-01  -2.1440539e-01   5.1500000e-01   1.9568303e-01   5.2269612e-01  -5.1410903e-01  -5.1978583e-01  -2.6987284e-01   5.9022290e-01   4.4429403e-01  -3.9958496e-01  -5.5923180e-01  -5.2083722e-01   4.7036370e-01   5.2347624e-01  -5.4026282e-01   5.7134699e-01  -5.1660303e-01   1.6595458e-01   5.9361998e-01   5.1462528e-01  -5.3984387e-01   5.1905704e-01  -3.7769897e-01   4.8451722e-01  -1.4764106e-01  -1.7939265e-01  -5.3613742e-01   3.4178796e-01  -8.4076618e-02  -4.5025999e-01
  -1.3054546e-01  -2.8470249e-01   5.5765070e-01   2.4600263e-02  -3.4339536e-02   2.8407132e-01   6.2474400e-02   5.1914677e-01   3.2776439e-01   5.4222534e-01  -2.2274284e-01   5.0530242e-01   1.9621297e-01   5.3089872e-01  -5.2014868e-01  -5.0343447e-01  -2.7394588e-01   5.5871839e-01   4.2744320e-01  -3.9383518e-01  -5.5406103e-01  -5.2362549e-01   4.6676160e-01   5.3601677e-01  -5.4907031e-01   5.7925121e-01  -4.9558007e-01   1.6152298e-01   5.8537118e-01   4.6930984e-01  -5.3875724e-01   5.1662048e-01  -3.8378212e-01   5.1495640e-01  -1.3806817e-01  -1.6426518e-01  -5.3414426e-01   3.4843934e-01  -7.1829738e-02  -4.4145892e-01
  -1.3081351e-01  -2.7604421e-01   5.4859848e-01  -1.7147245e-03  -7.0254337e-03   2.8720255e-01   6.8664314e-02   5.1129132e-01   3.1928709e-01   5.2246495e-01  -2.4233124e-01   5.1092637e-01   1.7756055e-01   5.3075310e-01  -5.0774067e-01  -5.1219885e-01  -2.6717248e-01   5.5773893e-01   4.2291441e-01  -3.8577397e-01  -5.6181566e-01  -5.2481820e-01   4.6730014e-01   5.2587800e-01  -5.3642264e-01   5.7054151e-01  -4.8579055e-01   1.4385001e-01   5.6331430e-01   5.1007133e-01  -5.3127819e-01   4.9965674e-01  -3.7884139e-01   5.1377003e-01  -1.4692649e-01  -1.7287106e-01  -5.2477712e-01   3.4739041e-01  -6.1273371e-02  -4.4319933e-01
  -1.2305600e-01  -2.7276572e-01   5.3825968e-01   2.3546468e-02  -4.2422790e-02   2.7990989e-01   8.5781375e-02   5.2689795e-01   3.0535990e-01   5.3610998e-01  -2.2469982e-01   4.9713530e-01   1.8973712e-01   5.4103896e-01  -5.0003213e-01  -5.0895580e-01  -2.4438061e-01   5.6235986e-01   4.2014666e-01  -3.9008867e-01  -5.4922031e-01  -5.1641016e-01   4.7399253e-01   5.3540181e-01  -5.3674491e-01   5.6583066e-01  -4.8823221e-01   1.5156244e-01   5.6301075e-01   4.6979453e-01  -5.2983750e-01   5.0706258e-01  -3.7841956e-01   4.8744277e-01  -1.6672363e-01  -1.8286337e-01  -5.1573209e-01   3.5495460e-01  -5.2661745e-02  -4.1626830e-01
  -1.2421694e-01  -2.9399968e-01   5.3708071e-01   1.4526583e-02  -2.3032336e-02   2.8212652e-01   4.8287458e-02   5.0500514e-01   3.0909583e-01   5.0345127e-01  -2.0918670e-01   5.1046523e-01   2.0389331e-01   5.2120045e-01  -5.0908470e-01  -4.9523918e-01  -2.6420831e-01   5.5434700e-01   3.9581871e-01  -3.7719576e-01  -5.2969938e-01  -4.8725058e-01   4.7079040e-01   5.1249674e-01  -5.1055642e-01   5.5325652e-01  -4.7764527e-01   1.8228585e-01   5.5832390e-01   4.9286852e-01  -5.2054764e-01   5.0827083e-01  -3.8295020e-01   5.1223499e-01  -1.3905618e-01  -1.7425248e-01  -5.2671235e-01   3.4521769e-01  -5.2639464e-02  -4.2849535e-01
  -1.3245476e-01  -2.7571720e-01   5.2615239e-01   2.5920423e-02  -4.4724772e-02   2.8233549e-01   7.1930041e-02   4.9994410e-01   3.0866118e-01   5.0672336e-01  -2.1803304e-01   5.0927573e-01   1.7259456e-01   5.3113169e-01  -5.0453018e-01  -4.8840842e-01  -2.4553184e-01   5.5582869e-01   3.9930855e-01  -3.6516266e-01  -5.2559514e-01  -4.9805769e-01   4.8541292e-01   5.1152667e-01  -5.3092679e-01   5.5178388e-01  -4.7575278e-01   1.7300027e-01   5.7974004e-01   4.8060901e-01  -5.2668169e-01   5.0043537e-01  -3.5100653e-01   4.9546490e-01  -1.4916501e-01  -1.6155838e-01  -5.1556230e-01   3.3842826e-01  -6.3375187e-02  -4.3842671e-01
  -9.9773995e-02  -2.7656841e-01   5.2795111e-01   3.7234078e-02  -1.9019851e-02   2.7630923e-01   8.2384478e-02   5.0510590e-01   3.0416592e-01   5.2074553e-01  -2.2216514e-01   4.9768151e-01   1.9365077e-01   5.0665778e-01  -4.8631392e-01  -4.9471275e-01  -2.4346910e-01   5.5095099e-01   3.7935152e-01  -3.7052887e-01  -5.4745037e-01  -4.6717826e-01   4.7417591e-01   5.0269204e-01  -5.1552973e-01   5.6348621e-01  -4.7288974e-01   1.7889851e-01   5.5292621e-01   4.8082224e-01  -5.1917695e-01   5.0935609e-01  -3.4570746e-01   4.8739671e-01  -1.5218159e-01  -1.8209477e-01  -5.2819626e-01   3.4481619e-01  -4.8500927e-02  -4.4930394e-01
  -1.1571972e-01  -2.5833696e-01   5.3410496e-01   5.9994360e-03  -4.1491075e-02   2.8768602e-01   7.0106507e-02   4.9211459e-01   2.9075486e-01   5.2978488e-01  -2.2333758e-01   4.8816021e-01   1.6936046e-01   5.1860403e-01  -4.8636415e-01  -4.8459092e-01  -2.5935406e-01   5.2879666e-01   3.8220365e-01  -3.7082466e-01  -5.2429941e-01  -4.8709712e-01   4.8162132e-01   4.9882178e-01  -5.2452412e-01   5.4703204e-01  -4.6729340e-01   1.7778917e-01   5.5343999e-01   4.7986000e-01  -5.1491014e-01   4.9794130e-01  -3.4639910e-01   4.9044216e-01  -1.6217388e-01  -1.6508719e-01  -4.9764505e-01   3.3596836e-01  -4.2520732e-02  -4.4242587e-01
  -1.2294916e-01  -2.7063166e-01   5.1574401e-01   3.1747814e-02  -3.8025670e-02   2.7799710e-01   5.5761706e-02   4.9076550e-01   3.2199700e-01   4.9618591e-01  -2.1107512e-01   4.9111767e-01   1.7938585e-01   5.1857162e-01  -4.8194176e-01  -4.7319153e-01  -2.2440082e-01   5.5829269e-01   3.7437464e-01  -3.7033066e-01  -5.1080620e-01  -4.9073555e-01   4.5415601e-01   4.8015145e-01  -4.9959802e-01   5.6253623e-01  -4.5160679e-01   1.7463532e-01   5.4396099e-01   4.9487551e-01  -5.2505835e-01   4.9647224e-01  -3.3404506e-01   4.8055810e-01  -1.4928997e-01  -2.0061976e-01  -4.8939418e-01   3.5232626e-01  -2.1493296e-02  -4.2550007e-01
  -1.3476460e-01  -2.6856467e-01   5.1719912e-01   2.2127390e-02  -4.7402969e-02   2.7110775e-01   6.6847150e-02   4.9530438e-01   2.9787032e-01   5.0185679e-01  -2.1347356e-01   4.9073939e-01   1.7743627e-01   5.0258490e-01  -4.7684155e-01  -4.6058057e-01  -2.4130893e-01   5.4129541e-01   3.5823843e-01  -3.5943208e-01  -5.2333868e-01  -4.9454252e-01   4.7499023e-01   5.0164386e-01  -4.9861837e-01   5.4531176e-01  -4.5018566e-01   1.9370874e-01   5.5886932e-01   4.7613055e-01  -5.1553406e-01   5.1885090e-01  -3.5553042e-01   4.7823066e-01  -1.6246901e-01  -1.8566824e-01  -5.1745921e-01   3.5792309e-01  -3.8522860e-02  -4.0840845e-01
  -1.1513558e-01  -2.5566219e-01   5.3785504e-01   1.8367596e-02  -3.5835174e-02   2.6299856e-01   5.6009592e-02   4.6655582e-01   2.9502442e-01   5.1619922e-01  -2.1294389e-01   4.7336115e-01   1.6498610e-01   4.9834382e-01  -4.6510887e-01  -4.6127792e-01  -2.3874081e-01   5.3691334e-01   3.7650322e-01  -3.5342793e-01  -5.0240851e-01  -4.9622185e-01   4.5826183e-01   4.9220677e-01  -4.9129179e-01   5.4473548e-01  -4.4545358e-01   1.7645719e-01   5.4218586e-01   4.8469363e-01  -5.0064690e-01   4.9943861e-01  -3.4046342e-01   4.9451860e-01  -1.5628540e-01  -1.9839208e-01  -4.8119043e-01   3.5225357e-01  -3.6231886e-02  -4.2124410e-01
  -1.1141018e-01  -2.4628877e-01   5.0440802e-01   2.0178035e-02  -2.2489184e-02   2.5352528e-01   5.4519078e-02   4.7933272e-01   3.0679517e-01   5.2538752e-01  -2.1046389e-01   4.7729537e-01   1.7472345e-01   5.0051165e-01  -4.5562853e-01  -4.4678144e-01  -2.2785375e-01   5.0948327e-01   3.4924921e-01  -3.6237666e-01  -5.1335855e-01  -4.7709552e-01   4.6768477e-01   4.6679763e-01  -5.0386813e-01   5.3265184e-01  -4.4126632e-01   1.8608373e-01   5.3156596e-01   4.8085687e-01  -5.0982700e-01   4.8937847e-01  -3.3631572e-01   4.8040590e-01  -1.5530283e-01  -1.8826069e-01  -4.9334859e-01   3.4645024e-01  -3.3076539e-02  -4.1376678e-01
  -1.0898186e-01  -2.3906488e-01   5.0733886e-01   1.7639911e-03  -5.1705078e-02   2.7272435e-01   4.2890283e-02   4.6727323e-01   2.8557675e-01   5.0799595e-01  -1.9548000e-01   4.7096204e-01   1.9076966e-01   4.7744281e-01  -4.4743744e-01  -4.6721124e-01  -2.3512504e-01   5.1145252e-01   3.9067108e-01  -3.4383315e-01  -5.0048648e-01  -4.8470273e-01   4.5314815e-01   4.8479383e-01  -4.8560450e-01   5.3754910e-01  -4.2700421e-01   1.8605590e-01   5.3779085e-01   4.9011752e-01  -4.8821034e-01   4.7728023e-01  -3.3812945e-01   4.6531162e-01  -1.7464333e-01  -1.8956932e-01  -5.0696651e-01   3.5271211e-01  -3.0563796e-02  -4.0716583e-01
  -1.1603933e-01  -2.4006590e-01   4.9904733e-01   1.3107110e-02  -2.6559874e-02   2.6288972e-01   6.0145216e-02   4.7328946e-01   2.9842693e-01   5.0251477e-01  -1.9543057e-01   4.8345265e-01   1.6459923e-01   4.9617167e-01  -4.5731001e-01  -4.3104601e-01  -2.3262221e-01   5.1595294e-01   3.6654286e-01  -3.5851754e-01  -5.0058563e-01  -4.9685267e-01   4.8907498e-01   4.7872141e-01  -4.9923602e-01   5.3930062e-01  -4.4401742e-01   1.8441950e-01   5.2704038e-01   4.8167797e-01  -4.8892890e-01   5.0222480e-01  -3.1212950e-01   4.7894226e-01  -1.6444049e-01  -1.8171793e-01  -4.9130646e-01   3.5803146e-01  -3.2023095e-02  -4.0636280e-01
  -1.2342092e-01  -2.3555703e-01   5.0027276e-01   1.9926640e-02  -1.5394393e-02   2.4997960e-01   4.4107987e-02   4.5915487e-01   2.7241408e-01   4.9508850e-01  -1.9275898e-01   4.5266096e-01   1.5903702e-01   4.9455827e-01  -4.4127648e-01  -4.5115006e-01  -2.3253916e-01   5.2424524e-01   3.6547177e-01  -3.2805965e-01  -4.9118454e-01  -4.7866299e-01   4.7092315e-01   4.4822444e-01  -4.6714725e-01   5.2982392e-01  -4.1441937e-01   1.9538249e-01   5.3726047e-01   4.4526090e-01  -5.0039382e-01   4.8624805e-01  -3.1877845e-01   4.8136867e-01  -1.7139026e-01  -1.8244581e-01  -4.7494524e-01   3.5275630e-01  -2.1749590e-02  -4.3053321e-01
  -1.2354273e-01  -2.3912959e-01   4.9845947e-01   1.5442158e-02  -3.1759785e-02   2.5484328e-01   5.9544527e-02   4.5530448e-01   2.9815960e-01   5.0465537e-01  -1.8805184e-01   4.6795152e-01   1.6189876e-01   4.8066679e-01  -4.1695546e-01  -4.4136288e-01  -2.2147456e-01   5.0533809e-01   3.6263964e-01  -3.2392356e-01  -4.8934061e-01  -4.6113885e-01   4.7209208e-01   4.7268591e-01  -4.8548321e-01   5.2598208e-01  -4.3224427e-01   1.9475766e-01   5.1819352e-01   4.7402383e-01  -4.9070469e-01   5.0139128e-01  -3.2191826e-01   4.9711209e-01  -1.5881466e-01  -1.8833782e-01  -4.7649832e-01   3.4664934e-01   6.2765911e-04  -4.1169145e-01
  -1.1843613e-01  -2.4016012e-01   5.1486774e-01   8.0741948e-03  -2.3264901e-02   2.7242219e-01   5.7981213e-02   4.3889219e-01   2.8133324e-01   4.8760252e-01  -1.8735616e-01   4.6684402e-01   1.8138865e-01   4.7237046e-01  -4.1466489e-01  -4.3910299e-01  -2.2031218e-01   4.9704597e-01   3.6241613e-01  -3.4218720e-01  -4.9016597e-01  -4.7187806e-01   4.4791712e-01   4.6357362e-01  -4.7144864e-01   5.2545888e-01  -4.4105532e-01   1.9364615e-01   5.1461715e-01   4.8025342e-01  -4.7450317e-01   5.0358085e-01  -3.0193870e-01   4.9114515e-01  -1.4963830e-01  -1.9795810e-01  -4.8727544e-01   3.5279316e-01  -1.3454869e-02  -4.1954150e-01
  -1.1603547e-01  -2.2677290e-01   5.0674349e-01   2.4980502e-02  -4.9679407e-02   2.4983325e-01   5.3773932e-02   4.4472469e-01   2.7828063e-01   4.7715353e-01  -1.7368635e-01   4.6395074e-01   1.6508007e-01   4.8024883e-01  -4.2365596e-01  -4.2973610e-01  -2.2611454e-01   5.2189894e-01   3.5818896e-01  -3.3279046e-01  -4.7242987e-01  -4.7166366e-01   4.5167553e-01   4.4287737e-01  -4.5591469e-01   5.2871109e-01  -4.0867580e-01   1.6901110e-01   5.2357239e-01   4.7375214e-01  -4.6728981e-01   4.7965943e-01  -2.8874767e-01   4.5886890e-01  -1.7619469e-01  -2.0206639e-01  -4.6561550e-01   3.4825287e-01  -6.5855567e-03  -3.9602118e-01
  -9.8542648e-02  -2.3068107e-01   4.8565475e-01   2.7847058e-02  -3.4536249e-02   2.6414405e-01   4.6615024e-02   4.3472614e-01   2.7870349e-01   4.6864911e-01  -1.8591193e-01   4.7250070e-01   1.5626843e-01   4.7472560e-01  -4.2343162e-01  -4.3249829e-01  -1.8795562e-01   4.9125436e-01   3.5362569e-01  -3.1019179e-01  -4.6911070e-01  -4.5119760e-01   4.5761324e-01   4.4359018e-01  -4.7681685e-01   5.0915145e-01  -4.1848568e-01   1.8069969e-01   5.0568779e-01   4.6899830e-01  -4.7017411e-01   4.8315374e-01  -2.9351122e-01   4.6938865e-01  -1.7927227e-01  -2.0317910e-01  -4.6834525e-01   3.5701918e-01  -6.3006482e-03  -4.0387802e-01
  -9.0781326e-02  -2.3956106e-01   4.9032923e-01   8.6461303e-03  -3.2489330e-02   2.5355949e-01   5.4430737e-02   4.3048568e-01   2.7806376e-01   4.7214006e-01  -1.7986385e-01   4.6654095e-01   1.6728836e-01   4.5849693e-01  -4.2139469e-01  -4.1037141e-01  -2.2306837e-01   5.1206927e-01   3.4616287e-01  -3.0192282e-01  -4.9043935e-01  -4.4521217e-01   4.6325733e-01   4.2746233e-01  -4.8098499e-01   5.1394480e-01  -4.0708724e-01   2.0918342e-01   5.0643856e-01   4.6744837e-01  -4.6619614e-01   4.8913557e-01  -2.9486919e-01   4.7309952e-01  -1.9284128e-01  -1.9907340e-01  -4.5631266e-01   3.4662223e-01   9.4412891e-03  -4.1236528e-01
  -9.1224062e-02  -2.2428516e-01   4.8420616e-01   3.3816544e-02  -2.1588378e-02   2.6772944e-01   6.0280159e-02   4.3701380e-01   2.7854569e-01   4.8210999e-01  -1.7246470e-01   4.4748547e-01   1.5203583e-01   4.7902662e-01  -4.1043637e-01  -4.2998134e-01  -2.0177472e-01   4.9467100e-01   3.5641287e-01  -3.1312209e-01  -4.7983739e-01  -4.7006567e-01   4.6387910e-01   4.4671927e-01  -4.5325905e-01   5.1135021e-01  -4.0013248e-01   1.6673043e-01   5.2274152e-01   4.5887624e-01  -4.8081981e-01   4.8331032e-01  -3.0097476e-01   4.6626046e-01  -1.7969777e-01  -2.1158594e-01  -4.8254332e-01   3.5296274e-01  -1.3232487e-02  -4.1523268e-01
  -8.8133036e-02  -2.2452052e-01   4.8794614e-01  -4.0195484e-03  -2.5359107e-02   2.5959838e-01   5.6025183e-02   4.4058938e-01   2.7031465e-01   4.7609000e-01  -1.6840931e-01   4.5262124e-01   1.5810005e-01   4.6346795e-01  -4.0900824e-01  -3.9734521e-01  -1.9950816e-01   4.8809786e-01   3.3326149e-01  -3.0269968e-01  -4.7652434e-01  -4.5071429e-01   4.4792552e-01   4.3190907e-01  -4.5151895e-01   4.8438045e-01  -3.8653761e-01   2.1220282e-01   5.0205275e-01   4.5296545e-01  -4.7806940e-01   4.6366871e-01  -3.0267810e-01   4.6327360e-01  -1.8015155e-01  -2.0498832e-01  -4.5408406e-01   3.4756321e-01   4.5539373e-03  -3.9178599e-01
  -1.0286736e-01  -2.1830746e-01   4.7881904e-01   1.0681363e-02  -2.2518386e-02   2.5772695e-01   5.3520484e-02   4.1877415e-01   2.7507380e-01   4.4878181e-01  -1.8272297e-01   4.3096155e-01   1.6491487e-01   4.3888705e-01  -4.2366706e-01  -4.2545779e-01  -1.9133442e-01   4.8920303e-01   3.2219725e-01  -3.0501452e-01  -4.6075180e-01  -4.5630419e-01   4.7452288e-01   4.2313057e-01  -4.2441088e-01   4.7042797e-01  -3.9337065e-01   1.9072072e-01   5.1090270e-01   4.7558842e-01  -4.6194617e-01   4.8180733e-01  -2.7884474e-01   4.5420277e-01  -1.6839489e-01  -2.0265852e-01  -4.5472446e-01   3.4363509e-01  -1.1752460e-03  -3.9357689e-01
  -9.3724246e-02  -2.0662443e-01   4.5085057e-01   2.8912332e-02  -4.3189418e-02   2.6209707e-01   3.7248767e-02   4.2199432e-01   2.7928101e-01   4.6205388e-01  -1.7058194e-01   4.3810004e-01   1.5706087e-01   4.4485302e-01  -3.9930278e-01  -3.9894493e-01  -1.9298880e-01   4.9897582e-01   3.3872749e-01  -2.9275842e-01  -4.6289766e-01  -4.4178438e-01   4.5821728e-01   4.3548041e-01  -4.4257062e-01   4.9732563e-01  -3.8864395e-01   1.8005135e-01   4.9455937e-01   4.8417919e-01  -4.6984465e-01   4.7647867e-01  -2.8448434e-01   4.8702615e-01  -1.8298020e-01  -2.1579562e-01  -4.7327260e-01   3.6037639e-01   1.4574196e-03  -3.9866374e-01
  -1.0707898e-01  -2.3273184e-01   4.6526641e-01   1.1893317e-02  -2.6199691e-02   2.6056108e-01   5.8023697e-02   4.1378982e-01   2.5811579e-01   4.4602069e-01  -1.8494092e-01   4.4387729e-01   1.5791872e-01   4.4741563e-01  -3.9705693e-01  -4.1727140e-01  -1.9809572e-01   4.7270253e-01   3.3377258e-01  -3.1098429e-01  -4.5107165e-01  -4.4280232e-01   4.5784785e-01   4.2201120e-01  -4.3988188e-01   5.0391414e-01  -3.6952075e-01   1.9058725e-01   4.9718330e-01   4.7077132e-01  -4.5499167e-01   4.8304445e-01  -2.8695911e-01   4.6344260e-01  -1.8716097e-01  -1.9967011e-01  -4.6902213e-01   3.4695835e-01   1.4420955e-03  -4.0319925e-01
  -1.2644823e-01  -1.9736036e-01   4.6615630e-01   1.4728383e-02  -2.7535194e-02   2.4981414e-01   4.0302130e-02   4.4879587e-01   2.7363951e-01   4.4321901e-01  -1.7711426e-01   4.4314556e-01   1.5207670e-01   4.5430143e-01  -3.9265104e-01  -4.0258830e-01  -1.9323968e-01   4.6441144e-01   3.1701051e-01  -3.0555729e-01  -4.5997179e-01  -4.5104705e-01   4.4446079e-01   4.2322600e-01  -4.2498351e-01   4.7743634e-01  -3.7818134e-01   1.9838601e-01   4.9379851e-01   4.6988300e-01  -4.5021114e-01   4.7784929e-01  -2.7972875e-01   4.5276309e-01  -1.6394417e-01  -1.9957829e-01  -4.1992567e-01   3.6187484e-01   9.8898602e-03  -4.1096613e-01
  -1.0272387e-01  -2.0043769e-01   4.5292634e-01   1.2062631e-02  -3.3639446e-02   2.4654227e-01   5.3900360e-02   4.1240384e-01   2.6737530e-01   4.4799632e-01  -1.6572802e-01   4.3531390e-01   1.4584551e-01   4.4296437e-01  -4.0208150e-01  -3.8352653e-01  -1.9049726e-01   4.6775531e-01   3.1568900e-01  -2.7751755e-01  -4.6091661e-01  -4.5096130e-01   4.3145297e-01   4.1193975e-01  -4.2386697e-01   4.9406471e-01  -3.7372448e-01   2.0705789e-01   4.8317753e-01   4.4897528e-01  -4.5483128e-01   4.6990537e-01  -2.7280935e-01   4.5991318e-01  -2.0454879e-01  -1.9270644e-01  -4.3091006e-01   3.5473885e-01   1.5243241e-03  -3.8801498e-01
  -9.0275045e-02  -2.0222261e-01   4.5060963e-01  -7.1659638e-03  -1.2400411e-02   2.4776209e-01   4.2295164e-02   4.1863138e-01   2.5623967e-01   4.3744278e-01  -1.5259384e-01   4.5206753e-01   1.2776323e-01   4.3685474e-01  -3.7481304e-01  -3.8839734e-01  -1.8652456e-01   4.6532300e-01   3.1813505e-01  -2.9809683e-01  -4.4631648e-01  -4.3097739e-01   4.6101630e-01   4.1296828e-01  -4.3258479e-01   4.7218876e-01  -3.9229723e-01   2.1472068e-01   5.0433615e-01   4.6158222e-01  -4.5402809e-01   4.8230587e-01  -2.6553301e-01   4.6875652e-01  -2.1408315e-01  -2.0459177e-01  -4.5340759e-01   3.5450434e-01   3.3978041e-02  -3.9090566e-01
  -9.0025152e-02  -2.0883105e-01   4.6891216e-01   2.2536025e-02  -1.5579478e-02   2.5979286e-01   4.7238836e-02   4.0275823e-01   2.3966282e-01   4.3597790e-01  -1.6823711e-01   4.3408499e-01   1.2966853e-01   4.3582450e-01  -3.8604572e-01  -3.7982127e-01  -1.9687254e-01   4.6404199e-01   3.1549098e-01  -2.8821555e-01  -4.4446981e-01  -4.4388363e-01   4.4922821e-01   4.0387555e-01  -4.1057533e-01   4.7968780e-01  -3.6565181e-01   2.1252635e-01   4.8257644e-01   4.5751893e-01  -4.4588817e-01   4.5724976e-01  -2.5972928e-01   4.5742972e-01  -1.8754139e-01  -2.0951068e-01  -4.4819638e-01   3.6444028e-01   5.7500741e-03  -3.8099602e-01
  -1.0026614e-01  -2.0126268e-01   4.4354685e-01   9.1887625e-03  -1.9920741e-02   2.3659162e-01   3.7261878e-02   3.9105873e-01   2.5002643e-01   4.4556145e-01  -1.6219550e-01   4.3604158e-01   1.4002341e-01   4.4346131e-01  -3.7667901e-01  -3.8196287e-01  -1.7322573e-01   4.6413834e-01   3.1066553e-01  -2.8725472e-01  -4.2250413e-01  -4.4070585e-01   4.5605783e-01   3.9711269e-01  -4.1001461e-01   4.6485137e-01  -3.6582577e-01   1.9226260e-01   4.9071470e-01   4.7180174e-01  -4.3143393e-01   4.4983922e-01  -2.4975608e-01   4.6090836e-01  -1.8145674e-01  -2.1941168e-01  -4.4111619e-01   3.5539563e-01   2.0508009e-02  -3.8987120e-01
  -7.9260482e-02  -2.0792174e-01   4.3815319e-01   1.5188368e-02  -3.9675070e-02   2.2850110e-01   4.5710767e-02   4.1293028e-01   2.5100947e-01   4.3391565e-01  -1.5363802e-01   4.0615517e-01   1.4657390e-01   4.3567322e-01  -3.9170361e-01  -3.8461428e-01  -1.7932247e-01   4.6768305e-01   2.9675140e-01  -2.6850507e-01  -4.1694768e-01  -4.2761319e-01   4.4082092e-01   3.9545082e-01  -4.0961287e-01   4.6565175e-01  -3.6967449e-01   2.1474209e-01   4.8223516e-01   4.5731468e-01  -4.4501182e-01   4.6415503e-01  -2.6814747e-01   4.4799881e-01  -1.7759341e-01  -1.9651930e-01  -4.3993524e-01   3.6358239e-01   2.7732467e-02  -4.0843780e-01
  -8.8456453e-02  -1.9511890e-01   4.5860232e-01   1.3179326e-02  -2.6811023e-02   2.3901500e-01   5.2402871e-02   3.9182536e-01   2.5123799e-01   4.1861412e-01  -1.6343736e-01   4.0039544e-01   1.2973624e-01   4.3600254e-01  -3.6685209e-01  -3.7072073e-01  -1.9749857e-01   4.5205306e-01   3.1856303e-01  -2.6817992e-01  -4.4948191e-01  -4.1160219e-01   4.5313509e-01   3.9259732e-01  -4.0930780e-01   4.7796536e-01  -3.6073143e-01   2.1026748e-01   4.7414016e-01   4.3272808e-01  -4.3180918e-01   4.6311746e-01  -2.4651159e-01   4.4300186e-01  -1.7861815e-01  -2.0966983e-01  -4.1024162e-01   3.4510444e-01   4.3286398e-02  -4.0371618e-01
  -7.2902112e-02  -1.7420444e-01   4.2936827e-01   1.4260314e-03  -1.8162102e-02   2.2682237e-01   5.7444547e-02   4.0491455e-01   2.5468111e-01   4.3862482e-01  -1.5445080e-01   4.2801991e-01   1.2861056e-01   4.3234558e-01  -3.6537946e-01  -3.5546323e-01  -1.7724003e-01   4.5829584e-01   3.1248624e-01  -2.7107688e-01  -4.1318810e-01  -4.3478517e-01   4.4967093e-01   3.8687033e-01  -3.9436732e-01   4.7318122e-01  -3.4711435e-01   2.1976605e-01   4.6819102e-01   4.4026055e-01  -4.3117729e-01   4.7139791e-01  -2.4092976e-01   4.7258549e-01  -1.9139407e-01  -2.2255046e-01  -4.3126656e-01   3.3409767e-01   3.5950065e-03  -3.9011589e-01
  -9.6468059e-02  -1.9335054e-01   4.2496255e-01   9.3532028e-03  -3.0562811e-02   2.3662380e-01   1.9180515e-02   3.8001488e-01   2.6274448e-01   4.3872809e-01  -1.5856765e-01   4.0953846e-01   1.3828393e-01   4.2000714e-01  -3.7084748e-01  -3.5776177e-01  -1.9312289e-01   4.3138022e-01   3.0694201e-01  -2.7091923e-01  -4.2763355e-01  -4.1266176e-01   4.4745008e-01   3.8960159e-01  -3.9843726e-01   4.4340834e-01  -3.4894696e-01   2.0150070e-01   4.7947150e-01   4.4020757e-01  -4.3359333e-01   4.6266858e-01  -2.4456939e-01   4.4568077e-01  -1.9879523e-01  -2.1054351e-01  -4.2442757e-01   3.6146104e-01   2.5713226e-02  -3.9314152e-01
  -9.6395133e-02  -1.7852778e-01   4.3413074e-01   2.3381143e-02  -1.1416256e-02   2.3315683e-01   4.3941404e-02   3.8784827e-01   2.5336856e-01   4.2289707e-01  -1.3680558e-01   4.0207066e-01   1.3735042e-01   4.1056905e-01  -3.6163334e-01  -3.5470319e-01  -1.8260150e-01   4.4035872e-01   3.0351548e-01  -2.6124313e-01  -4.0215739e-01  -4.2650038e-01   4.2106718e-01   3.9320171e-01  -3.8679918e-01   4.7699972e-01  -3.4379508e-01   2.1693765e-01   4.7314671e-01   4.3727809e-01  -4.2493348e-01   4.5098625e-01  -2.4692217e-01   4.5835281e-01  -1.9726960e-01  -2.1177862e-01  -4.0202793e-01   3.5801985e-01   2.2663594e-02  -3.8133855e-01
  -8.1025201e-02  -1.7987090e-01   4.1668668e-01   3.5681158e-02  -1.0930438e-02   2.3265171e-01   3.5940156e-02   3.8245059e-01   2.5054130e-01   4.1856056e-01  -1.4350024e-01   3.9268598e-01   1.2977179e-01   4.2459933e-01  -3.6821968e-01  -3.4640927e-01  -1.7019139e-01   4.3997197e-01   2.9883950e-01  -2.6160582e-01  -4.0185711e-01  -4.0903995e-01   4.3998589e-01   3.9341316e-01  -3.9384206e-01   4.5648489e-01  -3.4989510e-01   2.1649338e-01   4.5872939e-01   4.4836674e-01  -4.2456526e-01   4.6508260e-01  -2.3558189e-01   4.3671134e-01  -2.1647164e-01  -2.0456993e-01  -4.3979501e-01   3.4969011e-01   3.1110562e-02  -3.9391472e-01
  -1.0242479e-01  -1.7769612e-01   4.2646316e-01   1.1838555e-02  -4.4318905e-02   2.5681002e-01   4.1393576e-02   3.8998729e-01   2.6387205e-01   4.3224979e-01  -1.4518091e-01   4.0672540e-01   1.3703393e-01   4.2087133e-01  -3.4957988e-01  -3.4438988e-01  -1.7295483e-01   4.3961599e-01   2.9321508e-01  -2.7330862e-01  -4.2465463e-01  -4.2999631e-01   4.3660087e-01   3.9659030e-01  -3.7219540e-01   4.4463897e-01  -3.2968733e-01   2.0568870e-01   4.4007700e-01   4.6258937e-01  -4.2228988e-01   4.4938361e-01  -2.2192308e-01   4.4586444e-01  -1.9960997e-01  -2.0056344e-01  -4.1100177e-01   3.4884120e-01   3.7363864e-02  -3.8700077e-01
  -7.4096105e-02  -1.8460538e-01   4.1386717e-01   2.3450331e-02  -1.5531033e-02   2.3250189e-01   3.7381203e-02   3.8780559e-01   2.4256277e-01   4.1674346e-01  -1.6243245e-01   4.0030799e-01   1.0229427e-01   4.0024510e-01  -3.5806601e-01  -3.3680548e-01  -1.6512289e-01   4.1235654e-01   2.8898807e-01  -2.4994203e-01  -4.1952572e-01  -4.0044906e-01   4.4606630e-01   3.5724648e-01  -3.8233247e-01   4.5037204e-01  -3.2455663e-01   2.0617374e-01   4.7348540e-01   4.3826011e-01  -4.0305239e-01   4.3891253e-01  -2.3165340e-01   4.4721330e-01  -1.9550064e-01  -2.2895922e-01  -4.1675989e-01   3.4804468e-01   4.6758113e-02  -3.5814068e-01
  -8.7857785e-02  -1.7613557e-01   4.1886255e-01   1.6104786e-02  -1.5569324e-02   2.3309688e-01   3.9762510e-02   3.7173635e-01   2.3837313e-01   4.1033240e-01  -1.4307728e-01   3.9321699e-01   1.2312773e-01   4.1485767e-01  -3.4428686e-01  -3.4178214e-01  -1.5363379e-01   4.1807147e-01   2.8126367e-01  -2.7334096e-01  -4.1668121e-01  -3.9080573e-01   4.5058147e-01   3.9213875e-01  -3.6458654e-01   4.5907498e-01  -3.2813755e-01   2.2018568e-01   4.6350206e-01   4.4362245e-01  -3.9693793e-01   4.7385692e-01  -2.4708269e-01   4.3490614e-01  -1.8869349e-01  -2.1346549e-01  -4.0348948e-01   3.4844903e-01   3.0088579e-02  -3.6675150e-01
  -7.1257679e-02  -1.8274087e-01   3.9713974e-01   2.3016714e-02  -1.0107676e-02   2.1978292e-01   2.2756026e-02   3.5875677e-01   2.4039916e-01   3.9580194e-01  -1.2495677e-01   3.8015135e-01   1.3729522e-01   4.2029326e-01  -3.4543512e-01  -3.2933705e-01  -1.6250848e-01   4.1340242e-01   2.7924016e-01  -2.7257712e-01  -4.0836348e-01  -4.1031931e-01   4.2022212e-01   3.6127191e-01  -3.6945011e-01   4.5172942e-01  -3.2405631e-01   2.0462892e-01   4.4436855e-01   4.3756863e-01  -4.1162219e-01   4.5136322e-01  -2.4059262e-01   4.5999728e-01  -1.9769184e-01  -2.1488816e-01  -4.1979717e-01   3.5035322e-01   4.0257469e-02  -3.8906548e-01
  -8.3857241e-02  -1.5544628e-01   4.0502820e-01   1.6944718e-02  -3.8496312e-02   2.4316683e-01   3.4241132e-02   3.6306298e-01   2.2999721e-01   4.0602377e-01  -1.2878454e-01   4.0032666e-01   1.1331334e-01   4.0729554e-01  -3.3513806e-01  -3.3082489e-01  -1.6055046e-01   4.2097238e-01   2.8556612e-01  -2.3594591e-01  -3.9336009e-01  -3.9698886e-01   4.3654881e-01   3.5579428e-01  -3.7266465e-01   4.3684688e-01  -3.0781583e-01   2.0866045e-01   4.4604645e-01   4.4005340e-01  -3.9371818e-01   4.4495664e-01  -2.1000204e-01   4.5388653e-01  -2.0820028e-01  -2.1748088e-01  -4.1476692e-01   3.6307357e-01   4.3054889e-02  -3.5054874e-01
  -9.2556093e-02  -1.7256333e-01   4.3482942e-01   3.7497046e-03  -3.5330334e-02   2.1871589e-01   2.9822247e-02   3.5713260e-01   2.3482846e-01   3.9757259e-01  -1.2620657e-01   3.7905299e-01   1.2273219e-01   4.0900613e-01  -3.2691148e-01  -3.2972680e-01  -1.5659928e-01   4.0662844e-01   2.9009956e-01  -2.4344659e-01  -4.0423157e-01  -3.9561769e-01   4.4760984e-01   3.4982633e-01  -3.7861365e-01   4.4346925e-01  -3.0095659e-01   2.1360559e-01   4.5005451e-01   4.3475396e-01  -4.0407371e-01   4.3068553e-01  -2.0559184e-01   4.5952148e-01  -1.8597501e-01  -2.1038072e-01  -4.0045627e-01   3.5612447e-01   5.2894629e-02  -3.6024413e-01
  -7.3628810e-02  -1.6532022e-01   4.0918531e-01   1.5475459e-02  -1.9543822e-02   2.3023521e-01   4.9451433e-02   3.4882077e-01   2.2331247e-01   3.9696573e-01  -1.4190703e-01   3.9725593e-01   1.1978949e-01   3.8720178e-01  -3.1678900e-01  -3.2086832e-01  -1.6377496e-01   4.0827910e-01   2.7649435e-01  -2.4511286e-01  -4.1383914e-01  -4.0146430e-01   4.2778059e-01   3.5549258e-01  -3.7217933e-01   4.5050402e-01  -3.1234579e-01   2.1122952e-01   4.5826410e-01   4.4378637e-01  -3.8305313e-01   4.4523019e-01  -2.2181758e-01   4.4977188e-01  -2.0555028e-01  -2.1311188e-01  -4.0550927e-01   3.5739861e-01   5.1284914e-02  -3.6541428e-01
  -7.2057590e-02  -1.6185578e-01   4.0960346e-01   6.9921332e-03  -8.5961847e-03   2.0250763e-01   2.1877198e-02   3.5867383e-01   2.2839427e-01   3.9989566e-01  -1.2905696e-01   3.8202949e-01   1.2325766e-01   3.9790724e-01  -3.2071154e-01  -3.2566256e-01  -1.6721750e-01   3.9709132e-01   2.6266295e-01  -2.3181555e-01  -3.8773495e-01  -3.8446887e-01   4.2066199e-01   3.5957875e-01  -3.6902253e-01   4.4463005e-01  -3.1746666e-01   2.0720652e-01   4.5516695e-01   4.4463929e-01  -3.8898650e-01   4.4027306e-01  -2.1629904e-01   4.3772761e-01  -2.1201871e-01  -2.0250294e-01  -3.9299646e-01   3.3877352e-01   5.1098838e-02  -3.6707579e-01
  -8.6222364e-02  -1.6858756e-01   3.8401244e-01   7.5977498e-04  -2.3134350e-02   2.1426743e-01   3.4619139e-02   3.7691288e-01   2.3257952e-01   3.9845697e-01  -1.3858520e-01   3.9532589e-01   1.0595254e-01   3.8135139e-01  -3.2272498e-01  -3.0239782e-01  -1.3578817e-01   4.1233521e-01   2.6981245e-01  -2.3385076e-01  -3.8910507e-01  -3.9334580e-01   4.3599369e-01   3.4750068e-01  -3.4612575e-01   4.3786188e-01  -3.1819901e-01   2.1673713e-01   4.1814219e-01   4.3297933e-01  -3.9060899e-01   4.4150245e-01  -1.9922434e-01   4.3189756e-01  -2.0452894e-01  -2.2968987e-01  -3.8812456e-01   3.3694849e-01   5.4378784e-02  -3.6622804e-01
  -6.9391576e-02  -1.6683512e-01   3.8166697e-01   1.5456076e-02  -3.9311340e-02   2.1484558e-01   4.4191170e-02   3.5763858e-01   2.2729540e-01   3.8023337e-01  -1.4113434e-01   3.7396914e-01   1.0989687e-01   3.9176488e-01  -3.1558457e-01  -3.0745497e-01  -1.5833643e-01   3.9859739e-01   2.6394582e-01  -2.3461163e-01  -3.7579647e-01  -3.8879970e-01   4.1575249e-01   3.3779761e-01  -3.4916429e-01   4.3226802e-01  -3.0941584e-01   2.2013916e-01   4.3922908e-01   4.2917566e-01  -4.0009743e-01   4.3081981e-01  -2.1056978e-01   4.4641541e-01  -2.2408190e-01  -2.4835303e-01  -3.8827201e-01   3.3243558e-01   4.6464377e-02  -3.6395440e-01
  -6.3000338e-02  -1.6584536e-01   3.7650744e-01   1.3294633e-02  -2.2500882e-02   2.0790570e-01   2.7767690e-02   3.4035115e-01   2.1525257e-01   4.0123196e-01  -1.2093902e-01   3.7211830e-01   1.2767414e-01   3.7966516e-01  -3.0687603e-01  -2.9828002e-01  -1.5081374e-01   3.9949580e-01   2.6018690e-01  -2.2840267e-01  -3.6580097e-01  -3.9165157e-01   3.8562492e-01   3.3615413e-01  -3.4982841e-01   4.1837240e-01  -3.0313628e-01   2.2609544e-01   4.2540458e-01   4.4046360e-01  -3.9638844e-01   4.4297308e-01  -1.8882138e-01   4.4336230e-01  -2.2046325e-01  -2.2338505e-01  -3.8412671e-01   3.5436194e-01   6.6548399e-02  -3.4572752e-01
  -5.3359057e-02  -1.5676833e-01   3.6912645e-01   1.8479683e-02  -1.5752212e-02   2.2474268e-01   3.1857803e-02   3.3947100e-01   2.2965993e-01   3.8961614e-01  -1.1495369e-01   3.5639530e-01   1.0660441e-01   3.8702100e-01  -3.0014223e-01  -3.1301712e-01  -1.6851598e-01   3.9624996e-01   2.8644398e-01  -2.3903769e-01  -3.7896521e-01  -3.9357203e-01   4.1316159e-01   3.3788206e-01  -3.3346048e-01   4.2350265e-01  -2.8616399e-01   2.1929509e-01   4.3339757e-01   4.1786202e-01  -3.8285928e-01   4.3843907e-01  -1.9815241e-01   4.1445196e-01  -2.0273573e-01  -2.2771892e-01  -3.6706594e-01   3.4183276e-01   5.6719331e-02  -3.5631665e-01
  -8.0486811e-02  -1.6766957e-01   3.7357093e-01   6.7625198e-03  -1.7400364e-02   2.0175903e-01   2.7488992e-02   3.3049961e-01   2.2792532e-01   3.5999163e-01  -1.2501172e-01   3.6260482e-01   1.0873290e-01   3.5211692e-01  -3.1485070e-01  -3.0153213e-01  -1.3450516e-01   3.7433306e-01   2.6455056e-01  -2.4663977e-01  -3.8499576e-01  -3.6892685e-01   4.3116636e-01   3.3646018e-01  -3.4710563e-01   4.2732335e-01  -2.8735727e-01   2.2496213e-01   4.2296464e-01   4.1198709e-01  -3.8671777e-01   4.3486485e-01  -2.0266787e-01   4.1602374e-01  -2.0988057e-01  -1.9804488e-01  -3.8348797e-01   3.6382917e-01   5.7181894e-02  -3.5352692e-01
  -6.2971813e-02  -1.5102066e-01   3.8811239e-01   1.4770285e-02  -1.1520404e-02   2.0839128e-01   3.2276071e-02   3.6739613e-01   2.1903255e-01   3.8700514e-01  -1.1064958e-01   3.7864354e-01   1.0351281e-01   3.6565001e-01  -2.9186437e-01  -3.2185719e-01  -1.3951203e-01   3.8527551e-01   2.3841729e-01  -2.1866010e-01  -3.6847714e-01  -3.8700820e-01   4.1216831e-01   3.5588343e-01  -3.2080637e-01   4.1502294e-01  -2.9024188e-01   2.2712666e-01   4.2965474e-01   4.0259197e-01  -3.8755154e-01   4.2301516e-01  -2.1684013e-01   4.4813166e-01  -1.8688823e-01  -2.2128196e-01  -3.8344099e-01   3.4438747e-01   5.1691168e-02  -3.2976857e-01
  -8.3312117e-02  -1.5183937e-01   3.8240004e-01   1.8600494e-03  -7.9879603e-03   2.2016211e-01   4.1469632e-02   3.4066230e-01   2.2735791e-01   3.8730009e-01  -1.3282591e-01   3.6526040e-01   1.0344586e-01   3.6527731e-01  -3.1603061e-01  -3.0044221e-01  -1.5146141e-01   3.7548024e-01   2.5078821e-01  -2.1624270e-01  -3.7147129e-01  -3.6156896e-01   4.1479087e-01   3.5470908e-01  -3.2057343e-01   4.2648126e-01  -2.9611314e-01   2.4019340e-01   4.3060789e-01   4.2580427e-01  -3.7000099e-01   4.2855098e-01  -1.8283795e-01   4.2186825e-01  -2.1214263e-01  -2.1194425e-01  -3.8139543e-01   3.5765117e-01   8.1022974e-02  -3.4849892e-01
  -6.4303669e-02  -1.4052628e-01   3.8223392e-01   6.9820568e-04  -1.0188488e-02   2.1475199e-01   2.9463907e-02   3.3606041e-01   2.2489880e-01   3.5809270e-01  -1.2980544e-01   3.5379030e-01   1.0005902e-01   3.5587694e-01  -2.8973618e-01  -3.0060996e-01  -1.3703543e-01   3.9216091e-01   2.4554929e-01  -1.9320916e-01  -3.6547956e-01  -3.7225099e-01   4.1787308e-01   3.2941097e-01  -3.3792784e-01   4.2506757e-01  -2.8978493e-01   2.3006339e-01   4.2619108e-01   3.9048973e-01  -3.6543126e-01   4.1995454e-01  -1.9584696e-01   4.2958508e-01  -2.0473989e-01  -2.1524838e-01  -3.7834216e-01   3.4488432e-01   7.9212279e-02  -3.5805626e-01
  -6.2059006e-02  -1.7049287e-01   3.5987636e-01   2.6986929e-02  -1.2159716e-02   2.0367821e-01   2.5462535e-02   3.3737232e-01   2.0590239e-01   3.4516112e-01  -9.9923580e-02   3.3735506e-01   8.6488163e-02   3.7049781e-01  -3.0167114e-01  -2.8142820e-01  -1.2976752e-01   3.8485314e-01   2.4198519e-01  -2.1649309e-01  -3.7309572e-01  -3.6386385e-01   3.9968310e-01   3.2502541e-01  -3.1818427e-01   4.0866349e-01  -2.7215521e-01   2.2429739e-01   4.1577920e-01   4.1937309e-01  -3.6978064e-01   4.2040040e-01  -1.7864669e-01   4.2803704e-01  -2.0466565e-01  -2.2820645e-01  -3.6588103e-01   3.4299398e-01   3.9986118e-02  -3.5488785e-01
  -6.4535575e-02  -1.4118950e-01   3.6288675e-01   1.2241311e-02  -2.0431349e-02   1.9964700e-01   5.5226436e-02   3.1654148e-01   2.2235222e-01   3.5934135e-01  -1.2335854e-01   3.3774606e-01   8.8804926e-02   3.5510261e-01  -2.8497886e-01  -3.0020303e-01  -1.3635365e-01   3.7705704e-01   2.3301153e-01  -2.1312637e-01  -3.5869962e-01  -3.9045934e-01   4.2684818e-01   3.2321485e-01  -3.2204134e-01   4.0782722e-01  -2.7662568e-01   2.1815670e-01   3.9050931e-01   4.0786266e-01  -3.5774845e-01   4.1100984e-01  -1.7607576e-01   4.3484649e-01  -2.0704467e-01  -2.1621515e-01  -3.6652235e-01   3.4112064e-01   5.7318321e-02  -3.4538538e-01
  -6.2449337e-02  -1.4966900e-01   3.9144232e-01   2.3991534e-02   3.3347582e-03   1.8884200e-01   2.7476846e-02   3.1406432e-01   2.1748494e-01   3.5891374e-01  -1.3374519e-01   3.5203741e-01   8.9636685e-02   3.4885807e-01  -2.8066295e-01  -2.8746066e-01  -1.2450298e-01   3.8794672e-01   2.3799763e-01  -2.1805318e-01  -3.5213617e-01  -3.6204426e-01   3.9808215e-01   3.2561711e-01  -3.3036582e-01   4.0469029e-01  -2.6427554e-01   2.0850683e-01   4.0969916e-01   4.2042949e-01  -3.4892950e-01   4.3062635e-01  -1.8577362e-01   4.1251610e-01  -2.0087211e-01  -1.9482777e-01  -3.6396931e-01   3.4356664e-01   7.5258431e-02  -3.3339133e-01
  -6.4346024e-02  -1.3596269e-01   3.6186679e-01   5.8578498e-03  -9.4327228e-04   1.9441349e-01   4.4097392e-02   3.2373513e-01   2.1510289e-01   3.6652938e-01  -9.5956876e-02   3.4284914e-01   1.1740541e-01   3.5728696e-01  -2.8610812e-01  -2.7246755e-01  -1.5353123e-01   3.6914607e-01   2.1996818e-01  -2.2364024e-01  -3.4160731e-01  -3.4438054e-01   4.0988014e-01   3.3119115e-01  -3.1859169e-01   3.8740296e-01  -2.6581778e-01   2.2673427e-01   4.1017968e-01   4.2050824e-01  -3.6328426e-01   4.3302822e-01  -1.9074514e-01   4.1191986e-01  -2.1708041e-01  -2.0008174e-01  -3.5344805e-01   3.4747721e-01   6.6289092e-02  -3.3142389e-01
  -6.3667758e-02  -1.4811846e-01   3.6911760e-01   1.4842217e-02  -1.4284342e-02   1.9803995e-01   3.7009793e-02   3.0960065e-01   2.2044715e-01   3.6809811e-01  -9.1941146e-02   3.5648520e-01   9.7767261e-02   3.4215086e-01  -2.8613855e-01  -2.7329428e-01  -1.3494384e-01   3.6330638e-01   2.4261990e-01  -1.9192149e-01  -3.3535766e-01  -3.6418543e-01   4.3036732e-01   3.0631041e-01  -3.1703260e-01   4.0538143e-01  -2.6018240e-01   2.4057716e-01   3.8395508e-01   4.2507243e-01  -3.5169460e-01   4.2047623e-01  -1.7511142e-01   4.2845760e-01  -2.0742142e-01  -2.1790741e-01  -3.5585367e-01   3.4087160e-01   6.0518424e-02  -3.3115705e-01
  -7.1632865e-02  -1.4329045e-01   3.5927476e-01   9.5936518e-03  -5.2543216e-03   2.0537005e-01   3.2251775e-02   3.0745452e-01   2.0832276e-01   3.4263582e-01  -1.1111385e-01   3.2691847e-01   8.9864774e-02   3.3618048e-01  -2.6853317e-01  -2.7579360e-01  -1.2336988e-01   3.6303965e-01   2.2567899e-01  -1.8649014e-01  -3.3144887e-01  -3.6264464e-01   3.9628282e-01   3.1933303e-01  -3.1939815e-01   4.0662096e-01  -2.7042873e-01   2.1590017e-01   3.9398757e-01   4.0083687e-01  -3.5988655e-01   4.3111836e-01  -1.6111805e-01   4.5196666e-01  -2.2572819e-01  -2.1958193e-01  -3.5340441e-01   3.5455937e-01   6.4775029e-02  -3.3509219e-01
  -7.2167638e-02  -1.6392416e-01   3.6081251e-01   2.3038317e-02  -1.8901313e-02   1.8062188e-01   2.9896033e-02   3.2276607e-01   2.1278743e-01   3.5864056e-01  -1.0910999e-01   3.3448081e-01   9.9730469e-02   3.6959060e-01  -2.7451246e-01  -2.7416266e-01  -1.2691682e-01   3.5813147e-01   2.4257666e-01  -2.0973784e-01  -3.5596764e-01  -3.3240021e-01   4.1227733e-01   3.1851087e-01  -3.0499739e-01   3.9277454e-01  -2.7001511e-01   2.3565203e-01   4.2077881e-01   4.2160732e-01  -3.4220742e-01   4.1780151e-01  -1.7084823e-01   4.0416187e-01  -1.9871557e-01  -2.2798458e-01  -3.4915224e-01   3.3859631e-01   6.5395977e-02  -3.3499004e-01
  -5.9896333e-02  -1.5066800e-01   3.6142456e-01   6.0686787e-03  -1.8497028e-02   1.8722007e-01   2.0191998e-02   3.0730111e-01   2.0485867e-01   3.5283490e-01  -9.6630784e-02   3.3672823e-01   7.6593537e-02   3.5345442e-01  -2.5799613e-01  -2.7943752e-01  -1.5035998e-01   3.6650824e-01   2.4694993e-01  -1.9668943e-01  -3.3720387e-01  -3.3881219e-01   3.8807583e-01   2.8033088e-01  -3.1030837e-01   3.9259594e-01  -2.6693970e-01   2.3293640e-01   3.9632253e-01   4.2607002e-01  -3.6221801e-01   4.1609447e-01  -1.6925914e-01   4.0860929e-01  -2.0213240e-01  -2.1970803e-01  -3.3854571e-01   3.4610539e-01   7.3752158e-02  -3.3231608e-01
  -4.8627528e-02  -1.4031760e-01   3.4334547e-01   1.2899180e-02  -1.6775384e-02   1.8371530e-01   4.0539305e-02   3.0648362e-01   2.1855784e-01   3.4610944e-01  -1.2708299e-01   3.3312503e-01   9.5199104e-02   3.4943652e-01  -2.7100261e-01  -2.4394746e-01  -1.2071105e-01   3.6591807e-01   2.4670990e-01  -2.0978643e-01  -3.3690097e-01  -3.4263555e-01   4.1532905e-01   3.0299205e-01  -2.9658233e-01   3.9942829e-01  -2.4042894e-01   2.2461624e-01   4.0128971e-01   4.0019581e-01  -3.6245335e-01   4.0481220e-01  -1.6098485e-01   4.0144963e-01  -1.9848103e-01  -2.0902593e-01  -3.4839438e-01   3.4092479e-01   6.2667965e-02  -3.3355810e-01
  -5.1672534e-02  -1.4327824e-01   3.3857782e-01   8.8872824e-03  -2.7988984e-04   1.9659150e-01   3.7601807e-02   3.0236209e-01   2.0835545e-01   3.4247320e-01  -9.8020378e-02   3.3976707e-01   1.0725888e-01   3.2735707e-01  -2.6816496e-01  -2.6236249e-01  -1.2125407e-01   3.7314084e-01   2.1154080e-01  -2.0994876e-01  -3.4469868e-01  -3.3961000e-01   4.0697826e-01   3.0109599e-01  -3.0147692e-01   3.9459662e-01  -2.6129627e-01   2.1981656e-01   3.8116038e-01   3.8808110e-01  -3.5539010e-01   4.0936346e-01  -1.7002286e-01   4.0825727e-01  -2.2518498e-01  -2.1659292e-01  -3.4335673e-01   3.3335826e-01   6.3158725e-02  -3.4692101e-01
  -7.0058534e-02  -1.3919076e-01   3.5958550e-01  -6.2531863e-03  -4.2981819e-02   1.8197564e-01   4.9841056e-02   3.2007301e-01   1.8163626e-01   3.2595261e-01  -1.1810917e-01   3.4137992e-01   9.9704249e-02   3.4226165e-01  -2.4857812e-01  -2.6116931e-01  -1.0947135e-01   3.6326880e-01   2.4350142e-01  -1.8674746e-01  -3.2488099e-01  -3.5579619e-01   4.0750042e-01   3.0479293e-01  -2.8667799e-01   3.9479069e-01  -2.6091956e-01   2.3552225e-01   3.7209062e-01   4.1527304e-01  -3.5394236e-01   4.1195941e-01  -1.4472971e-01   4.0670349e-01  -2.1952205e-01  -2.2250544e-01  -3.5648667e-01   3.4003293e-01   8.6266363e-02  -3.3957159e-01
  -7.1540154e-02  -1.3066663e-01   3.4622147e-01   4.5051683e-03  -1.3973534e-02   1.8767968e-01   3.1089578e-02   3.0235108e-01   1.9107720e-01   3.3023111e-01  -1.0283700e-01   3.4477108e-01   9.0758595e-02   3.2936681e-01  -2.7284885e-01  -2.6763178e-01  -1.2881448e-01   3.3780498e-01   2.1672551e-01  -1.8196738e-01  -3.2261120e-01  -3.3123348e-01   4.0954681e-01   2.7423388e-01  -2.7892851e-01   3.9255925e-01  -2.5461947e-01   2.2466073e-01   3.8901787e-01   3.9760480e-01  -3.4327589e-01   3.9002497e-01  -1.4492061e-01   4.1331772e-01  -2.0139949e-01  -2.0654292e-01  -3.4645823e-01   3.3729373e-01   5.6525340e-02  -3.3186105e-01
  -5.0075363e-02  -1.2977819e-01   3.3635217e-01   1.9620120e-02  -2.1146391e-02   1.9359837e-01   2.6106391e-02   3.0056471e-01   2.0058744e-01   3.2270553e-01  -9.9548412e-02   3.2154960e-01   9.8060181e-02   3.3511838e-01  -2.7867359e-01  -2.5977196e-01  -1.2731343e-01   3.3135057e-01   2.4900636e-01  -1.8853630e-01  -3.3167051e-01  -3.4495035e-01   3.9084556e-01   3.0777528e-01  -3.0582071e-01   3.8765043e-01  -2.3363547e-01   2.1223091e-01   3.9583981e-01   3.9647928e-01  -3.4204633e-01   4.0717308e-01  -1.4338090e-01   4.1657789e-01  -2.0847757e-01  -2.1462157e-01  -3.2878990e-01   3.6179329e-01   8.1820659e-02  -3.1304357e-01
  -6.7342928e-02  -1.2700894e-01   3.4416747e-01   1.3362583e-02  -1.6839534e-02   1.7525691e-01   2.9126602e-02   2.9266195e-01   1.9805766e-01   3.3343697e-01  -1.2284760e-01   3.3324264e-01   7.9929251e-02   3.4487351e-01  -2.5538484e-01  -2.3710053e-01  -1.2235035e-01   3.4617957e-01   2.3437451e-01  -1.8337858e-01  -3.1039907e-01  -3.3399004e-01   3.9605281e-01   2.7573119e-01  -2.9028006e-01   3.7823576e-01  -2.4565489e-01   2.3101994e-01   3.8737633e-01   3.9884371e-01  -3.1401572e-01   4.2507091e-01  -1.5562166e-01   4.0421411e-01  -1.9586338e-01  -2.0990796e-01  -3.2600721e-01   3.2819544e-01   7.8041055e-02  -3.2025934e-01
  -5.2256401e-02  -1.2362596e-01   3.5999283e-01   2.0538809e-02  -2.2285317e-02   1.8253090e-01   3.2904906e-02   2.9364734e-01   1.8114796e-01   3.2891025e-01  -9.5302797e-02   3.0905490e-01   9.3290078e-02   3.3555920e-01  -2.5276695e-01  -2.4815280e-01  -9.8337166e-02   3.4511481e-01   2.1408161e-01  -1.8746354e-01  -3.2662558e-01  -3.1791813e-01   4.1839706e-01   3.0512493e-01  -2.8507474e-01   3.7700575e-01  -2.5110240e-01   2.3119151e-01   3.8191953e-01   3.8416087e-01  -3.2355264e-01   4.0583741e-01  -1.5107676e-01   4.0904554e-01  -2.0938875e-01  -2.2105499e-01  -3.4046993e-01   3.2173946e-01   6.7328609e-02  -3.2176769e-01
  -6.2604537e-02  -1.2623042e-01   3.3104563e-01   3.8863547e-02  -8.4626233e-03   1.7976752e-01   1.6153449e-02   3.0562609e-01   1.9465122e-01   3.1728102e-01  -1.0853332e-01   2.9388860e-01   9.2257627e-02   3.3114768e-01  -2.5717754e-01  -2.3608003e-01  -1.0306822e-01   3.4298930e-01   2.2004694e-01  -1.7911907e-01  -3.1451130e-01  -3.2798620e-01   3.9408325e-01   2.6523260e-01  -2.8516478e-01   3.7885242e-01  -2.3063184e-01   2.2293402e-01   3.8913813e-01   4.0828938e-01  -3.1551238e-01   4.1610660e-01  -1.3694831e-01   3.9087794e-01  -1.9666553e-01  -2.0983348e-01  -3.3782411e-01   3.3842448e-01   8.2139016e-02  -3.0813442e-01
  -7.3264660e-02  -1.3175350e-01   3.3158316e-01   1.3526852e-02  -2.1687439e-02   1.9960959e-01   3.5373042e-02   2.8406302e-01   1.9179326e-01   3.2802762e-01  -1.1718126e-01   3.0412934e-01   8.8815875e-02   3.1907351e-01  -2.4420853e-01  -2.5634870e-01  -1.1128190e-01   3.0746735e-01   2.0886121e-01  -1.6038099e-01  -3.1123171e-01  -3.2482862e-01   3.9419291e-01   2.7383078e-01  -2.8255369e-01   3.9353930e-01  -2.5683929e-01   2.1500302e-01   3.7656795e-01   3.8966443e-01  -3.3073980e-01   3.9344648e-01  -1.4430883e-01   4.0970996e-01  -2.0745101e-01  -2.2691566e-01  -3.3258190e-01   3.4926699e-01   7.5477577e-02  -3.2552808e-01
  -6.4790149e-02  -1.3882896e-01   3.4177424e-01   9.7796304e-03  -1.1531614e-02   1.6225466e-01   1.2636785e-02   2.9075797e-01   1.8939441e-01   3.3336929e-01  -9.4803388e-02   3.1614911e-01   9.3279358e-02   3.3883480e-01  -2.2299840e-01  -2.2289665e-01  -1.2368074e-01   3.3032145e-01   2.1052361e-01  -1.7198657e-01  -3.0496479e-01  -3.1591575e-01   3.8619641e-01   2.7965349e-01  -2.7859728e-01   3.7373320e-01  -2.4694564e-01   2.1036805e-01   3.6391003e-01   3.9726981e-01  -3.4444599e-01   3.8682614e-01  -1.4270291e-01   3.7611614e-01  -2.0229545e-01  -2.2372516e-01  -3.2041644e-01   3.3136970e-01   8.8774117e-02  -3.2346151e-01
  -3.9951794e-02  -1.1278288e-01   3.2795172e-01   1.3607689e-02  -3.9876255e-03   1.8251898e-01   4.6214615e-02   2.9152065e-01   1.8870652e-01   3.3512896e-01  -1.0620450e-01   2.8583780e-01   8.6622648e-02   3.1949890e-01  -2.4661467e-01  -2.3608902e-01  -1.2138218e-01   3.0601538e-01   1.8095737e-01  -1.6673200e-01  -3.1226630e-01  -3.1448554e-01   4.0098701e-01   2.6460104e-01  -2.8174299e-01   3.6951978e-01  -2.2958553e-01   2.4756572e-01   3.5452125e-01   3.8899058e-01  -3.3364900e-01   3.7864221e-01  -1.4061851e-01   3.9363274e-01  -2.0708742e-01  -2.1637507e-01  -3.2306599e-01   3.3614121e-01   7.9406814e-02  -3.1130288e-01
  -6.3088844e-02  -1.0103411e-01   3.1049631e-01   1.0862622e-02  -6.2866660e-03   1.8123906e-01   2.9105321e-02   2.7309679e-01   1.7780152e-01   3.0909452e-01  -1.0130228e-01   3.1148955e-01   9.5027371e-02   3.1138162e-01  -2.5643133e-01  -2.3124755e-01  -1.0417381e-01   3.2292368e-01   1.9034653e-01  -1.5946426e-01  -2.9831055e-01  -3.2451263e-01   4.0122455e-01   2.7895059e-01  -2.6125576e-01   3.4345655e-01  -2.3502188e-01   2.1680160e-01   3.6248043e-01   3.9088861e-01  -3.1520391e-01   4.0065895e-01  -1.5063039e-01   4.0356381e-01  -1.9365799e-01  -1.9905607e-01  -3.3069059e-01   3.4314841e-01   1.0682223e-01  -2.9991627e-01
  -7.2317869e-02  -1.0286320e-01   3.3024481e-01   1.4289341e-03  -1.3201500e-02   1.6373424e-01   2.0266313e-02   2.8235559e-01   1.9562161e-01   3.2443831e-01  -1.0974527e-01   3.2755676e-01   1.0502861e-01   3.2365627e-01  -2.4920699e-01  -2.3750057e-01  -1.1261134e-01   3.2960150e-01   2.0180547e-01  -1.8016197e-01  -3.0068309e-01  -3.1889712e-01   3.6455851e-01   2.6604573e-01  -2.7515882e-01   3.3905276e-01  -2.3579422e-01   2.2555697e-01   3.6019693e-01   3.9774254e-01  -3.3324062e-01   3.8632571e-01  -1.4699276e-01   3.9616752e-01  -2.1520386e-01  -2.0793373e-01  -3.0436034e-01   3.1892324e-01   9.1901523e-02  -3.0432528e-01
  -4.9558771e-02  -9.6738278e-02   3.1671419e-01   3.8009088e-03  -2.4257995e-02   1.6093532e-01   2.3508545e-02   2.5627291e-01   1.6376825e-01   3.0662181e-01  -1.0839220e-01   2.9435951e-01   7.7533031e-02   2.9884622e-01  -2.1243663e-01  -2.3088734e-01  -1.3337806e-01   3.0390353e-01   2.0777960e-01  -1.5913466e-01  -3.1000204e-01  -3.2386617e-01   3.8278876e-01   2.7448129e-01  -2.5112076e-01   3.7187987e-01  -2.3807054e-01   2.2408021e-01   3.5247388e-01   3.8645193e-01  -3.1014644e-01   4.0474734e-01  -1.3617583e-01   3.7476798e-01  -1.9171681e-01  -2.0730236e-01  -3.1370329e-01   3.3087465e-01   8.8722283e-02  -3.1710762e-01
  -4.0729872e-02  -1.1892463e-01   3.0053659e-01   1.6208324e-02  -3.2934589e-02   1.4482423e-01   2.5687496e-02   2.6935392e-01   1.8049513e-01   3.1062330e-01  -8.7368933e-02   3.1202700e-01   8.5483985e-02   3.1274435e-01  -2.0610327e-01  -2.3379339e-01  -1.0488161e-01   3.3364021e-01   2.1497191e-01  -1.6837403e-01  -3.0646995e-01  -3.0320470e-01   3.9894133e-01   2.5715051e-01  -2.7830583e-01   3.4963376e-01  -2.2243372e-01   2.2941554e-01   3.8436764e-01   3.8628086e-01  -3.2012330e-01   3.8659268e-01  -1.5131791e-01   3.9348404e-01  -2.1157103e-01  -2.0611489e-01  -3.1878598e-01   3.3154007e-01   9.8431346e-02  -3.1076676e-01
  -4.8835864e-02  -1.1092999e-01   3.1569975e-01   2.4914578e-02  -2.1531865e-02   1.8243405e-01   2.7383168e-02   2.7584453e-01   1.8485842e-01   3.0934946e-01  -8.2132658e-02   2.8698634e-01   6.8036475e-02   3.0929114e-01  -2.1155454e-01  -2.1448221e-01  -1.1178935e-01   3.0239922e-01   1.9476089e-01  -1.9691665e-01  -3.0952767e-01  -3.1945833e-01   4.0103210e-01   2.4940889e-01  -2.6492976e-01   3.6033797e-01  -2.1819828e-01   2.1984759e-01   3.6598686e-01   3.9640253e-01  -3.0918777e-01   3.9225026e-01  -1.2433377e-01   3.8066975e-01  -2.1654805e-01  -2.2550157e-01  -3.1826282e-01   3.1059148e-01   7.7224720e-02  -3.1490480e-01
  -6.4725153e-02  -1.1751502e-01   3.2231320e-01   1.8055809e-03  -2.4763284e-02   1.7509217e-01   1.7515536e-02   2.7070774e-01   1.8038153e-01   2.8350116e-01  -9.9288166e-02   2.9211832e-01   9.3420144e-02   3.0730109e-01  -2.1351564e-01  -2.1825780e-01  -1.1273817e-01   3.1808805e-01   1.9325034e-01  -1.7388562e-01  -2.9384337e-01  -3.1585896e-01   3.9770307e-01   2.6392177e-01  -2.6982478e-01   3.4294956e-01  -2.0272367e-01   2.3561681e-01   3.6274887e-01   3.7552764e-01  -3.1000082e-01   4.0756192e-01  -1.2428817e-01   3.9411423e-01  -1.8728269e-01  -2.0323677e-01  -3.1777188e-01   3.3594035e-01   8.8190909e-02  -3.0586049e-01
  -5.0989474e-02  -1.2392928e-01   3.2052715e-01   2.5259328e-02   4.0508327e-03   1.6815030e-01   1.6772580e-02   2.4683687e-01   1.7557138e-01   2.8749506e-01  -1.0405209e-01   3.0175457e-01   7.4695635e-02   3.0802654e-01  -2.2190292e-01  -2.2189961e-01  -1.0230585e-01   3.1057880e-01   1.9553851e-01  -1.5970492e-01  -3.0460397e-01  -3.0796866e-01   3.9012936e-01   2.4767003e-01  -2.7155174e-01   3.5794068e-01  -2.3657825e-01   2.4010056e-01   3.4249843e-01   3.9853203e-01  -2.9174280e-01   4.0341847e-01  -1.2750151e-01   3.8147387e-01  -2.1608561e-01  -2.4235132e-01  -3.1128305e-01   3.1352068e-01   7.5205055e-02  -3.0756609e-01
  -5.2002713e-02  -1.1560396e-01   2.9684184e-01   1.4814762e-02  -2.1785410e-02   1.5160058e-01   3.1755755e-02   2.6946947e-01   1.8196590e-01   2.9251816e-01  -9.8192993e-02   2.8720753e-01   7.2548828e-02   2.8866618e-01  -2.0447029e-01  -2.1670230e-01  -8.7592890e-02   3.0048016e-01   1.9951138e-01  -1.6640023e-01  -2.7224269e-01  -3.1414272e-01   3.7096697e-01   2.4517500e-01  -2.7132708e-01   3.5085769e-01  -2.1487009e-01   2.1848454e-01   3.5513619e-01   3.7081330e-01  -3.1503008e-01   3.8624611e-01  -1.2921805e-01   3.7963161e-01  -1.9834572e-01  -2.1125141e-01  -3.0485832e-01   3.3633481e-01   8.4309913e-02  -3.1589169e-01
  -4.7469345e-02  -1.1912190e-01   3.0705619e-01   3.1567632e-02  -1.7839706e-02   1.5345080e-01   2.8803002e-03   2.5893457e-01   1.7198084e-01   2.9712496e-01  -8.6136436e-02   2.7571974e-01   7.6429802e-02   2.9609913e-01  -2.2545138e-01  -2.2086309e-01  -1.0645000e-01   3.0706995e-01   1.8879664e-01  -1.5889911e-01  -2.7917674e-01  -3.1389940e-01   3.8932772e-01   2.5538264e-01  -2.4340780e-01   3.6488057e-01  -2.2071891e-01   2.0108379e-01   3.4553444e-01   3.6893021e-01  -2.9479841e-01   3.9231255e-01  -1.1430730e-01   3.6788686e-01  -2.2797723e-01  -2.0974066e-01  -3.0518229e-01   3.3010112e-01   9.9103015e-02  -3.0826412e-01
  -5.4486252e-02  -1.0375655e-01   3.0595403e-01   1.7727266e-02  -4.1485928e-03   1.7894033e-01   2.9689274e-02   2.6552414e-01   1.7224268e-01   3.0194194e-01  -1.0185452e-01   2.9028243e-01   9.1131354e-02   3.0466081e-01  -2.0469817e-01  -1.9551657e-01  -9.3273260e-02   2.9216955e-01   1.9873495e-01  -1.6025194e-01  -2.6709566e-01  -2.9668326e-01   3.7227534e-01   2.4930317e-01  -2.5714285e-01   3.3246715e-01  -2.0795056e-01   2.0965764e-01   3.4321799e-01   3.9091789e-01  -2.9412947e-01   3.8285755e-01  -1.1311060e-01   3.9314787e-01  -2.2135165e-01  -2.0197981e-01  -2.7986316e-01   3.1505958e-01   1.1524491e-01  -3.0615387e-01
  -4.8574363e-02  -9.7085286e-02   2.8893973e-01   2.0421214e-02  -1.0109652e-02   1.7062019e-01   3.0553738e-02   2.5128269e-01   1.7819647e-01   2.9029127e-01  -9.2528259e-02   2.6377095e-01   7.5220132e-02   2.8385908e-01  -1.9200947e-01  -2.0183528e-01  -1.1181588e-01   3.0163252e-01   2.0184304e-01  -1.4530926e-01  -2.7793576e-01  -3.0097573e-01   3.8698476e-01   2.4343286e-01  -2.6564741e-01   3.3767761e-01  -1.9712951e-01   2.2306426e-01   3.5237128e-01   3.7147180e-01  -2.7693833e-01   3.7827684e-01  -1.2597256e-01   3.7280760e-01  -2.1251078e-01  -2.2800958e-01  -3.1375136e-01   3.2895474e-01   9.5194579e-02  -2.8700753e-01
  -5.0765982e-02  -1.1372744e-01   2.9916879e-01   1.9624028e-02  -1.8805518e-02   1.5417702e-01   2.5624223e-02   2.5291584e-01   1.7729137e-01   2.8579274e-01  -5.4985764e-02   2.6595473e-01   7.0936650e-02   2.8029287e-01  -2.1465512e-01  -2.2274968e-01  -1.0144758e-01   2.9789287e-01   1.8819587e-01  -1.6460868e-01  -2.7551354e-01  -2.9606115e-01   3.6424405e-01   2.4657893e-01  -2.5057877e-01   3.4894172e-01  -1.9763307e-01   2.2776260e-01   3.3212551e-01   3.6295621e-01  -2.8105088e-01   3.7063344e-01  -1.2055521e-01   3.6571162e-01  -2.1424631e-01  -2.2488111e-01  -3.0912446e-01   3.2335468e-01   9.5309115e-02  -3.0287064e-01
  -5.9736310e-02  -1.0027421e-01   2.8994651e-01   1.7029647e-02  -7.4506947e-03   1.5955311e-01   2.4094324e-02   2.5618717e-01   1.6361246e-01   2.9594845e-01  -6.7602245e-02   2.6096396e-01   9.3498528e-02   2.9085801e-01  -2.0322786e-01  -2.1706137e-01  -9.6003995e-02   2.9391868e-01   1.9295798e-01  -1.3348304e-01  -2.8018911e-01  -2.9180626e-01   3.5685413e-01   2.6464372e-01  -2.3983963e-01   3.2947816e-01  -2.0810708e-01   2.4359513e-01   3.4932747e-01   3.5630336e-01  -2.6288539e-01   3.7396228e-01  -1.1734622e-01   3.8644363e-01  -1.9986861e-01  -2.2783107e-01  -2.8343558e-01   3.0300875e-01   8.7591274e-02  -2.9900786e-01
  -6.0937663e-02  -1.2004819e-01   2.8674850e-01  -1.2737799e-03  -1.5892266e-02   1.6237360e-01   4.5556209e-02   2.5002552e-01   1.8765813e-01   2.8450853e-01  -7.5270483e-02   2.9036531e-01   7.6947880e-02   2.8283832e-01  -2.0855413e-01  -2.1054347e-01  -9.9379279e-02   2.8979204e-01   1.8528342e-01  -1.2849426e-01  -2.6047463e-01  -2.7931791e-01   3.6731026e-01   2.3088780e-01  -2.3479474e-01   3.4224984e-01  -1.8343298e-01   2.2228265e-01   3.5080837e-01   3.8050706e-01  -2.9128477e-01   3.7126756e-01  -1.3745072e-01   3.7023936e-01  -1.9234726e-01  -2.1402285e-01  -3.0037927e-01   3.1394390e-01   1.0511227e-01  -2.6680373e-01
  -4.2531969e-02  -1.1700821e-01   2.7894063e-01   3.0290548e-02  -5.8921263e-04   1.5286131e-01   2.2848997e-02   2.5474780e-01   1.6595547e-01   2.9964889e-01  -1.0109820e-01   2.8095044e-01   6.8398905e-02   2.9225718e-01  -2.1229491e-01  -1.9883817e-01  -1.0326244e-01   2.8962286e-01   1.8987411e-01  -1.5407001e-01  -2.5654220e-01  -2.8029629e-01   3.5479658e-01   2.2343159e-01  -2.4329546e-01   3.3397305e-01  -2.0468462e-01   2.1722353e-01   3.3815271e-01   3.6197349e-01  -2.8451927e-01   3.6982679e-01  -1.2546158e-01   3.7121635e-01  -2.0547527e-01  -1.9993294e-01  -3.0971905e-01   3.2221924e-01   1.1108367e-01  -2.8921282e-01
  -5.0882871e-02  -9.4788793e-02   2.8292835e-01   1.0558601e-02  -1.8832262e-02   1.4677175e-01   9.5593220e-03   2.4811490e-01   1.5895971e-01   2.7603503e-01  -7.2842317e-02   2.7445596e-01   6.5229991e-02   2.9127836e-01  -1.9560054e-01  -2.1610104e-01  -9.1511017e-02   2.8205265e-01   1.7980572e-01  -1.5881985e-01  -2.6822745e-01  -2.7636599e-01   3.5867122e-01   2.3412192e-01  -2.4033658e-01   3.3309529e-01  -1.8756488e-01   2.3204053e-01   3.3189305e-01   3.6190474e-01  -3.0232843e-01   3.8348506e-01  -1.1567322e-01   3.8223528e-01  -1.8130199e-01  -2.1338290e-01  -2.8356348e-01   3.1187195e-01   8.6612506e-02  -2.9199945e-01
  -4.3838676e-02  -1.1895952e-01   2.6052823e-01   2.4199424e-03  -1.8793154e-02   1.5527960e-01   3.0360314e-02   2.4212826e-01   1.5816662e-01   2.7880628e-01  -7.1699381e-02   2.7524155e-01   5.9530580e-02   2.5982801e-01  -2.0481200e-01  -2.0818710e-01  -1.0052839e-01   2.9064272e-01   1.7069179e-01  -1.2459489e-01  -2.6296104e-01  -2.8416605e-01   3.7242830e-01   2.3827597e-01  -2.3624465e-01   3.2954292e-01  -1.8987345e-01   2.2626682e-01   3.4266131e-01   3.6554778e-01  -2.8391467e-01   3.6704677e-01  -1.2274699e-01   3.5555189e-01  -1.8835866e-01  -2.0371393e-01  -2.8930844e-01   3.1034177e-01   1.0515315e-01  -2.8615276e-01
  -4.5792425e-02  -9.3614313e-02   2.8484211e-01   7.2533360e-03  -2.0128435e-02   1.6378695e-01   3.4530800e-03   2.2970945e-01   1.4666275e-01   2.8030971e-01  -7.7212927e-02   2.5607019e-01   7.4833103e-02   2.8755495e-01  -2.0280471e-01  -1.9919055e-01  -8.2843100e-02   2.7889444e-01   1.6438883e-01  -1.3560377e-01  -2.7205014e-01  -2.7961815e-01   3.6400329e-01   2.2162705e-01  -2.3328627e-01   3.1652866e-01  -1.9110799e-01   2.2545432e-01   3.3336915e-01   3.5781659e-01  -2.8509442e-01   3.8403542e-01  -1.0113310e-01   3.6154525e-01  -2.0554038e-01  -1.9702068e-01  -2.9071143e-01   3.0235712e-01   9.2863686e-02  -2.8743369e-01
  -3.3431725e-02  -1.2055721e-01   2.7829123e-01   1.3588080e-02  -1.0919656e-02   1.5109764e-01   1.8272953e-02   2.2814388e-01   1.6198150e-01   2.8455473e-01  -8.9159949e-02   2.5972429e-01   6.6122486e-02   2.8873397e-01  -1.8287153e-01  -2.0257465e-01  -8.0052781e-02   3.0507642e-01   1.9513985e-01  -1.3187275e-01  -2.4587305e-01  -2.8741290e-01   3.5913835e-01   2.4093212e-01  -2.4370189e-01   3.3502512e-01  -1.8796271e-01   2.1440536e-01   3.3819191e-01   3.6405643e-01  -2.8189178e-01   3.5810659e-01  -1.0295838e-01   3.6912328e-01  -1.9238243e-01  -2.0942352e-01  -2.8298373e-01   3.1883940e-01   8.4764682e-02  -2.8005230e-01
  -4.7386723e-02  -9.3530216e-02   2.9991639e-01   2.5518616e-02  -2.3926745e-03   1.4643057e-01   2.6596590e-02   2.4538107e-01   1.5120654e-01   2.8695669e-01  -8.3374850e-02   2.6960289e-01   7.4025270e-02   2.9859974e-01  -1.9190171e-01  -1.9829029e-01  -7.6800207e-02   2.7281513e-01   1.7485312e-01  -1.3663986e-01  -2.6405016e-01  -2.7867279e-01   3.4849415e-01   2.2335873e-01  -2.2431548e-01   3.0970646e-01  -1.7923333e-01   2.1919295e-01   3.2929541e-01   3.6066888e-01  -2.8187148e-01   3.4569277e-01  -1.2326046e-01   3.6805701e-01  -2.0956163e-01  -2.0624574e-01  -2.6125686e-01   3.1684793e-01   9.9987334e-02  -2.8111105e-01
  -5.6522806e-02  -7.6960318e-02   2.6498478e-01  -5.0237088e-04   1.9212856e-02   1.3781647e-01   3.5088553e-02   2.2765202e-01   1.6530314e-01   2.7961069e-01  -7.0417445e-02   2.5309729e-01   7.7703318e-02   2.6357225e-01  -1.9646024e-01  -1.5446907e-01  -8.0114283e-02   2.5609359e-01   1.8030949e-01  -1.4470495e-01  -2.5440904e-01  -2.9897632e-01   3.5835551e-01   2.2687587e-01  -2.3044404e-01   3.1886486e-01  -2.0761999e-01   2.0688738e-01   3.3043682e-01   3.6951659e-01  -2.8486465e-01   3.6050457e-01  -1.0059335e-01   3.6572100e-01  -2.0955843e-01  -2.2058471e-01  -2.8046421e-01   2.9301780e-01   9.7836276e-02  -2.8505901e-01
  -3.9946644e-02  -8.8357792e-02   2.8734126e-01   4.7697083e-03  -8.6692649e-03   1.5433038e-01   1.2312158e-02   2.3702167e-01   1.6943615e-01   2.6956352e-01  -7.3252209e-02   2.5114558e-01   6.8322244e-02   2.5762308e-01  -1.7378217e-01  -1.7357441e-01  -8.4687742e-02   2.8707729e-01   1.5633788e-01  -1.3123377e-01  -2.5835861e-01  -2.8564943e-01   3.4764208e-01   2.3724672e-01  -2.3688055e-01   3.1895760e-01  -1.7772613e-01   2.2657313e-01   3.2514552e-01   3.4736531e-01  -2.8009469e-01   3.6561636e-01  -1.0251827e-01   3.4660204e-01  -2.0398732e-01  -1.9198063e-01  -2.6799281e-01   3.0933610e-01   9.4773443e-02  -2.5639743e-01
  -3.5128433e-02  -8.4127573e-02   2.5690467e-01  -9.2785704e-04  -2.2018471e-02   1.4523285e-01   1.8739611e-02   2.3724036e-01   1.6065682e-01   2.6068061e-01  -7.1692415e-02   2.5261716e-01   7.9306970e-02   2.8074100e-01  -1.7856368e-01  -1.8613436e-01  -6.9640959e-02   2.6727436e-01   1.5519839e-01  -1.4637268e-01  -2.6096257e-01  -2.6192171e-01   3.5375351e-01   2.2378865e-01  -2.3344197e-01   3.2072380e-01  -1.9002059e-01   2.2589841e-01   3.1787222e-01   3.6680572e-01  -2.6667713e-01   3.6008768e-01  -9.3326723e-02   3.5912492e-01  -2.0204147e-01  -2.1320990e-01  -2.7958700e-01   3.2611652e-01   9.9883642e-02  -2.6699642e-01
  -4.6900965e-02  -1.1100960e-01   2.5504202e-01  -5.4733538e-03  -5.0677206e-03   1.4812388e-01   1.7772440e-02   2.3086261e-01   1.5097788e-01   2.6890289e-01  -6.8836347e-02   2.5681910e-01   6.3016739e-02   2.7396244e-01  -1.8280203e-01  -1.8407910e-01  -8.3835366e-02   2.6007869e-01   1.7032615e-01  -1.1606548e-01  -2.4542384e-01  -2.5611695e-01   3.5071844e-01   2.2080983e-01  -2.3206948e-01   3.0476479e-01  -1.5338686e-01   2.1494878e-01   3.1464578e-01   3.4713838e-01  -2.5603198e-01   3.7432210e-01  -1.0134583e-01   3.5415434e-01  -1.9467085e-01  -2.0870415e-01  -2.6385931e-01   3.0007775e-01   1.0136885e-01  -2.8465933e-01
  -4.1552778e-02  -8.4065210e-02   2.6313745e-01   1.0271502e-02   6.7645836e-04   1.4991918e-01   2.1093694e-02   2.2004015e-01   1.5047465e-01   2.6924797e-01  -8.3197476e-02   2.4528837e-01   8.1337912e-02   2.7265163e-01  -1.7936431e-01  -1.8928860e-01  -7.9114673e-02   2.7001252e-01   1.5818110e-01  -1.4448497e-01  -2.3860338e-01  -2.7661004e-01   3.4118452e-01   2.2542355e-01  -2.3544863e-01   3.2771674e-01  -1.6255316e-01   2.2719525e-01   3.1743843e-01   3.5210667e-01  -2.4351375e-01   3.4581488e-01  -9.2685626e-02   3.5116948e-01  -2.0196578e-01  -2.0331685e-01  -2.5580765e-01   3.3131795e-01   1.0107464e-01  -2.5855374e-01
  -5.0071647e-02  -9.1602082e-02   2.5894943e-01  -2.3429872e-03  -2.8474453e-02   1.6272936e-01   2.8576563e-02   2.2129237e-01   1.5846647e-01   2.5981702e-01  -4.7215906e-02   2.4624967e-01   6.0191732e-02   2.5919627e-01  -1.5940207e-01  -1.7347384e-01  -8.5795396e-02   2.7142471e-01   1.7988073e-01  -1.2942936e-01  -2.5336064e-01  -2.5414054e-01   3.3983891e-01   2.1344863e-01  -2.0639781e-01   2.9600795e-01  -1.4396013e-01   2.1971761e-01   3.1001721e-01   3.4262229e-01  -2.6207587e-01   3.4700402e-01  -9.9197146e-02   3.4987271e-01  -1.8389418e-01  -2.0268618e-01  -2.6545840e-01   3.0555697e-01   9.6739256e-02  -2.3840331e-01
  -3.2540078e-02  -7.8577922e-02   2.4144708e-01   8.2231146e-03  -9.6881807e-03   1.4110974e-01   3.1211413e-02   2.4019104e-01   1.5625239e-01   2.5918199e-01  -6.0461061e-02   2.6072158e-01   5.8226767e-02   2.5645922e-01  -1.5687152e-01  -1.7647963e-01  -6.2306016e-02   2.6980468e-01   1.6933514e-01  -1.3361703e-01  -2.2818440e-01  -2.6557077e-01   3.4202812e-01   1.9049042e-01  -2.1133060e-01   2.9646199e-01  -1.6989309e-01   2.1819394e-01   3.1380226e-01   3.5427780e-01  -2.5096459e-01   3.5819338e-01  -1.0132847e-01   3.5270654e-01  -2.1187113e-01  -1.8904072e-01  -2.5921927e-01   3.0310206e-01   8.5723638e-02  -2.5224479e-01
  -3.5125076e-02  -1.1612838e-01   2.8040371e-01   3.0067209e-03  -1.0766949e-02   1.4408447e-01   3.2941059e-02   2.4116228e-01   1.4635591e-01   2.5773040e-01  -7.6705689e-02   2.5377459e-01   6.6635938e-02   2.6995352e-01  -1.6304028e-01  -1.7078150e-01  -8.9321615e-02   2.5555628e-01   1.6453859e-01  -1.1877283e-01  -2.4702904e-01  -2.5337718e-01   3.4449638e-01   2.2356311e-01  -2.2422384e-01   3.0891054e-01  -1.7204714e-01   2.0443704e-01   3.1247130e-01   3.5268291e-01  -2.6190859e-01   3.5211219e-01  -8.5830190e-02   3.5810283e-01  -1.8397787e-01  -2.1588215e-01  -2.6524995e-01   2.8668760e-01   1.1722564e-01  -2.5397058e-01
  -3.9887199e-02  -8.4384098e-02   2.7180804e-01   1.0213288e-03  -1.0199351e-02   1.5752312e-01   2.3982806e-02   2.1940648e-01   1.3405741e-01   2.4307867e-01  -6.1642416e-02   2.6025330e-01   4.7217701e-02   2.5017535e-01  -1.6297509e-01  -1.6866967e-01  -7.9353805e-02   2.5319626e-01   1.4660174e-01  -1.0660718e-01  -2.2321252e-01  -2.6364535e-01   3.2505238e-01   1.8990425e-01  -2.1628990e-01   3.1314671e-01  -1.6130291e-01   2.3536237e-01   3.0051892e-01   3.5932165e-01  -2.6674530e-01   3.4869125e-01  -9.1401930e-02   3.3549715e-01  -1.8363481e-01  -1.9046026e-01  -2.6211211e-01   3.1125568e-01   9.4018709e-02  -2.6876132e-01
  -3.7791932e-02  -7.7530025e-02   2.4387014e-01   2.9172454e-03  -1.0700820e-02   1.3091124e-01   1.4599678e-02   2.2665789e-01   1.3785937e-01   2.4516923e-01  -6.5646051e-02   2.3715095e-01   6.4780741e-02   2.5551814e-01  -1.8768348e-01  -1.5034554e-01  -7.6165370e-02   2.5984261e-01   1.6481596e-01  -1.3545100e-01  -2.3715567e-01  -2.5807599e-01   3.3323022e-01   1.9541417e-01  -2.3353092e-01   3.0060931e-01  -1.7159261e-01   2.1348608e-01   3.0067819e-01   3.5204123e-01  -2.6885979e-01   3.4814087e-01  -8.5115587e-02   3.5445151e-01  -1.8258216e-01  -2.0150360e-01  -2.4348460e-01   3.0054473e-01   1.1244824e-01  -2.7124545e-01
  -3.9983826e-02  -9.2173033e-02   2.5555099e-01   4.6630400e-03  -1.9267664e-02   1.3885618e-01   1.6259949e-02   2.1914249e-01   1.5942466e-01   2.6279618e-01  -7.2987086e-02   2.3225257e-01   4.9612453e-02   2.6304145e-01  -1.6354228e-01  -1.7091321e-01  -7.6938821e-02   2.5330271e-01   1.6585657e-01  -1.2378933e-01  -2.3277849e-01  -2.4402563e-01   3.4313850e-01   2.0018670e-01  -2.0270334e-01   3.0212992e-01  -1.5906939e-01   2.0827475e-01   2.9002066e-01   3.4557825e-01  -2.3212321e-01   3.5959430e-01  -1.0753221e-01   3.4896987e-01  -1.9436815e-01  -1.9154367e-01  -2.5677796e-01   3.0952204e-01   9.2688524e-02  -2.5037962e-01
  -3.2686416e-02  -7.6022943e-02   2.6411868e-01   4.1832790e-04  -1.5608078e-02   1.2584546e-01   1.4459668e-02   2.2370424e-01   1.3849725e-01   2.6390983e-01  -6.3726756e-02   2.3297036e-01   5.4920410e-02   2.5135673e-01  -1.6281021e-01  -1.6426074e-01  -9.5002774e-02   2.6878535e-01   1.4637666e-01  -1.2968772e-01  -2.3016140e-01  -2.3587866e-01   3.2990565e-01   1.9142676e-01  -1.9112749e-01   2.8155572e-01  -1.6360138e-01   2.3050618e-01   3.0430698e-01   3.4119270e-01  -2.3595355e-01   3.5134589e-01  -8.6685829e-02   3.3083132e-01  -1.9995521e-01  -1.8344768e-01  -2.5208410e-01   3.1071800e-01   8.8908947e-02  -2.5854174e-01
  -2.9052739e-02  -8.4457820e-02   2.5881750e-01   8.1604838e-03  -5.5152597e-03   1.3234124e-01   6.7953401e-03   2.0365841e-01   1.3918623e-01   2.4017615e-01  -5.1588231e-02   2.3240117e-01   6.9261589e-02   2.3730509e-01  -1.6182551e-01  -1.7219352e-01  -6.5589869e-02   2.3914928e-01   1.5080538e-01  -1.0556216e-01  -2.2019563e-01  -2.7051949e-01   3.3529479e-01   1.8100806e-01  -1.8514505e-01   2.9990369e-01  -1.6926301e-01   2.1139526e-01   2.9627681e-01   3.4092108e-01  -2.4817368e-01   3.2791638e-01  -9.5514637e-02   3.2969699e-01  -1.9177110e-01  -1.8840763e-01  -2.5215702e-01   3.0673473e-01   9.7740197e-02  -2.4617109e-01
  -5.1686538e-02  -7.5232635e-02   2.4406048e-01   1.0385126e-02  -1.8104777e-02   1.4363808e-01   3.2353823e-02   1.8517790e-01   1.3988278e-01   2.3927900e-01  -6.1179365e-02   2.3437058e-01   5.5126453e-02   2.3954610e-01  -1.6907355e-01  -1.4360704e-01  -9.0649664e-02   2.3362162e-01   1.4574968e-01  -1.2260168e-01  -2.2924257e-01  -2.5449500e-01   3.4362550e-01   1.8365197e-01  -2.1328012e-01   3.0438004e-01  -1.5779371e-01   1.9739024e-01   3.1005898e-01   3.3791229e-01  -2.4609169e-01   3.3146237e-01  -9.1206649e-02   3.2637031e-01  -1.9801095e-01  -1.7332229e-01  -2.5168158e-01   3.0301219e-01   1.0285367e-01  -2.6305320e-01
  -5.1511106e-02  -9.3048959e-02   2.5637008e-01  -1.9857015e-03  -2.0632166e-02   1.3304224e-01   2.8161983e-02   2.1932358e-01   1.4524106e-01   2.3084220e-01  -5.2944057e-02   2.2374242e-01   5.0577419e-02   2.5031453e-01  -1.4276324e-01  -1.6087520e-01  -6.3114170e-02   2.3560310e-01   1.5546568e-01  -1.2163869e-01  -2.3885070e-01  -2.5478851e-01   3.1610320e-01   2.0263720e-01  -2.0433609e-01   3.0864974e-01  -1.5851648e-01   2.0611309e-01   2.9831666e-01   3.5279583e-01  -2.4413043e-01   3.2651807e-01  -1.0332675e-01   3.3412720e-01  -2.0061118e-01  -1.9433663e-01  -2.5169369e-01   3.0413060e-01   9.5895456e-02  -2.4471296e-01
  -3.4178346e-02  -8.9808268e-02   2.4582025e-01   8.1882264e-03  -1.5261973e-02   1.2699347e-01   2.7577528e-02   1.9279658e-01   1.3848442e-01   2.4235489e-01  -6.9995333e-02   2.2062871e-01   8.6458219e-02   2.3823014e-01  -1.6133557e-01  -1.4926259e-01  -7.7575546e-02   2.5584317e-01   1.4703509e-01  -1.0601863e-01  -2.1755908e-01  -2.4834992e-01   3.2961760e-01   1.8797193e-01  -1.8952925e-01   2.9737229e-01  -1.6516277e-01   1.8745411e-01   2.9607163e-01   3.3957671e-01  -2.4861817e-01   3.4172359e-01  -9.7117341e-02   3.3425300e-01  -1.7761059e-01  -2.0179724e-01  -2.5864536e-01   2.9536012e-01   8.3444718e-02  -2.3819107e-01
  -3.2580973e-02  -8.2568176e-02   2.3175230e-01   1.4213048e-02  -1.5696128e-02   1.1701477e-01   3.0610546e-02   2.1374032e-01   1.4238904e-01   2.5347143e-01  -6.4243856e-02   2.2164516e-01   4.1213197e-02   2.4343013e-01  -1.6115358e-01  -1.6076671e-01  -6.9358896e-02   2.3429174e-01   1.4124065e-01  -1.1701634e-01  -2.2637289e-01  -2.4011742e-01   3.2399548e-01   1.7771531e-01  -1.8118229e-01   3.0116513e-01  -1.5905782e-01   1.9699809e-01   3.0181148e-01   3.2221727e-01  -2.4766891e-01   3.3550448e-01  -7.8855767e-02   3.4056698e-01  -1.9153287e-01  -2.0382484e-01  -2.5373786e-01   3.0238823e-01   9.7857001e-02  -2.3487154e-01
  -3.1807602e-02  -8.4565834e-02   2.3762451e-01   1.0223028e-02   3.2900898e-03   1.2927031e-01   2.9649560e-02   1.8804588e-01   1.3426892e-01   2.1704388e-01  -5.8309207e-02   2.2402305e-01   5.3723331e-02   2.3453146e-01  -1.5290883e-01  -1.4961318e-01  -8.7711408e-02   2.6125542e-01   1.3946691e-01  -1.1486974e-01  -2.2663960e-01  -2.4766569e-01   3.3738764e-01   1.7273557e-01  -2.0919670e-01   2.9834440e-01  -1.6770599e-01   1.9117969e-01   2.9010682e-01   3.4596110e-01  -2.3727065e-01   3.3801230e-01  -9.6198618e-02   3.3167705e-01  -1.9661132e-01  -1.9351195e-01  -2.4888726e-01   2.8759344e-01   1.0541167e-01  -2.6168121e-01
  -3.5639195e-02  -8.2780663e-02   2.4910005e-01  -5.1003877e-04  -1.7661283e-02   1.3247089e-01   2.8356795e-02   1.9745603e-01   1.2142532e-01   2.3967014e-01  -6.2765775e-02   2.2515148e-01   5.6884383e-02   2.3500321e-01  -1.6367450e-01  -1.2879435e-01  -5.4129226e-02   2.3224606e-01   1.4841062e-01  -1.1399412e-01  -2.1387128e-01  -2.4042782e-01   3.2599929e-01   1.7260246e-01  -1.9884346e-01   2.8349359e-01  -1.3350890e-01   2.3602756e-01   2.9017167e-01   3.3418380e-01  -2.3352210e-01   3.1692542e-01  -9.7880169e-02   3.2065298e-01  -1.8156711e-01  -2.0059975e-01  -2.3606376e-01   2.8696050e-01   9.2149564e-02  -2.5734817e-01
  -4.7835895e-02  -8.2317943e-02   2.2393629e-01  -2.2264744e-02   1.6288829e-03   1.3721504e-01   7.4540887e-03   2.0199206e-01   1.2813379e-01   2.3473077e-01  -6.5185788e-02   2.3814775e-01   6.8717835e-02   2.1915206e-01  -1.4945276e-01  -1.4553149e-01  -6.8276360e-02   2.4544903e-01   1.4301578e-01  -1.1827098e-01  -2.2523431e-01  -2.3231144e-01   3.2303978e-01   1.8918157e-01  -1.8943897e-01   2.7405255e-01  -1.5835641e-01   2.0841881e-01   2.8865160e-01   3.2527880e-01  -2.3282109e-01   3.3280261e-01  -7.7263841e-02   3.2458474e-01  -2.0638963e-01  -1.9907014e-01  -2.4807530e-01   2.8143092e-01   1.0304343e-01  -2.3824371e-01
  -4.0397202e-02  -7.4389573e-02   2.3578717e-01   2.0145768e-02  -1.6447807e-03   1.1608606e-01   2.0658714e-02   1.9906471e-01   1.1598263e-01   2.5062758e-01  -6.9682052e-02   2.2767125e-01   5.1001598e-02   2.2170015e-01  -1.5119300e-01  -1.4297068e-01  -6.9779794e-02   2.4840263e-01   1.4846330e-01  -1.1086601e-01  -2.1578958e-01  -2.4409411e-01   3.2439599e-01   1.6306477e-01  -1.8557798e-01   2.8684375e-01  -1.4174209e-01   2.1018991e-01   2.8820580e-01   3.2653320e-01  -2.4569793e-01   3.2810261e-01  -7.6782604e-02   3.2461292e-01  -1.7212341e-01  -1.7998962e-01  -2.2000046e-01   2.9606115e-01   1.1359278e-01  -2.3613863e-01
  -3.6370681e-02  -7.3095055e-02   2.1967725e-01   3.4810056e-02  -1.2004731e-02   1.2092205e-01   1.5470190e-02   2.1077975e-01   1.3044229e-01   2.1456336e-01  -5.5231592e-02   2.1273860e-01   6.1253859e-02   2.3980065e-01  -1.4094444e-01  -1.4456514e-01  -7.1224776e-02   2.2640960e-01   1.5350277e-01  -1.1371818e-01  -2.1501499e-01  -2.3876064e-01   3.3317957e-01   1.7428819e-01  -1.8877068e-01   2.6844950e-01  -1.4887072e-01   2.1913895e-01   2.7806872e-01   3.2564372e-01  -2.1312376e-01   3.4453026e-01  -5.0743600e-02   3.3926941e-01  -1.8352558e-01  -1.7743607e-01  -2.1711634e-01   2.9453889e-01   1.1170116e-01  -2.2717048e-01
  -2.6038219e-02  -7.6990631e-02   2.1855802e-01  -2.4174974e-03  -1.6713829e-02   1.2456027e-01   1.5662091e-02   1.9619135e-01   1.4173702e-01   2.2319253e-01  -6.4415650e-02   2.1449950e-01   6.0077744e-02   2.1423948e-01  -1.5017367e-01  -1.5317524e-01  -6.6120198e-02   2.3752108e-01   1.4574287e-01  -1.0968213e-01  -1.9643115e-01  -2.5278218e-01   3.2542285e-01   1.9058024e-01  -1.8376033e-01   2.7895866e-01  -1.5980240e-01   2.2237565e-01   2.8351360e-01   3.0344051e-01  -2.3427282e-01   3.3469033e-01  -8.9321289e-02   3.1903277e-01  -2.0819872e-01  -1.9182482e-01  -2.4219481e-01   2.9164251e-01   1.0091869e-01  -2.4517107e-01
  -3.6181939e-02  -7.1507129e-02   2.3282720e-01   2.7552227e-02  -5.8662731e-03   1.2570726e-01   1.7542483e-02   1.9637259e-01   1.2578897e-01   2.1966621e-01  -7.0613241e-02   1.9227019e-01   3.7854699e-02   2.1562235e-01  -1.3597866e-01  -1.6390781e-01  -7.2657721e-02   2.2878067e-01   1.5379072e-01  -1.0249866e-01  -2.1643978e-01  -2.5533646e-01   3.1979683e-01   1.7619377e-01  -1.7930458e-01   2.7552701e-01  -1.5640722e-01   2.1606715e-01   2.7849854e-01   3.3388266e-01  -2.4491635e-01   3.3300302e-01  -7.6421945e-02   3.2223557e-01  -1.9352373e-01  -1.9493276e-01  -2.1395955e-01   2.8836110e-01   9.7962372e-02  -2.4132019e-01
  -4.2531464e-02  -7.8655291e-02   2.0967737e-01  -4.4282114e-03  -8.3754217e-04   1.3168713e-01  -1.5499308e-04   1.9219374e-01   1.2936619e-01   2.2953642e-01  -7.1529692e-02   2.2831706e-01   5.9395366e-02   2.1928098e-01  -1.4349942e-01  -1.4166548e-01  -7.0842979e-02   2.4343058e-01   1.4148819e-01  -1.0540687e-01  -2.2683563e-01  -2.2442766e-01   3.1657935e-01   1.7888163e-01  -1.5746891e-01   2.7030054e-01  -1.5042671e-01   2.2359381e-01   2.7796202e-01   3.3539528e-01  -2.2105718e-01   3.2993114e-01  -4.7391487e-02   3.5491463e-01  -1.7970398e-01  -1.9472299e-01  -2.3912746e-01   2.6860891e-01   9.9811899e-02  -2.3973770e-01
  -1.6353719e-02  -8.1249477e-02   2.2630604e-01   7.5896706e-04  -1.3586791e-02   1.1354332e-01  -2.6647899e-03   1.8450167e-01   1.2259068e-01   2.1370292e-01  -4.1297712e-02   2.0351543e-01   5.1685615e-02   2.0043869e-01  -1.4395224e-01  -1.4695855e-01  -6.1629483e-02   2.3407241e-01   1.3018765e-01  -8.0064245e-02  -2.0705976e-01  -2.3790207e-01   3.2994990e-01   1.9463329e-01  -1.7887569e-01   2.6366785e-01  -1.4892256e-01   2.1296581e-01   2.7423669e-01   3.1444758e-01  -2.2048512e-01   3.3246585e-01  -7.4602431e-02   3.3467968e-01  -1.7618170e-01  -2.0349067e-01  -2.3351674e-01   2.8677060e-01   8.4098104e-02  -2.2828493e-01
  -4.4581721e-02  -7.4547098e-02   2.4058349e-01   1.4534861e-02  -4.2216592e-03   1.2257330e-01   3.5632551e-02   1.9404041e-01   1.4220901e-01   2.1217042e-01  -4.9740590e-02   2.1929123e-01   5.0237088e-02   2.2258265e-01  -1.2479721e-01  -1.3946842e-01  -7.3465065e-02   1.9764562e-01   1.3224513e-01  -9.8065191e-02  -2.1021808e-01  -2.3373859e-01   3.0258831e-01   1.7606483e-01  -2.1337791e-01   2.7301073e-01  -1.4052186e-01   2.0517838e-01   2.8823456e-01   3.2161518e-01  -2.2553173e-01   3.3325592e-01  -7.2172241e-02   3.3203512e-01  -1.9855625e-01  -1.8728562e-01  -2.3053430e-01   2.8537356e-01   9.5032914e-02  -2.1982379e-01
  -2.5604080e-02  -6.8749453e-02   2.3216402e-01   1.7756245e-02   5.0782969e-03   1.2838967e-01   2.5827071e-03   1.7528523e-01   1.5492961e-01   2.0879899e-01  -6.4553659e-02   2.1335347e-01   7.0669039e-02   2.0069581e-01  -1.3486233e-01  -1.3453201e-01  -9.0070844e-02   2.3601705e-01   1.2240667e-01  -1.0343990e-01  -2.0094664e-01  -2.2221920e-01   3.1033651e-01   1.6247827e-01  -1.8693405e-01   2.7617929e-01  -1.3867368e-01   2.0271252e-01   2.8916247e-01   3.3253340e-01  -2.0935523e-01   3.1147851e-01  -6.9129579e-02   3.1992032e-01  -1.8562712e-01  -1.9205269e-01  -2.3412826e-01   2.8299225e-01   9.9705928e-02  -2.3212012e-01
  -1.2213135e-02  -6.6321423e-02   2.2831864e-01   7.7297238e-03  -2.9827337e-02   1.3285106e-01   1.6524023e-02   1.9572391e-01   1.4035432e-01   2.1322835e-01  -5.4039893e-02   2.0338743e-01   4.6558643e-02   2.1476392e-01  -1.3754605e-01  -1.3800500e-01  -6.0015699e-02   2.1888869e-01   1.2324126e-01  -8.6122887e-02  -1.9931216e-01  -2.3405513e-01   3.0782278e-01   1.5345694e-01  -1.7016374e-01   2.6921339e-01  -1.2112763e-01   1.8819725e-01   2.6626791e-01   3.2501071e-01  -2.0767182e-01   2.9730675e-01  -6.9276362e-02   3.2554900e-01  -1.7164092e-01  -1.8383395e-01  -2.3156187e-01   2.8744310e-01   8.8028974e-02  -2.4637169e-01
  -2.7274785e-02  -7.6299888e-02   2.1512475e-01   1.3595633e-02  -2.4617044e-03   1.2043652e-01   1.8426593e-03   1.7180735e-01   1.0840072e-01   2.0992618e-01  -3.8609733e-02   2.0628638e-01   6.3459925e-02   2.2314372e-01  -1.4412065e-01  -1.3047841e-01  -4.6993536e-02   2.2078835e-01   1.3161960e-01  -9.2837806e-02  -2.0562013e-01  -2.2008561e-01   3.1676943e-01   1.6662311e-01  -1.8418433e-01   2.7947925e-01  -1.4314680e-01   2.1966178e-01   2.8129306e-01   3.0264136e-01  -2.1957933e-01   3.1497637e-01  -6.2944025e-02   3.1412632e-01  -1.7662908e-01  -1.8269832e-01  -2.3804288e-01   2.9430246e-01   9.1272868e-02  -2.2900289e-01
  -4.2497870e-02  -5.7343991e-02   2.3613226e-01   1.2058726e-02   3.8170317e-03   1.3341513e-01  -5.6049657e-03   1.7526370e-01   1.0773133e-01   2.1036667e-01  -4.6385886e-02   2.1864913e-01   6.8218374e-02   2.1726003e-01  -1.2863666e-01  -1.3865945e-01  -7.2619180e-02   1.9640083e-01   1.3631940e-01  -8.9123298e-02  -1.9697117e-01  -2.0920228e-01   3.1227612e-01   1.8167811e-01  -1.5651065e-01   2.6251903e-01  -1.1645974e-01   1.9703488e-01   2.6795840e-01   3.0765494e-01  -2.1050768e-01   3.1932873e-01  -7.2786168e-02   3.2967644e-01  -1.8259365e-01  -1.9742353e-01  -2.0606775e-01   2.7923256e-01   8.8351557e-02  -2.3771789e-01
  -1.8847942e-02  -5.5963608e-02   2.2248106e-01   1.0324704e-02   6.8184858e-03   1.2444214e-01   1.9482902e-02   1.7071222e-01   1.0585903e-01   2.1876839e-01  -5.5002811e-02   1.8810591e-01   5.9353568e-02   2.0089983e-01  -1.2937822e-01  -1.2046103e-01  -8.1319196e-02   1.9989217e-01   1.3429178e-01  -1.1244682e-01  -1.8542865e-01  -2.1492233e-01   3.1208659e-01   1.5362172e-01  -1.8151494e-01   2.5990837e-01  -1.2089106e-01   2.0888404e-01   2.6979640e-01   3.0909337e-01  -2.0963410e-01   3.1850415e-01  -6.9171128e-02   3.1177042e-01  -1.8308591e-01  -1.8323331e-01  -2.3108221e-01   2.8051987e-01   8.7505252e-02  -2.3158703e-01
  -2.6037854e-02  -6.4401590e-02   2.2738262e-01   3.4947564e-03   2.2448320e-03   1.2128788e-01   1.5335235e-02   1.9798772e-01   1.1766142e-01   1.9866309e-01  -6.1422923e-02   2.0203055e-01   6.5099266e-02   1.9253960e-01  -1.1831263e-01  -1.2553389e-01  -6.4394855e-02   2.1717249e-01   1.3013827e-01  -1.0045873e-01  -1.8466446e-01  -2.2877360e-01   2.9409391e-01   1.5368070e-01  -1.5861931e-01   2.6416564e-01  -1.3475705e-01   2.1234086e-01   2.6150553e-01   2.9534946e-01  -2.1038229e-01   2.9612982e-01  -7.0705222e-02   2.9284768e-01  -1.7098666e-01  -1.7895114e-01  -2.2094469e-01   2.8959638e-01   9.7906780e-02  -2.0933526e-01
  -3.7791618e-02  -6.2815974e-02   2.0780872e-01   2.2897034e-02  -2.0958783e-03   1.0002822e-01   9.4754744e-03   1.8504898e-01   1.1199827e-01   2.1346294e-01  -4.4121242e-02   1.9950859e-01   4.9307305e-02   2.1255629e-01  -1.4366732e-01  -1.1532361e-01  -4.7281713e-02   2.2118329e-01   1.2180231e-01  -9.6313108e-02  -1.7877818e-01  -2.0714205e-01   3.1731028e-01   1.6205502e-01  -1.7550324e-01   2.6468366e-01  -1.2894202e-01   1.9118380e-01   2.6365123e-01   3.1477735e-01  -2.1565379e-01   3.1054954e-01  -7.3260970e-02   3.1156685e-01  -1.8809727e-01  -1.9712723e-01  -2.1765110e-01   2.7934611e-01   1.0903897e-01  -2.2942603e-01
  -1.1244823e-02  -7.7487143e-02   1.8070342e-01   1.3710840e-02  -1.3433165e-02   1.1506034e-01   1.5433587e-02   1.6372413e-01   1.0737779e-01   2.0072350e-01  -5.0261491e-02   2.0669866e-01   6.2205833e-02   2.1258226e-01  -1.2913583e-01  -1.4296021e-01  -5.6613445e-02   2.0959629e-01   1.2685752e-01  -9.0021555e-02  -1.8285554e-01  -2.1201494e-01   3.1093248e-01   1.5654559e-01  -1.5939427e-01   2.5471105e-01  -1.0114246e-01   1.9642474e-01   2.5995590e-01   3.2368652e-01  -1.9628985e-01   3.0414071e-01  -8.0579308e-02   2.8067661e-01  -1.9696625e-01  -2.0290235e-01  -2.1530130e-01   2.8429722e-01   7.7506425e-02  -2.1034307e-01
  -1.9250977e-02  -6.3375118e-02   2.1799728e-01   1.3004127e-02  -1.7412302e-02   1.0899767e-01   2.0729100e-02   1.7719535e-01   1.0696215e-01   2.0596499e-01  -5.7447944e-02   2.0032427e-01   6.6258279e-02   1.8995618e-01  -1.3965074e-01  -1.3230927e-01  -5.1820477e-02   2.0808361e-01   1.1822943e-01  -9.2017037e-02  -1.8765595e-01  -2.0827935e-01   2.9104668e-01   1.6365492e-01  -1.5092508e-01   2.5398276e-01  -1.4672787e-01   2.0038016e-01   2.5172646e-01   3.0436625e-01  -2.1401219e-01   3.1401815e-01  -6.2262236e-02   3.1100878e-01  -1.6047146e-01  -1.7892023e-01  -2.1262653e-01   2.6117666e-01   9.4369748e-02  -2.0549463e-01
  -3.4347896e-02  -7.0895319e-02   2.2382305e-01   6.1170285e-03  -8.8688250e-03   1.1121031e-01   1.2807814e-02   1.7576850e-01   1.2353544e-01   2.0455411e-01  -7.2408885e-02   1.9995380e-01   5.0351136e-02   1.9592237e-01  -1.2356371e-01  -1.2567441e-01  -5.8475627e-02   2.0476591e-01   1.0852617e-01  -9.1553025e-02  -2.0146569e-01  -2.1146709e-01   2.8843966e-01   1.4793975e-01  -1.5441521e-01   2.6620499e-01  -1.2542636e-01   1.9776529e-01   2.5188646e-01   2.8721550e-01  -2.0349101e-01   3.0042263e-01  -5.3756584e-02   3.0258510e-01  -1.7564629e-01  -1.7535800e-01  -2.1694031e-01   2.5713440e-01   7.3308047e-02  -2.2462013e-01
  -3.0068584e-02  -5.3728839e-02   2.2216891e-01   2.3184459e-02  -1.8465228e-02   1.2483400e-01   1.3085774e-02   1.7847642e-01   1.0967727e-01   1.7019898e-01  -5.9168949e-02   2.0041552e-01   5.0509938e-02   2.1064268e-01  -1.1947113e-01  -1.4076166e-01  -4.7934977e-02   2.0769015e-01   1.2621081e-01  -1.0553293e-01  -1.9356455e-01  -2.1644380e-01   3.1432630e-01   1.6267104e-01  -1.5455845e-01   2.3915862e-01  -1.2160555e-01   1.8124868e-01   2.4426289e-01   2.8944579e-01  -1.9987304e-01   3.1115897e-01  -5.5723866e-02   3.0778925e-01  -1.8961556e-01  -1.8065602e-01  -2.0372462e-01   2.6657617e-01   9.9726868e-02  -1.9319121e-01
  -8.6077875e-03  -7.3123600e-02   2.0994881e-01   1.7412827e-02  -1.2190428e-02   8.8891005e-02   1.3429050e-02   1.6322973e-01   1.2736108e-01   1.9691100e-01  -3.0958515e-02   1.9197265e-01   3.8105364e-02   2.0519433e-01  -9.6771639e-02  -1.1332172e-01  -5.9685953e-02   2.1221776e-01   1.1846074e-01  -6.7431832e-02  -1.9306187e-01  -2.0186696e-01   2.8395652e-01   1.5080030e-01  -1.5211791e-01   2.4841698e-01  -1.2463678e-01   2.1360030e-01   2.4824007e-01   3.0370595e-01  -1.9390372e-01   2.8768601e-01  -6.3891675e-02   2.8630588e-01  -1.7466130e-01  -1.7799955e-01  -1.8287382e-01   2.7305827e-01   1.1371490e-01  -2.2485757e-01
  -2.9661096e-02  -7.3659447e-02   2.1331359e-01   7.0945143e-03  -2.6820225e-02   9.6873506e-02   1.9691042e-02   1.6023360e-01   1.1209423e-01   2.0004978e-01  -3.9487214e-02   1.9830092e-01   4.4676187e-02   2.0694099e-01  -1.1276674e-01  -1.1617352e-01  -6.2549350e-02   1.8212242e-01   1.0512011e-01  -8.7228323e-02  -1.8388557e-01  -2.1631025e-01   2.9700727e-01   1.6216367e-01  -1.6471268e-01   2.4676248e-01  -1.2523261e-01   1.9326552e-01   2.4624636e-01   3.1176052e-01  -1.8628438e-01   2.9138893e-01  -4.9298767e-02   2.8398836e-01  -1.7555340e-01  -1.7273209e-01  -2.0600703e-01   2.6211932e-01   1.0557366e-01  -2.1868787e-01
  -1.5071460e-02  -5.5682320e-02   2.0688653e-01  -1.7579254e-03  -3.1447401e-02   9.8236376e-02   1.8882604e-02   1.5946541e-01   1.1518078e-01   1.8655923e-01  -5.7821752e-02   1.7310814e-01   2.9716283e-02   1.9481836e-01  -1.3179187e-01  -1.1096264e-01  -6.5322643e-02   1.9743040e-01   9.6058356e-02  -1.0626984e-01  -1.7457795e-01  -2.1149072e-01   3.0147781e-01   1.3578094e-01  -1.4575944e-01   2.4169102e-01  -1.2960751e-01   1.9983749e-01   2.4896664e-01   2.9980981e-01  -1.8834426e-01   2.9670350e-01  -5.2925570e-02   3.0546752e-01  -1.8890115e-01  -1.6830359e-01  -1.9506410e-01   2.7546493e-01   9.2742161e-02  -2.1598166e-01
  -2.9157727e-02  -4.9620085e-02   2.0190976e-01   4.1343268e-03  -1.4313484e-02   1.0045506e-01   7.1418583e-03   1.7517828e-01   1.1927457e-01   1.9575412e-01  -6.9634504e-02   1.8513989e-01   4.4664031e-02   1.8109010e-01  -1.2763056e-01  -1.2206037e-01  -6.8810556e-02   1.9768516e-01   1.1226246e-01  -8.3741056e-02  -1.9303677e-01  -1.9938289e-01   2.9579935e-01   1.4999511e-01  -1.6181473e-01   2.3578372e-01  -1.1656468e-01   2.0164487e-01   2.5823623e-01   3.0148548e-01  -2.1528361e-01   3.0044761e-01  -4.6113715e-02   3.1324683e-01  -1.8066106e-01  -1.7703316e-01  -2.0522054e-01   2.4782893e-01   9.1291816e-02  -2.1646611e-01
  -1.6197803e-02  -5.1864506e-02   2.1559164e-01  -1.7676582e-02  -1.7717786e-03   9.3843502e-02   1.2581792e-02   1.5793492e-01   9.7678629e-02   1.9835791e-01  -4.9751197e-02   1.9193950e-01   4.0305610e-02   1.8332903e-01  -1.0472849e-01  -1.0959470e-01  -7.3798796e-02   1.9481006e-01   1.1569298e-01  -8.3492333e-02  -1.8464881e-01  -2.0288185e-01   2.8214637e-01   1.3858065e-01  -1.5619404e-01   2.6406558e-01  -1.2220734e-01   2.0114973e-01   2.5054853e-01   3.0204992e-01  -2.0144515e-01   3.0120034e-01  -6.4284556e-02   2.8999067e-01  -1.8708566e-01  -1.6811151e-01  -2.0852119e-01   2.5958711e-01   1.0251950e-01  -1.9683287e-01
  -2.9503428e-02  -6.6506852e-02   1.9511013e-01   2.4514835e-02  -1.2056602e-02   1.0554772e-01   1.7340346e-02   1.6142468e-01   1.1779694e-01   1.7739234e-01  -6.4146728e-02   1.6928876e-01   4.0490036e-02   1.9351910e-01  -1.3366177e-01  -1.1437845e-01  -3.7986717e-02   1.9257960e-01   1.0586555e-01  -9.6735826e-02  -1.8615531e-01  -2.0371792e-01   2.9277002e-01   1.3793838e-01  -1.5921413e-01   2.5090963e-01  -1.0885941e-01   1.8773620e-01   2.3058510e-01   2.8528638e-01  -1.9601304e-01   3.0363138e-01  -6.3590245e-02   2.9747429e-01  -1.9259229e-01  -1.5887944e-01  -1.9375200e-01   2.4863807e-01   1.0985529e-01  -2.2220958e-01
  -1.8609659e-02  -6.8869812e-02   1.7644594e-01  -2.9604395e-03  -8.4854280e-03   9.7559968e-02   6.4691057e-03   1.5536516e-01   1.2288453e-01   1.8073146e-01  -4.8000681e-02   1.6924812e-01   2.8949883e-02   1.7183456e-01  -1.0660228e-01  -1.1917179e-01  -5.2515900e-02   1.7612993e-01   9.9239146e-02  -7.8755155e-02  -1.9200185e-01  -2.1182176e-01   2.7832235e-01   1.3626102e-01  -1.5773180e-01   2.2986496e-01  -1.0175693e-01   1.9530817e-01   2.4462946e-01   3.1688477e-01  -1.7871621e-01   2.9756963e-01  -3.9841878e-02   2.9264365e-01  -1.6963920e-01  -1.7722845e-01  -2.1331816e-01   2.5512932e-01   9.5933015e-02  -1.9900316e-01
  -3.4822509e-02  -6.3704456e-02   1.8653139e-01   1.5739739e-02  -1.4990358e-02   1.1698912e-01   1.8005950e-02   1.5922519e-01   1.1467172e-01   1.8241626e-01  -4.4264925e-02   1.7572200e-01   5.1282056e-02   1.5641383e-01  -1.2934511e-01  -1.2277338e-01  -4.9613077e-02   1.9586451e-01   1.2203266e-01  -8.0909260e-02  -1.6124719e-01  -1.8691498e-01   3.1840294e-01   1.3816737e-01  -1.4154546e-01   2.4615349e-01  -1.1755027e-01   1.7840110e-01   2.3942299e-01   2.7745764e-01  -1.7852409e-01   3.0060445e-01  -6.7180822e-02   3.1209799e-01  -1.6335800e-01  -1.8339753e-01  -2.0280031e-01   2.5837580e-01   9.4466759e-02  -2.1203407e-01
  -2.9337033e-02  -5.3251061e-02   1.9159645e-01   6.0487401e-03  -3.7085366e-03   1.0027898e-01   1.6277093e-02   1.6526275e-01   9.3279212e-02   1.8561700e-01  -3.0437606e-02   1.8104813e-01   5.6445689e-02   1.9562945e-01  -1.3396301e-01  -1.0194194e-01  -6.8320270e-02   1.9493371e-01   1.0079524e-01  -7.9138606e-02  -1.7664270e-01  -1.9759466e-01   2.8079385e-01   1.3871584e-01  -1.6005684e-01   2.4048274e-01  -1.0867481e-01   1.7938440e-01   2.4351665e-01   2.8621787e-01  -1.8877692e-01   2.9941513e-01  -4.9481043e-02   2.7903841e-01  -1.7353982e-01  -1.7009612e-01  -1.8388140e-01   2.5872145e-01   1.0103307e-01  -2.0552300e-01


==> data/NormalExp1TrainNoisy.dat <==
   9.7007764e-01   9.7795674e-01   4.3834557e-01   9.5381004e-01  -6.7324332e-01  -7.4106231e-01   2.2627542e-01   9.0624971e-01   2.6905689e-01   9.9593772e-01  -8.4089847e-01   4.6954937e-01   8.7866685e-01   9.7428800e-01   5.0169119e-01  -5.4517665e-01  -7.8110415e-01   7.6909063e-01  -6.7122918e-01   7.9020305e-01   8.4747626e-02  -1.8544370e-01  -9.0068036e-01  -2.7755323e-01  -7.2913407e-01   6.7517171e-01  -9.7392181e-01  -4.2106932e-01  -9.4512902e-01  -1.6671243e-01   5.7991228e-01  -8.9262113e-01  -5.1976997e-01   2.4213726e-01   8.6786814e-01   8.3049670e-01  -6.0607671e-01  -6.3528044e-01  -7.5852992e-01  -5.9210646e-01
   9.8218380e-01   9.7929437e-01   4.2265890e-01   9.5186513e-01  -6.4999717e-01  -7.5150334e-01   2.2761629e-01   8.8765909e-01   2.7125001e-01   9.7445051e-01  -8.3323401e-01   4.3392848e-01   8.3388050e-01   9.8035840e-01   4.8816723e-01  -5.5585263e-01  -7.9059718e-01   7.8145813e-01  -6.4990788e-01   7.6477264e-01   9.4437806e-02  -1.7847335e-01  -8.8891812e-01  -2.6575255e-01  -7.3819154e-01   6.5814895e-01  -9.5883217e-01  -3.9414136e-01  -9.5806932e-01  -1.3961814e-01   5.3557487e-01  -8.7377961e-01  -5.0319007e-01   2.4362364e-01   8.5695537e-01   8.0642134e-01  -5.9951954e-01  -6.3305576e-01  -7.4334949e-01  -6.1459566e-01
   9.9288554e-01   9.5586916e-01   4.1075870e-01   9.5480486e-01  -6.3669981e-01  -7.4824161e-01   2.3509040e-01   8.8115293e-01   2.6553346e-01   9.5390398e-01  -8.2148196e-01   4.6456946e-01   8.2771751e-01   9.4641942e-01   4.8916773e-01  -5.6920867e-01  -7.7250415e-01   7.5712335e-01  -6.2975611e-01   7.6023729e-01   1.0723897e-01  -1.7267560e-01  -8.8499728e-01  -2.7363369e-01  -7.2733260e-01   6.5450388e-01  -9.6269784e-01  -3.8205079e-01  -9.3922674e-01  -1.0709714e-01   5.3792263e-01  -8.8423333e-01  -4.9562673e-01   2.5591404e-01   8.5681784e-01   8.0010918e-01  -6.0126239e-01  -6.2586188e-01  -7.3441033e-01  -6.0624919e-01
   9.8334950e-01   9.4137001e-01   4.0275740e-01   9.3131999e-01  -6.4526696e-01  -7.3092042e-01   2.1394102e-01   8.6851579e-01   2.4293612e-01   9.4914686e-01  -8.2263587e-01   4.3587185e-01   8.1883879e-01   9.4566242e-01   4.8956862e-01  -5.7687231e-01  -7.6926469e-01   7.5366751e-01  -6.2276154e-01   7.3241722e-01   1.2001085e-01  -1.6966319e-01  -8.6478190e-01  -2.5750789e-01  -7.2768146e-01   6.6958197e-01  -9.3697495e-01  -4.0169195e-01  -9.4197145e-01  -1.0710001e-01   5.2394225e-01  -8.6257690e-01  -4.9026730e-01   2.5120338e-01   8.3946910e-01   7.8706977e-01  -6.1056879e-01  -6.3158481e-01  -7.3784890e-01  -5.8766811e-01
   9.6875959e-01   9.5413192e-01   4.1076872e-01   8.9071683e-01  -6.1713534e-01  -7.0531748e-01   2.1405920e-01   8.4994312e-01   2.4163820e-01   9.4756748e-01  -8.2003675e-01   4.3468109e-01   8.0747286e-01   9.5727566e-01   4.8716898e-01  -5.6942665e-01  -7.6682539e-01   7.2956406e-01  -5.9906338e-01   7.2522209e-01   1.2478270e-01  -1.3217268e-01  -8.5435413e-01  -2.3842964e-01  -7.2590615e-01   6.4210522e-01  -9.2799264e-01  -3.8127332e-01  -9.2208038e-01  -9.5932252e-02   5.0684215e-01  -8.4882008e-01  -4.6229844e-01   2.5128572e-01   8.5940385e-01   7.9021204e-01  -5.7101468e-01  -5.9228385e-01  -7.3016581e-01  -5.7948704e-01
   9.3082614e-01   9.2373882e-01   4.0700227e-01   9.1794854e-01  -6.0075812e-01  -7.2463534e-01   2.2437918e-01   8.5248471e-01   2.4585989e-01   9.6856745e-01  -7.9761127e-01   4.1451883e-01   7.7687087e-01   9.3110336e-01   4.9978440e-01  -5.5608826e-01  -7.2981818e-01   7.1259096e-01  -6.0113052e-01   7.1367784e-01   1.2202910e-01  -1.3828237e-01  -8.6036351e-01  -2.1852546e-01  -7.2303009e-01   6.1179155e-01  -9.1510528e-01  -3.7412243e-01  -9.2095337e-01  -5.9174651e-02   5.1315783e-01  -8.3549806e-01  -4.3828598e-01   2.5773181e-01   8.2281249e-01   7.9157793e-01  -5.9757381e-01  -5.6936653e-01  -7.2799333e-01  -5.5995689e-01
   9.3602057e-01   9.2705277e-01   3.9387414e-01   8.9515808e-01  -6.0356739e-01  -7.3099072e-01   1.9291534e-01   8.3203018e-01   2.4732485e-01   9.3770312e-01  -8.0722641e-01   3.9908747e-01   7.6481820e-01   9.4376876e-01   5.0755243e-01  -5.5433605e-01  -7.3279618e-01   6.9543048e-01  -5.9924809e-01   7.0926077e-01   1.5185110e-01  -1.2751749e-01  -8.2998261e-01  -2.1704213e-01  -7.2517984e-01   6.1940107e-01  -8.9998273e-01  -3.4972114e-01  -8.9984653e-01  -5.6652193e-02   4.7517342e-01  -8.1456404e-01  -4.3903856e-01   2.7825536e-01   8.1926273e-01   7.7568185e-01  -5.9006726e-01  -5.7235249e-01  -7.2689130e-01  -5.3968207e-01
   9.3638086e-01   8.9939594e-01   3.7183483e-01   8.7281525e-01  -5.6990717e-01  -7.1768002e-01   2.1153934e-01   8.2554648e-01   2.2835325e-01   9.1107418e-01  -8.2096962e-01   3.9438371e-01   7.6718468e-01   9.1911463e-01   5.1648367e-01  -5.7551750e-01  -6.9230912e-01   6.8285012e-01  -5.7787106e-01   6.9682895e-01   1.6783817e-01  -1.2490603e-01  -8.3656022e-01  -2.0917868e-01  -7.1896430e-01   5.9604816e-01  -9.0945616e-01  -3.3341038e-01  -8.8448353e-01  -4.2771399e-02   4.9215330e-01  -8.2564087e-01  -4.3417231e-01   2.7678799e-01   8.0350559e-01   7.6816323e-01  -5.9349930e-01  -5.6329092e-01  -7.2649297e-01  -5.4450763e-01
   9.1851459e-01   8.8814208e-01   3.8460910e-01   8.6369910e-01  -5.6769922e-01  -7.2187481e-01   1.9524679e-01   8.1194069e-01   2.1373561e-01   9.1021186e-01  -8.1525023e-01   3.7403736e-01   7.7547192e-01   9.2373315e-01   5.0523995e-01  -5.6290376e-01  -7.1406466e-01   6.7275321e-01  -5.5731045e-01   6.9466636e-01   1.5106987e-01  -1.1542378e-01  -8.1023883e-01  -2.0205421e-01  -7.0895043e-01   5.8422104e-01  -8.7287901e-01  -3.4214680e-01  -8.7989066e-01  -5.5751482e-02   4.6266414e-01  -8.2430296e-01  -4.1556958e-01   2.7900483e-01   8.1824777e-01   7.4644731e-01  -5.9105753e-01  -5.5665536e-01  -7.2032446e-01  -5.3774596e-01
   9.0892913e-01   8.8703265e-01   3.5958213e-01   8.5504183e-01  -5.6608726e-01  -7.2413330e-01   1.9923349e-01   8.0805804e-01   2.1752510e-01   9.2031326e-01  -8.1600632e-01   3.5637942e-01   7.4840108e-01   9.1111974e-01   5.1557255e-01  -5.6379590e-01  -6.9158325e-01   6.6077067e-01  -5.4258928e-01   6.6779971e-01   1.6209539e-01  -8.1300665e-02  -7.8313506e-01  -1.7372615e-01  -6.9733713e-01   5.9389802e-01  -8.7764184e-01  -3.1758348e-01  -8.6798758e-01  -4.8914081e-02   4.6249759e-01  -7.9672280e-01  -4.2641956e-01   2.7239586e-01   8.1132661e-01   7.5264917e-01  -5.9172267e-01  -5.4266542e-01  -7.0894132e-01  -5.4188021e-01
   9.1364426e-01   8.7553230e-01   3.4896784e-01   8.4576727e-01  -5.5669915e-01  -7.0595690e-01   1.7872908e-01   7.9731422e-01   2.2489858e-01   8.9128459e-01  -7.8210325e-01   3.8359304e-01   7.3661097e-01   9.0983733e-01   5.1653711e-01  -5.6156089e-01  -6.9703848e-01   6.5342046e-01  -5.4673340e-01   6.7051534e-01   1.6543724e-01  -9.3514929e-02  -7.9611641e-01  -1.8247354e-01  -7.0364319e-01   5.7145016e-01  -8.7207185e-01  -3.1570163e-01  -8.5418533e-01  -1.6009992e-02   4.3420299e-01  -7.8047370e-01  -4.1967603e-01   2.7767203e-01   7.9596440e-01   7.5196232e-01  -5.7366560e-01  -5.1226906e-01  -6.8418848e-01  -5.3272909e-01
   9.1400771e-01   8.8238305e-01   3.4822315e-01   8.4723808e-01  -5.3995989e-01  -7.0505050e-01   1.8609609e-01   7.6733333e-01   2.1169527e-01   8.9020338e-01  -7.9424553e-01   3.5604545e-01   7.3021596e-01   8.8573929e-01   5.2712610e-01  -5.7475736e-01  -6.7554622e-01   6.4859668e-01  -5.4497587e-01   6.3165121e-01   1.9246650e-01  -6.2932941e-02  -7.8948805e-01  -1.7340992e-01  -6.9467459e-01   5.6427141e-01  -8.9227218e-01  -2.9585820e-01  -8.6557786e-01  -2.0841886e-02   4.4010248e-01  -7.8582325e-01  -3.9760503e-01   3.1129741e-01   7.7341263e-01   7.0999554e-01  -5.6326125e-01  -5.1467227e-01  -6.7890527e-01  -5.1126364e-01
   8.9500143e-01   8.8083580e-01   3.2693277e-01   8.3122910e-01  -5.2876041e-01  -7.1767697e-01   1.6865789e-01   7.7809011e-01   1.9561216e-01   8.6436679e-01  -8.0538356e-01   3.5497807e-01   7.1403076e-01   9.0271999e-01   4.8665846e-01  -5.6437505e-01  -6.5677708e-01   6.2575130e-01  -5.1480041e-01   6.6938483e-01   2.0151741e-01  -8.6760597e-02  -7.7320685e-01  -1.6475553e-01  -7.0001926e-01   5.4642513e-01  -8.5501778e-01  -2.8316332e-01  -8.3502608e-01  -1.4825723e-03   4.3672469e-01  -7.7740410e-01  -3.9841958e-01   3.3022725e-01   7.8548321e-01   7.2588908e-01  -5.8135907e-01  -5.1845385e-01  -6.8421198e-01  -5.0447049e-01
   8.8169874e-01   8.4401104e-01   3.3197735e-01   8.1094033e-01  -5.2002859e-01  -7.0615530e-01   1.6587164e-01   7.6064892e-01   2.0861813e-01   8.4103865e-01  -7.9755625e-01   3.5908523e-01   6.8492827e-01   9.0576160e-01   4.9420290e-01  -5.4900695e-01  -6.3224904e-01   5.9157568e-01  -5.0195666e-01   6.5062699e-01   1.9293130e-01  -3.9665313e-02  -7.8325021e-01  -1.3893641e-01  -7.0021971e-01   5.2466685e-01  -8.4480819e-01  -2.9895718e-01  -8.5331027e-01   1.0534101e-02   4.3794523e-01  -7.7816923e-01  -3.6415784e-01   2.9972292e-01   7.9065950e-01   6.9770934e-01  -5.6743851e-01  -5.0886737e-01  -7.0116938e-01  -4.7059154e-01
   8.9596770e-01   8.3102001e-01   3.0997696e-01   8.1010898e-01  -4.9461062e-01  -7.2437526e-01   1.6348677e-01   7.4188307e-01   1.8473313e-01   8.6318656e-01  -8.0522547e-01   3.2608522e-01   6.9057639e-01   8.6672739e-01   5.0549947e-01  -5.8944934e-01  -6.1050830e-01   6.2004131e-01  -5.1736812e-01   6.1630966e-01   1.9032148e-01  -4.8987940e-02  -7.4688269e-01  -1.2000396e-01  -6.9278456e-01   5.4524947e-01  -8.3888147e-01  -2.6273526e-01  -8.1492218e-01  -3.8443605e-03   3.9039908e-01  -7.5614366e-01  -3.7397556e-01   2.9849621e-01   7.7091538e-01   7.1334233e-01  -5.6355154e-01  -5.0588494e-01  -7.0116527e-01  -4.7335876e-01
   8.6979886e-01   8.3031656e-01   2.9868784e-01   7.9890894e-01  -4.8748779e-01  -7.1902250e-01   1.6786541e-01   7.3109889e-01   1.9522642e-01   8.5769240e-01  -7.6744851e-01   3.3144014e-01   6.7648893e-01   8.8485890e-01   4.8457130e-01  -5.5858817e-01  -6.3871674e-01   5.9647991e-01  -4.9772948e-01   6.0870274e-01   1.8899860e-01  -4.9253427e-02  -7.6241847e-01  -1.0354565e-01  -6.6333723e-01   5.2377886e-01  -8.3015129e-01  -2.7946571e-01  -8.3141555e-01   7.4358699e-03   4.0540943e-01  -7.6318458e-01  -3.4890337e-01   3.3391953e-01   7.5816000e-01   6.7788269e-01  -5.5802887e-01  -4.9327597e-01  -6.9210206e-01  -4.7915154e-01
   8.7683041e-01   8.1272170e-01   3.2920648e-01   7.9453537e-01  -4.9960153e-01  -7.0257801e-01   1.4276292e-01   7.1419030e-01   1.9539252e-01   8.2486857e-01  -7.6675380e-01   3.1816005e-01   6.7536715e-01   8.8238942e-01   5.1118792e-01  -5.5871901e-01  -6.1823715e-01   5.8348918e-01  -4.6420915e-01   5.9856241e-01   2.0317638e-01  -4.2467887e-02  -7.5806429e-01  -1.3675731e-01  -6.6308234e-01   5.3188191e-01  -8.2013364e-01  -2.6651120e-01  -8.2158486e-01   2.0970768e-02   3.7797428e-01  -7.4221975e-01  -3.5279138e-01   3.0859408e-01   7.5131130e-01   6.7888549e-01  -5.7741098e-01  -5.0165051e-01  -6.8569455e-01  -4.5747105e-01
   8.7343280e-01   8.2644449e-01   3.1217053e-01   7.7850783e-01  -4.7274395e-01  -6.9721143e-01   1.6254840e-01   7.1556663e-01   1.8220030e-01   8.2375394e-01  -7.5831047e-01   3.0628764e-01   6.4872378e-01   8.7835155e-01   4.9897380e-01  -5.5483108e-01  -6.2254102e-01   5.8767859e-01  -4.6481771e-01   6.0265647e-01   2.3008609e-01  -2.8378652e-02  -7.3397307e-01  -1.1431297e-01  -6.6543692e-01   4.9074621e-01  -8.0823801e-01  -2.4908666e-01  -8.0632924e-01   2.7157306e-02   3.7653497e-01  -7.3117219e-01  -3.5811222e-01   3.2039527e-01   7.7328468e-01   6.4317638e-01  -5.6385825e-01  -4.6619739e-01  -6.7481554e-01  -4.3331236e-01
   8.4660431e-01   7.9498220e-01   2.9452677e-01   7.7405044e-01  -4.5652964e-01  -7.0085560e-01   1.5129000e-01   7.1267458e-01   1.7717180e-01   8.2846003e-01  -7.7073197e-01   3.0298474e-01   6.4097446e-01   8.5228685e-01   5.1890094e-01  -5.7085616e-01  -5.9693546e-01   5.6390235e-01  -4.6037080e-01   5.9944368e-01   2.1855349e-01  -1.3283209e-02  -7.5200728e-01  -9.3049463e-02  -6.6650912e-01   4.8816264e-01  -8.1366741e-01  -2.4771252e-01  -7.8950092e-01   3.3241598e-02   3.6178898e-01  -7.1777765e-01  -3.5007299e-01   3.2947660e-01   7.4861536e-01   6.5616103e-01  -5.7620573e-01  -4.5474772e-01  -6.7251185e-01  -4.3872761e-01
   8.5307070e-01   7.9530310e-01   2.9402806e-01   7.6398295e-01  -4.4808903e-01  -6.9442761e-01   1.4129550e-01   6.9087208e-01   1.5581534e-01   8.2595101e-01  -7.6026198e-01   3.0706716e-01   6.4084514e-01   8.5049813e-01   5.0670551e-01  -5.6236662e-01  -5.8553605e-01   5.5864946e-01  -4.5004496e-01   5.7310644e-01   2.3001881e-01  -1.8662871e-02  -7.2799412e-01  -9.9183931e-02  -6.5851228e-01   4.7961220e-01  -7.8426933e-01  -2.3777282e-01  -7.8653012e-01   5.6805956e-02   3.5624834e-01  -7.1260033e-01  -3.3568372e-01   3.3076145e-01   7.4623310e-01   6.4956246e-01  -5.6167064e-01  -4.5473299e-01  -6.7720334e-01  -4.2020112e-01
   8.4971711e-01   7.8764899e-01   2.8010315e-01   7.4728774e-01  -4.6512599e-01  -6.7931837e-01   1.5603646e-01   6.8962017e-01   1.6906696e-01   8.1280101e-01  -7.5743168e-01   2.8628841e-01   6.2793874e-01   8.2653993e-01   4.9190136e-01  -5.6380422e-01  -5.8624988e-01   5.5960007e-01  -4.6163258e-01   5.5189029e-01   2.3080568e-01  -2.3365507e-03  -7.2234724e-01  -7.3161607e-02  -6.3925720e-01   4.7043830e-01  -7.7734157e-01  -2.1564443e-01  -7.8801589e-01   5.4768121e-02   3.3675978e-01  -7.1458950e-01  -3.1490985e-01   3.2474615e-01   7.4466925e-01   6.5521059e-01  -5.6641633e-01  -4.7307667e-01  -6.5100495e-01  -4.3780481e-01
   8.5244551e-01   7.5423376e-01   2.8106127e-01   7.3913829e-01  -4.3833788e-01  -6.8739501e-01   1.3705904e-01   6.8943632e-01   1.6883157e-01   7.9838469e-01  -7.6078061e-01   2.7704380e-01   6.2689351e-01   8.3416182e-01   5.2536942e-01  -5.6800814e-01  -5.4904110e-01   5.4086372e-01  -4.3647566e-01   5.5576054e-01   2.3725810e-01   1.9596925e-02  -7.2527219e-01  -6.7144465e-02  -6.5669781e-01   4.6714278e-01  -7.7349659e-01  -2.1452137e-01  -7.8714543e-01   6.7741174e-02   3.3938372e-01  -6.8809090e-01  -3.0161533e-01   3.3909567e-01   7.3433538e-01   6.2251254e-01  -5.5879952e-01  -4.3951373e-01  -6.5980388e-01  -4.2039821e-01
   8.1365174e-01   7.6407570e-01   2.8102208e-01   7.3024337e-01  -4.2497741e-01  -7.0063271e-01   1.3627922e-01   6.7341697e-01   1.6787354e-01   7.9298895e-01  -7.4399787e-01   2.8590818e-01   6.0788223e-01   8.2907290e-01   4.9799731e-01  -5.5810402e-01  -5.3866440e-01   5.4343924e-01  -4.3857371e-01   5.4772325e-01   2.3132302e-01   2.4281739e-02  -7.0082269e-01  -7.4833647e-02  -6.4301422e-01   4.3898251e-01  -7.5570073e-01  -1.9403655e-01  -7.6531966e-01   6.0735348e-02   3.3171577e-01  -6.9527829e-01  -2.9938349e-01   3.4953351e-01   7.1163859e-01   6.1729812e-01  -5.6146504e-01  -4.4111760e-01  -6.3940547e-01  -4.2923937e-01
   8.1586732e-01   7.8372719e-01   2.8088980e-01   7.2593064e-01  -4.2251821e-01  -7.0385030e-01   1.4175082e-01   6.8281980e-01   1.6161543e-01   7.6818592e-01  -7.5722034e-01   2.8067471e-01   6.0766167e-01   8.3600322e-01   4.9960469e-01  -5.5001958e-01  -5.5380272e-01   5.0274563e-01  -4.4133067e-01   5.3150402e-01   2.5105016e-01   3.3465871e-02  -6.9884614e-01  -5.1501132e-02  -6.3741383e-01   4.3690287e-01  -7.6956823e-01  -1.8907160e-01  -7.6133549e-01   8.9753757e-02   3.2172310e-01  -6.8193660e-01  -2.9313011e-01   3.4580164e-01   7.3945121e-01   6.0312354e-01  -5.5916534e-01  -4.0800512e-01  -6.3746746e-01  -4.1988206e-01
   8.3681766e-01   7.5956916e-01   2.4641275e-01   7.1822930e-01  -4.1193644e-01  -6.7934880e-01   1.3813165e-01   6.6218474e-01   1.5970391e-01   7.8480368e-01  -7.4119971e-01   2.6822160e-01   6.0362433e-01   8.2934165e-01   5.2396984e-01  -5.5595622e-01  -5.3803458e-01   5.2548067e-01  -4.1936918e-01   5.0313928e-01   2.5214935e-01   1.7001749e-02  -6.7846426e-01  -4.4836068e-02  -6.2822238e-01   4.3908862e-01  -7.5901895e-01  -1.7171863e-01  -7.4248634e-01   7.5737291e-02   2.8208300e-01  -6.6610934e-01  -2.8787178e-01   3.5532152e-01   7.2285529e-01   5.8695679e-01  -5.5999072e-01  -4.1173257e-01  -6.3166598e-01  -3.9597905e-01
   8.1829440e-01   7.4567857e-01   2.5296553e-01   7.1624230e-01  -4.0167120e-01  -6.6772926e-01   1.3278477e-01   6.4812578e-01   1.3458296e-01   7.8030444e-01  -7.2459533e-01   2.7773809e-01   5.9910284e-01   8.3686340e-01   5.0763935e-01  -5.5113494e-01  -5.1183214e-01   5.1717481e-01  -3.7979848e-01   5.3009174e-01   2.7142418e-01   4.1793624e-02  -6.8205227e-01  -4.5925585e-02  -6.2160047e-01   4.3550318e-01  -7.6141101e-01  -1.6377542e-01  -7.4892089e-01   9.8110624e-02   2.9944649e-01  -6.6131447e-01  -2.7488803e-01   3.6512273e-01   7.0879193e-01   5.8525984e-01  -5.2609514e-01  -3.9709942e-01  -6.2725128e-01  -3.8611570e-01
   8.0250884e-01   7.2486897e-01   2.5800851e-01   6.9341566e-01  -4.0589114e-01  -6.7723523e-01   1.2548834e-01   6.5229708e-01   1.4856010e-01   7.4986582e-01  -7.2838173e-01   2.5537202e-01   5.8494163e-01   8.2897168e-01   5.1863052e-01  -5.4986456e-01  -4.9666078e-01   5.0384783e-01  -3.9280149e-01   5.1237169e-01   2.8163445e-01   1.6985741e-02  -6.6367752e-01  -2.7143372e-02  -6.3888038e-01   4.1678063e-01  -7.4550766e-01  -1.6462337e-01  -7.2560984e-01   9.3993115e-02   2.8890693e-01  -6.4739422e-01  -2.7376231e-01   3.5790539e-01   7.0248259e-01   5.6990923e-01  -5.5318537e-01  -4.0502937e-01  -6.3640906e-01  -3.7290897e-01
   7.8939662e-01   7.3529167e-01   2.5816165e-01   7.0037748e-01  -3.9638998e-01  -6.7608237e-01   1.1186723e-01   6.3921161e-01   1.3317880e-01   7.5533960e-01  -7.3541217e-01   2.5826323e-01   5.7094811e-01   8.3035644e-01   5.1683843e-01  -5.4827004e-01  -4.9056788e-01   4.8888636e-01  -3.7827263e-01   5.0864904e-01   2.7515306e-01   2.6636968e-02  -6.4905825e-01  -3.8563844e-02  -6.0751172e-01   4.0254885e-01  -7.4849434e-01  -1.5196563e-01  -7.0889546e-01   9.8678339e-02   2.6866615e-01  -6.5097284e-01  -2.6536987e-01   3.4659130e-01   7.1304974e-01   5.6542709e-01  -5.4681159e-01  -3.8469706e-01  -6.2865611e-01  -3.6875458e-01
   8.1454084e-01   7.1997332e-01   2.4746282e-01   7.0734839e-01  -3.8509246e-01  -6.7397414e-01   1.1320122e-01   6.3137508e-01   1.4316402e-01   7.6682092e-01  -7.2750565e-01   2.6177151e-01   5.6715908e-01   8.1005627e-01   5.1858758e-01  -5.5430654e-01  -4.9579899e-01   4.9216450e-01  -3.6648928e-01   4.8612585e-01   2.7711852e-01   6.3893865e-02  -6.4667133e-01  -1.9233868e-02  -6.2098269e-01   3.9861903e-01  -7.1661170e-01  -1.2962720e-01  -7.2722180e-01   9.9867083e-02   2.7940201e-01  -6.2719478e-01  -2.4949424e-01   3.6687320e-01   6.8982248e-01   5.4598463e-01  -5.4810287e-01  -3.8365960e-01  -6.3394089e-01  -3.6277582e-01
   7.8025849e-01   7.1053267e-01   2.3131687e-01   6.8444741e-01  -3.7894100e-01  -6.9199966e-01   1.3757875e-01   6.1154004e-01   1.5274323e-01   7.4505539e-01  -7.2635713e-01   2.5662163e-01   5.7508626e-01   7.9935962e-01   5.3045290e-01  -5.3922180e-01  -4.7063273e-01   4.7863935e-01  -3.6464024e-01   4.8085085e-01   2.8502625e-01   6.7661818e-02  -6.5168809e-01  -1.8357326e-02  -6.0558617e-01   3.9552496e-01  -7.2211428e-01  -1.4961143e-01  -6.9662999e-01   1.1103704e-01   2.6148147e-01  -6.2351459e-01  -2.4263692e-01   3.6652897e-01   6.9679006e-01   5.6335821e-01  -5.3956210e-01  -3.8234737e-01  -6.2013538e-01  -3.4574394e-01
   7.8344455e-01   7.1494984e-01   2.4665043e-01   6.8267015e-01  -3.7822482e-01  -6.5875999e-01   1.2744575e-01   6.1670762e-01   1.3799695e-01   7.3597534e-01  -7.1357241e-01   2.4100598e-01   5.5064763e-01   7.9904612e-01   4.9353207e-01  -5.5559773e-01  -4.6257366e-01   4.7930942e-01  -3.6335915e-01   4.7853868e-01   2.8887116e-01   6.1109912e-02  -6.4615234e-01  -1.3641788e-02  -6.1520238e-01   3.9286404e-01  -7.1861003e-01  -1.3727113e-01  -7.1731467e-01   1.2299797e-01   2.3671655e-01  -6.3116242e-01  -2.4622366e-01   3.8071290e-01   6.7944921e-01   5.5499949e-01  -5.2732630e-01  -3.6064902e-01  -6.1752797e-01  -3.4491293e-01
   7.7961982e-01   7.2415255e-01   2.2914249e-01   6.7522152e-01  -3.6413727e-01  -6.7267769e-01   1.1313615e-01   5.8127363e-01   1.2984215e-01   7.2352194e-01  -6.9954697e-01   2.2629666e-01   5.4973532e-01   7.8854947e-01   5.1564008e-01  -5.2489992e-01  -4.7190210e-01   4.6152280e-01  -3.7217554e-01   4.8554540e-01   2.9637931e-01   6.4942801e-02  -6.4827515e-01  -1.1436206e-02  -6.1701579e-01   3.7459053e-01  -6.8147539e-01  -1.1794191e-01  -7.1576448e-01   1.1521594e-01   2.4402933e-01  -6.2354432e-01  -2.2742081e-01   3.7064288e-01   6.8598423e-01   5.2185524e-01  -5.3815414e-01  -3.6366558e-01  -6.1770825e-01  -3.2479935e-01
   7.7751353e-01   7.0756016e-01   2.3572869e-01   6.6573921e-01  -3.4934233e-01  -6.7512029e-01   1.1895546e-01   5.7717448e-01   1.3575789e-01   7.2256337e-01  -6.9074722e-01   2.3973796e-01   5.4180111e-01   7.9352309e-01   5.1541311e-01  -5.3563384e-01  -4.6528534e-01   4.8073741e-01  -3.5616023e-01   4.7038640e-01   3.0851039e-01   7.3113811e-02  -6.1257382e-01  -6.3137600e-03  -6.0791708e-01   3.6186310e-01  -7.0434434e-01  -1.1706311e-01  -6.9345859e-01   1.4108434e-01   2.1885636e-01  -6.0517415e-01  -2.2956997e-01   3.6484347e-01   6.5789618e-01   5.3892752e-01  -5.6043236e-01  -3.2865652e-01  -5.9930327e-01  -3.3720825e-01
   7.5974714e-01   7.1270814e-01   2.1078805e-01   6.6669807e-01  -3.1932811e-01  -6.5406776e-01   1.2162124e-01   5.7818316e-01   1.2177324e-01   7.1659696e-01  -6.9669636e-01   2.3589198e-01   5.2083666e-01   8.1417814e-01   5.0793015e-01  -5.3592653e-01  -4.4467133e-01   4.4537108e-01  -3.4105448e-01   4.6035583e-01   2.8747162e-01   8.7447598e-02  -5.9533740e-01   1.0691120e-02  -6.0439985e-01   3.5108414e-01  -6.9770470e-01  -1.0425473e-01  -6.6837138e-01   1.3750836e-01   2.2225337e-01  -5.8840119e-01  -2.1004414e-01   3.7631148e-01   6.7420422e-01   5.1844727e-01  -5.2495409e-01  -3.2900821e-01  -5.9888225e-01  -3.0767849e-01
   7.7405422e-01   6.8978960e-01   2.1784106e-01   6.4706850e-01  -3.5032517e-01  -6.6144827e-01   9.7962349e-02   5.9053805e-01   1.3313999e-01   7.0672912e-01  -6.9520391e-01   2.2006538e-01   5.2007868e-01   7.9386756e-01   4.9387367e-01  -5.4485523e-01  -4.4392064e-01   4.3249278e-01  -3.3014536e-01   4.4184963e-01   3.0508295e-01   9.7776385e-02  -6.1426716e-01   2.7296528e-02  -5.9870755e-01   3.3935479e-01  -6.6793760e-01  -1.0211440e-01  -6.7416075e-01   1.3682366e-01   2.1919356e-01  -5.8927667e-01  -1.9966229e-01   3.9201030e-01   6.6699796e-01   5.1752418e-01  -5.2260905e-01  -3.0084115e-01  -5.9839341e-01  -3.0764593e-01
   7.5377587e-01   6.7533740e-01   2.2105259e-01   6.5098041e-01  -3.2233309e-01  -6.5995314e-01   1.0213954e-01   5.7831742e-01   1.4927372e-01   6.9509101e-01  -6.8364049e-01   2.2288500e-01   5.2021746e-01   7.7067293e-01   4.9758781e-01  -5.3699462e-01  -4.2942839e-01   4.3293045e-01  -3.4302819e-01   4.6241316e-01   2.9215155e-01   9.8619635e-02  -5.8819989e-01   1.7406672e-02  -5.8891767e-01   3.5309607e-01  -6.9027335e-01  -1.0869948e-01  -6.6945263e-01   1.5795726e-01   1.9999489e-01  -5.9257418e-01  -1.8487844e-01   3.9237736e-01   6.5615279e-01   5.0261524e-01  -5.4269407e-01  -3.2461160e-01  -5.9566615e-01  -3.1851010e-01
   7.6165038e-01   6.7242479e-01   2.1305569e-01   6.4354901e-01  -3.3608052e-01  -6.4554644e-01   1.0773582e-01   5.7368200e-01   1.1794716e-01   6.9583780e-01  -6.8550530e-01   2.2180840e-01   5.1675146e-01   7.7264248e-01   4.9531177e-01  -5.3205564e-01  -4.3028729e-01   4.3997747e-01  -3.4516481e-01   4.2287004e-01   3.0766958e-01   1.2173696e-01  -5.9885707e-01   2.5772580e-02  -5.8833674e-01   3.3676526e-01  -6.7117401e-01  -9.6393395e-02  -6.4720758e-01   1.5273827e-01   1.9431030e-01  -5.8255524e-01  -1.7744446e-01   3.9643283e-01   6.5409450e-01   5.0698053e-01  -5.4751203e-01  -3.1853682e-01  -5.8719624e-01  -3.0818566e-01
   7.5508562e-01   6.5443201e-01   2.1055407e-01   6.3456717e-01  -3.2246315e-01  -6.3537117e-01   7.6597177e-02   5.7709521e-01   1.0254706e-01   7.0790342e-01  -6.8681474e-01   2.1071892e-01   5.0520468e-01   7.8283499e-01   5.0565761e-01  -5.4292287e-01  -4.2101880e-01   4.2040254e-01  -3.2950817e-01   4.3793250e-01   3.1749753e-01   1.1275472e-01  -5.7688361e-01   1.9445681e-02  -5.9785983e-01   3.1588066e-01  -6.5993753e-01  -8.5655497e-02  -6.6513799e-01   1.5516911e-01   1.8989626e-01  -5.7493684e-01  -1.9753063e-01   3.9832034e-01   6.5387649e-01   4.8338542e-01  -5.2709865e-01  -3.1594044e-01  -5.9428747e-01  -3.0031867e-01
   7.4723261e-01   6.6028088e-01   1.9538273e-01   6.2318494e-01  -3.0876158e-01  -6.3242942e-01   1.0144910e-01   5.7540064e-01   1.1565937e-01   6.8998013e-01  -6.9216265e-01   2.0883758e-01   4.7847265e-01   7.6790898e-01   5.1440385e-01  -5.3262838e-01  -4.0634086e-01   4.1045560e-01  -3.1452937e-01   4.1931115e-01   3.0580519e-01   1.4163307e-01  -5.8131482e-01   4.3132477e-02  -5.6944745e-01   2.9796718e-01  -6.6075852e-01  -7.8288135e-02  -6.3863022e-01   1.7337012e-01   1.8930487e-01  -5.6750998e-01  -1.7299636e-01   4.0547468e-01   6.5396597e-01   4.5650267e-01  -5.3661667e-01  -3.0147814e-01  -5.8363369e-01  -2.8607267e-01
   7.5131940e-01   6.6152112e-01   1.9599008e-01   6.2992143e-01  -3.1613073e-01  -6.1820754e-01   1.1547771e-01   5.4459628e-01   1.2423599e-01   6.9070396e-01  -6.5077852e-01   2.0002757e-01   4.9338085e-01   7.6083095e-01   5.1991789e-01  -5.3297386e-01  -4.0617484e-01   4.2892482e-01  -3.3108850e-01   4.3476349e-01   2.9972756e-01   9.3710332e-02  -5.7561036e-01   4.7973616e-02  -5.9895607e-01   2.9409851e-01  -6.5282421e-01  -8.7569138e-02  -6.4469036e-01   1.6147268e-01   1.7238500e-01  -5.5063149e-01  -1.7424966e-01   4.2031617e-01   6.6197832e-01   4.8194605e-01  -4.9038678e-01  -2.9380455e-01  -5.7884432e-01  -2.9645455e-01
   7.5459115e-01   6.5914264e-01   2.0316490e-01   6.0753808e-01  -2.9929857e-01  -6.3916075e-01   1.1364667e-01   5.3793749e-01   1.1993620e-01   6.8348019e-01  -6.6677903e-01   2.0911226e-01   4.8352656e-01   7.5472379e-01   4.9525142e-01  -5.5934148e-01  -4.0826297e-01   4.1372864e-01  -3.1004837e-01   4.1422237e-01   3.1337755e-01   1.3011882e-01  -5.5578438e-01   6.7999292e-02  -5.7605562e-01   2.9842716e-01  -6.1783583e-01  -5.5145683e-02  -6.1710636e-01   1.6010867e-01   1.6138436e-01  -5.7257545e-01  -1.5612986e-01   3.9568985e-01   6.4978117e-01   4.5558095e-01  -5.2176242e-01  -3.1780898e-01  -5.7855088e-01  -2.8235237e-01
   7.3932117e-01   6.4076937e-01   1.8872354e-01   5.9818404e-01  -2.8869405e-01  -6.3023026e-01   7.6450373e-02   5.1965487e-01   1.0374301e-01   6.8060074e-01  -6.5231289e-01   2.0797170e-01   4.8289365e-01   7.5625844e-01   5.1171558e-01  -5.3589152e-01  -3.9086114e-01   3.9507351e-01  -2.9590463e-01   4.0756882e-01   3.2876631e-01   1.2633740e-01  -5.4496691e-01   7.2827134e-02  -5.7322008e-01   2.4692047e-01  -6.3131337e-01  -7.5984000e-02  -6.2421369e-01   1.7077556e-01   1.5864579e-01  -5.4557300e-01  -1.7545311e-01   4.0227031e-01   6.2790125e-01   4.3041071e-01  -5.1625831e-01  -2.7731367e-01  -5.5932680e-01  -2.5659145e-01
   7.3433276e-01   6.3551391e-01   1.7657224e-01   6.1208430e-01  -2.9816154e-01  -6.0988900e-01   1.1300219e-01   5.3737817e-01   1.0280781e-01   6.7392820e-01  -6.4760255e-01   2.0156387e-01   4.6871243e-01   7.4236198e-01   4.8707704e-01  -5.3220569e-01  -3.8296715e-01   3.8669766e-01  -3.0058576e-01   4.1243324e-01   3.1274254e-01   1.2021252e-01  -5.3101952e-01   8.0108022e-02  -5.6490674e-01   2.7465430e-01  -6.1939225e-01  -6.1806161e-02  -6.1872234e-01   1.7845840e-01   1.6853766e-01  -5.4039536e-01  -1.5858045e-01   4.0399663e-01   6.4158651e-01   4.5588310e-01  -5.0722236e-01  -2.8182458e-01  -5.7574802e-01  -2.6797944e-01
   7.3854347e-01   6.2097463e-01   1.7466622e-01   5.8805341e-01  -2.8589884e-01  -6.0330876e-01   7.9637746e-02   5.2920984e-01   1.0597676e-01   6.7103804e-01  -6.4783902e-01   2.0898581e-01   4.6632556e-01   7.4084147e-01   5.1751097e-01  -5.4309434e-01  -3.7066346e-01   3.9262287e-01  -2.8166640e-01   3.8600139e-01   3.1392406e-01   1.3735896e-01  -5.4571870e-01   8.3260300e-02  -5.6269358e-01   2.5236920e-01  -6.0962697e-01  -5.4659049e-02  -6.2124997e-01   1.8576245e-01   1.3100981e-01  -5.3332132e-01  -1.4975037e-01   4.0966368e-01   6.3065650e-01   4.4854446e-01  -5.0886821e-01  -2.6709514e-01  -5.4629320e-01  -2.5058699e-01
   7.3039996e-01   6.4054205e-01   1.7855942e-01   6.0593208e-01  -2.8308809e-01  -6.1013163e-01   9.6148542e-02   5.1597312e-01   1.1482914e-01   6.5045334e-01  -6.3216582e-01   1.8014554e-01   4.6257585e-01   7.5600094e-01   4.9940450e-01  -5.3567126e-01  -3.7880692e-01   3.6982291e-01  -2.6450225e-01   3.8990760e-01   3.2908266e-01   1.4868277e-01  -5.3758160e-01   8.6753194e-02  -5.6352328e-01   2.4949767e-01  -6.1486696e-01  -3.8112861e-02  -5.8189701e-01   2.0362790e-01   1.5050461e-01  -5.3755613e-01  -1.3402481e-01   3.9002037e-01   6.2632070e-01   4.2597854e-01  -5.0964204e-01  -2.5830723e-01  -5.6356201e-01  -2.3535525e-01
   7.3318263e-01   6.2482394e-01   1.8055785e-01   5.8926304e-01  -2.6934463e-01  -6.0023596e-01   8.8458035e-02   5.1696094e-01   9.7957682e-02   6.4459237e-01  -6.3041250e-01   1.7344842e-01   4.5594838e-01   7.3165177e-01   4.9606282e-01  -5.0695603e-01  -3.6159877e-01   3.9402286e-01  -2.7903488e-01   3.8508699e-01   3.3532189e-01   1.6547906e-01  -5.3743338e-01   8.3209361e-02  -5.8056855e-01   2.2516216e-01  -5.9590975e-01  -3.9064905e-02  -5.7682968e-01   2.0638581e-01   1.2807194e-01  -5.2577809e-01  -1.2798649e-01   4.0625073e-01   6.1939033e-01   4.1513998e-01  -5.1801186e-01  -2.6044285e-01  -5.5156307e-01  -2.3966684e-01
   7.2151693e-01   6.2858543e-01   1.7587038e-01   5.8518332e-01  -2.6157774e-01  -6.0556599e-01   8.9130466e-02   5.0860663e-01   1.0505888e-01   6.5204495e-01  -6.4974922e-01   1.8375097e-01   4.4469711e-01   7.3227537e-01   4.9406510e-01  -5.1936863e-01  -3.5398562e-01   3.7717979e-01  -2.6239620e-01   3.9795643e-01   3.4386500e-01   1.4296806e-01  -5.1694794e-01   9.9248443e-02  -5.4161689e-01   2.4175938e-01  -5.7841257e-01  -2.2467622e-02  -5.8852368e-01   2.1563151e-01   1.1581760e-01  -5.0848839e-01  -1.3139653e-01   3.9855729e-01   6.1546660e-01   4.0577790e-01  -4.9544208e-01  -2.5422197e-01  -5.6172906e-01  -2.3520123e-01
   7.1201485e-01   6.0808621e-01   1.7340181e-01   5.8507090e-01  -2.8689519e-01  -6.1702591e-01   8.0397800e-02   5.0712216e-01   8.2831033e-02   6.4700155e-01  -6.0854368e-01   1.8912595e-01   4.3344937e-01   7.4043915e-01   5.0622756e-01  -5.1502390e-01  -3.6378028e-01   3.7557149e-01  -2.7284557e-01   3.8668128e-01   3.4990302e-01   1.5868370e-01  -5.1959937e-01   9.8012509e-02  -5.5816105e-01   2.3771742e-01  -5.9823382e-01  -4.1486295e-02  -5.7498241e-01   1.9010828e-01   1.3563020e-01  -5.0753973e-01  -1.3030741e-01   4.1728764e-01   6.1387801e-01   3.9826606e-01  -4.8789314e-01  -2.3046458e-01  -5.4875383e-01  -2.3258238e-01
   7.0774464e-01   6.0711750e-01   1.6614024e-01   5.9103001e-01  -2.5792151e-01  -5.9749061e-01   9.2507673e-02   4.9902006e-01   1.0931287e-01   6.5359950e-01  -6.2335065e-01   1.8864550e-01   4.4351366e-01   7.2692721e-01   4.9438803e-01  -5.1356917e-01  -3.5658036e-01   3.4970626e-01  -2.6644823e-01   3.7611369e-01   3.3933177e-01   1.7264931e-01  -4.9748772e-01   7.7461656e-02  -5.5449550e-01   2.1403370e-01  -5.8060241e-01  -2.0747588e-02  -5.8274787e-01   1.8947218e-01   8.8310278e-02  -4.8955193e-01  -1.3187997e-01   4.2504154e-01   6.2371701e-01   3.9698409e-01  -5.0175229e-01  -2.5223474e-01  -5.3886496e-01  -2.3698770e-01
   6.9657824e-01   6.1124018e-01   1.8503226e-01   5.7977051e-01  -2.5910006e-01  -6.1034710e-01   6.1972159e-02   4.8300275e-01   6.9022510e-02   6.2982871e-01  -6.1006815e-01   1.8664110e-01   4.2012655e-01   7.2302028e-01   4.7859565e-01  -5.2756376e-01  -3.4394156e-01   3.6334345e-01  -2.5242855e-01   3.6227683e-01   3.4179372e-01   1.5648910e-01  -5.0185177e-01   1.1695617e-01  -5.1889706e-01   2.2343868e-01  -5.7753074e-01  -3.2121206e-02  -5.6783295e-01   2.1018190e-01   9.4460149e-02  -4.8875992e-01  -1.0452948e-01   4.3567562e-01   5.8814644e-01   3.6208104e-01  -4.9676747e-01  -2.4480495e-01  -5.4939740e-01  -2.2394589e-01
   7.0552011e-01   6.0112492e-01   1.4663156e-01   5.7484546e-01  -2.5450574e-01  -5.9248735e-01   9.8619826e-02   4.9954291e-01   9.4230154e-02   6.4568420e-01  -6.1675088e-01   1.5666297e-01   4.4906769e-01   7.2802477e-01   5.0544729e-01  -5.2182279e-01  -3.4777934e-01   3.4596069e-01  -2.6031587e-01   3.7707814e-01   3.5487175e-01   1.7162475e-01  -5.0915304e-01   9.6016129e-02  -5.2997389e-01   1.9627544e-01  -5.7744829e-01  -3.7784409e-02  -5.6626437e-01   2.0625542e-01   9.0320161e-02  -4.8249753e-01  -1.2101254e-01   4.2919941e-01   6.0627674e-01   3.7579009e-01  -4.8603394e-01  -2.3641668e-01  -5.2351702e-01  -2.1587741e-01
   6.8031335e-01   5.9324306e-01   1.5618896e-01   5.6479430e-01  -2.5231710e-01  -5.9448196e-01   7.5008332e-02   4.9549482e-01   9.7574867e-02   6.3016157e-01  -5.8798433e-01   1.7470404e-01   4.2835469e-01   7.2356068e-01   5.0936668e-01  -5.2558524e-01  -3.2105993e-01   3.4295128e-01  -2.4904560e-01   3.6272823e-01   3.4708304e-01   1.6638769e-01  -4.9118323e-01   1.2170505e-01  -5.3650065e-01   1.9534776e-01  -5.7399335e-01  -8.8589895e-03  -5.4869548e-01   2.2538019e-01   9.8502632e-02  -4.7949502e-01  -1.1369616e-01   4.1542881e-01   6.0320158e-01   3.6610783e-01  -4.9549914e-01  -2.3638105e-01  -5.3619504e-01  -2.2626467e-01
   6.6978255e-01   5.9765553e-01   1.5556809e-01   5.6698333e-01  -2.5582688e-01  -5.7040811e-01   8.1212070e-02   4.8783432e-01   8.0492631e-02   6.2765765e-01  -6.0283343e-01   1.6026008e-01   4.2400696e-01   6.9761201e-01   5.0052086e-01  -5.2085215e-01  -3.2844730e-01   3.3374265e-01  -2.5165012e-01   3.6248050e-01   3.5992783e-01   1.8836317e-01  -4.7969581e-01   1.1817408e-01  -5.3476232e-01   1.8349221e-01  -5.5921034e-01  -8.4423933e-03  -5.6518623e-01   2.1714901e-01   7.9437034e-02  -4.6336345e-01  -9.5257781e-02   4.0581788e-01   6.1755801e-01   3.4838492e-01  -4.8703068e-01  -2.0957283e-01  -5.4774606e-01  -2.1700640e-01
   6.7725016e-01   6.0043291e-01   1.4835486e-01   5.4278537e-01  -2.5842126e-01  -5.7364975e-01   6.8914128e-02   4.7236334e-01   9.0307994e-02   6.1866072e-01  -5.9168621e-01   1.5840275e-01   4.2861581e-01   7.1060470e-01   4.9378949e-01  -4.9175571e-01  -3.1684410e-01   3.3708057e-01  -2.3265381e-01   3.6213788e-01   3.4883551e-01   1.7523583e-01  -4.7452568e-01   1.1627790e-01  -5.3024133e-01   1.8727770e-01  -5.5155570e-01   1.1743791e-02  -5.5477007e-01   2.2857088e-01   7.4150063e-02  -4.7376701e-01  -8.8246020e-02   4.2588249e-01   6.0640375e-01   3.5976594e-01  -4.8707546e-01  -2.0585264e-01  -5.0905571e-01  -1.7814538e-01
   6.7983224e-01   5.8369257e-01   1.4220356e-01   5.4027677e-01  -2.4472956e-01  -5.4949951e-01   7.0767877e-02   4.7673641e-01   8.5269263e-02   6.2887130e-01  -5.8753109e-01   1.6927360e-01   3.9103919e-01   6.9562961e-01   5.0439182e-01  -5.0138973e-01  -3.2575784e-01   3.2247263e-01  -2.3286199e-01   3.3792424e-01   3.7556480e-01   1.8991952e-01  -4.6631825e-01   1.3949251e-01  -5.3929450e-01   1.7953866e-01  -5.4797284e-01   9.1383990e-03  -5.2523531e-01   2.1363035e-01   6.0529655e-02  -4.6715765e-01  -8.4834533e-02   4.0940322e-01   6.0130973e-01   3.4572511e-01  -4.9191031e-01  -1.9651508e-01  -5.3419185e-01  -1.9317916e-01
   6.8804628e-01   5.8136433e-01   1.5974193e-01   5.4262515e-01  -2.3312544e-01  -5.5196966e-01   5.9769859e-02   4.7644582e-01   6.6937901e-02   5.9787520e-01  -5.9405252e-01   1.4337773e-01   3.9358562e-01   7.1154286e-01   5.1157162e-01  -5.0993426e-01  -3.0942597e-01   3.3053703e-01  -2.1091444e-01   3.3118269e-01   3.6596425e-01   1.8649704e-01  -4.7085873e-01   1.3073340e-01  -5.1474534e-01   1.8047091e-01  -5.4616378e-01   9.9051361e-03  -5.2178576e-01   2.3500667e-01   6.0141591e-02  -4.7035784e-01  -8.7410971e-02   4.1895958e-01   5.8894297e-01   3.1788943e-01  -4.7119905e-01  -1.9060492e-01  -5.1732475e-01  -1.8969795e-01
   6.6137433e-01   5.8354880e-01   1.4274708e-01   5.5549521e-01  -2.2670338e-01  -5.5919255e-01   7.9620953e-02   4.5138719e-01   7.4379881e-02   6.0154490e-01  -5.6903558e-01   1.4318346e-01   4.1850490e-01   6.9717818e-01   4.8893971e-01  -4.9203253e-01  -3.1594991e-01   3.2527561e-01  -2.2598889e-01   3.3306668e-01   3.6672772e-01   2.1987002e-01  -4.4918293e-01   1.4755904e-01  -5.3406109e-01   1.6446725e-01  -5.2865527e-01   3.2198401e-02  -5.2708631e-01   2.2753438e-01   5.9454174e-02  -4.4912548e-01  -8.7637689e-02   4.1635717e-01   5.8798439e-01   3.0565463e-01  -4.7281482e-01  -1.9216228e-01  -5.0507480e-01  -1.8029524e-01
   6.6855433e-01   5.7858591e-01   1.4331186e-01   5.3407194e-01  -2.2189584e-01  -5.6496502e-01   7.2359148e-02   4.6213424e-01   8.8796515e-02   5.9771551e-01  -5.6840385e-01   1.6020290e-01   3.9515441e-01   6.9398303e-01   5.0754856e-01  -5.0143947e-01  -2.9766655e-01   3.2930177e-01  -2.2613985e-01   3.2916938e-01   3.5402064e-01   2.0536160e-01  -4.5437470e-01   1.5012454e-01  -4.9774860e-01   1.4249046e-01  -5.2228713e-01   3.0172895e-02  -5.2041031e-01   2.4935110e-01   5.4278303e-02  -4.4351083e-01  -5.2809320e-02   4.2167197e-01   5.9425551e-01   3.2242573e-01  -4.6869676e-01  -2.0274202e-01  -5.0791320e-01  -1.9191494e-01
   6.4198049e-01   5.6935589e-01   1.2093418e-01   5.2306801e-01  -2.2541203e-01  -5.4511959e-01   7.8020516e-02   4.3779479e-01   7.4678002e-02   5.9453929e-01  -5.6705315e-01   1.4460555e-01   4.0412264e-01   6.8765064e-01   4.9062983e-01  -4.8240659e-01  -2.7820614e-01   3.1167979e-01  -2.3854688e-01   3.4032201e-01   3.6260433e-01   2.0273603e-01  -4.5379982e-01   1.1106743e-01  -5.0279338e-01   1.4980627e-01  -5.3008860e-01   1.7238616e-02  -5.1689491e-01   2.2562760e-01   3.5690241e-02  -4.4443668e-01  -4.9492708e-02   4.2413528e-01   5.9186798e-01   3.1089842e-01  -4.6638478e-01  -1.7551713e-01  -5.1308606e-01  -1.8210511e-01
   6.6122082e-01   5.7139795e-01   1.4826204e-01   5.1471997e-01  -2.2294932e-01  -5.5621974e-01   6.1684173e-02   4.4008094e-01   8.5663072e-02   6.0356809e-01  -5.6437915e-01   1.5234574e-01   4.0320620e-01   7.0496044e-01   4.8814486e-01  -4.7559185e-01  -2.8247917e-01   3.0554423e-01  -2.3323109e-01   3.0294829e-01   3.7215520e-01   2.0282458e-01  -4.3360491e-01   1.4212174e-01  -5.2264825e-01   1.3468709e-01  -5.2100933e-01   2.5099554e-02  -4.9871192e-01   2.4902395e-01   3.7187669e-02  -4.6287670e-01  -8.5196350e-02   4.3645100e-01   5.8380377e-01   3.2469168e-01  -4.6237765e-01  -1.8750402e-01  -5.0356032e-01  -1.8041579e-01
   6.5214360e-01   5.5830568e-01   1.3007961e-01   5.2743619e-01  -2.1701633e-01  -5.5371227e-01   6.8422537e-02   4.3995438e-01   7.2380615e-02   5.7613884e-01  -5.5485198e-01   1.3777352e-01   3.8753284e-01   6.9828856e-01   4.8366028e-01  -4.9307876e-01  -2.9786688e-01   3.0871463e-01  -2.1831323e-01   3.3114107e-01   3.8304225e-01   2.0092463e-01  -4.4615743e-01   1.5977405e-01  -5.0313200e-01   1.4230102e-01  -5.2152454e-01   2.0805523e-02  -5.0514518e-01   2.5104543e-01   2.4181135e-02  -4.5266294e-01  -6.1345196e-02   4.3636694e-01   5.9518974e-01   2.9905636e-01  -4.6552043e-01  -1.6645320e-01  -5.0080826e-01  -1.5372295e-01
   6.4109197e-01   5.5099616e-01   1.4022546e-01   5.0072013e-01  -2.1619025e-01  -5.2756819e-01   6.2078194e-02   4.3701805e-01   8.7657007e-02   5.8574372e-01  -5.5105099e-01   1.3931881e-01   3.5848477e-01   6.7907410e-01   4.9468536e-01  -4.8787873e-01  -2.7516126e-01   3.1578215e-01  -1.9694673e-01   3.2481243e-01   3.8089514e-01   2.0923309e-01  -4.3677930e-01   1.3532283e-01  -5.1125730e-01   1.2995624e-01  -5.0657488e-01   5.0994032e-02  -5.1294595e-01   2.6622979e-01   1.6503094e-02  -4.2892417e-01  -4.7328717e-02   4.1892705e-01   5.7009962e-01   2.8597959e-01  -4.5765399e-01  -1.7558608e-01  -4.9598064e-01  -1.5016213e-01
   6.5004649e-01   5.4960589e-01   1.4615299e-01   5.2387919e-01  -2.1205904e-01  -5.1819605e-01   5.8263176e-02   4.3827585e-01   6.5159898e-02   5.7790381e-01  -5.5677704e-01   1.3758834e-01   3.7616913e-01   6.8557040e-01   4.8044083e-01  -4.8595540e-01  -2.6227905e-01   2.9483142e-01  -2.1065194e-01   2.9831698e-01   3.8594955e-01   2.1461059e-01  -4.2784214e-01   1.5924318e-01  -4.8148374e-01   1.0787885e-01  -5.0508069e-01   4.3762994e-02  -4.8802889e-01   2.4687677e-01   1.1836748e-02  -4.0698322e-01  -6.0038502e-02   4.3414110e-01   5.7570767e-01   2.7547137e-01  -4.7121151e-01  -1.6374383e-01  -4.9297454e-01  -1.4699727e-01
   6.5230303e-01   5.5572596e-01   1.3505579e-01   5.0642705e-01  -2.0082846e-01  -5.3359631e-01   7.8574225e-02   4.5348663e-01   7.7829881e-02   5.8778468e-01  -5.3652138e-01   1.3525712e-01   3.6086241e-01   6.7862100e-01   4.9148432e-01  -4.5793325e-01  -2.6123113e-01   2.8732535e-01  -2.0459901e-01   2.9292989e-01   3.7212015e-01   2.3056868e-01  -4.1321808e-01   1.5788453e-01  -4.9994502e-01   1.2372577e-01  -4.8402940e-01   3.9866991e-02  -4.9080358e-01   2.5096092e-01  -3.9742720e-03  -3.9815508e-01  -5.1703194e-02   4.2924856e-01   5.6223090e-01   2.5958883e-01  -4.6753959e-01  -1.7044673e-01  -4.8946287e-01  -1.4735305e-01
   6.2104343e-01   5.7004513e-01   1.1132475e-01   5.1970196e-01  -1.8505645e-01  -5.1749298e-01   6.3851496e-02   4.2926840e-01   7.0577052e-02   5.7144324e-01  -5.3713174e-01   1.3626935e-01   3.6625137e-01   6.7839087e-01   4.9506764e-01  -4.7444457e-01  -2.6067863e-01   2.9478957e-01  -2.0609733e-01   2.9232582e-01   3.6516616e-01   2.1538510e-01  -4.2439661e-01   1.5658727e-01  -4.9390805e-01   1.0618650e-01  -5.1137286e-01   6.1097124e-02  -4.9638922e-01   2.6208763e-01   3.1277445e-04  -4.0442015e-01  -4.3442884e-02   4.4717924e-01   5.7018168e-01   2.7967325e-01  -4.5353693e-01  -1.6267230e-01  -4.8515014e-01  -1.2523351e-01
   6.5141335e-01   5.4514133e-01   1.3117152e-01   5.0982366e-01  -1.8974890e-01  -5.2014885e-01   5.7319949e-02   4.1793084e-01   8.5839125e-02   5.8340487e-01  -5.2388808e-01   1.2508044e-01   3.8509850e-01   6.8068817e-01   4.7789665e-01  -4.7104349e-01  -2.6465017e-01   2.9982138e-01  -1.8775463e-01   3.0417463e-01   3.7025944e-01   2.2716757e-01  -3.9869449e-01   1.4406121e-01  -4.6668281e-01   1.1222729e-01  -4.6357417e-01   5.3302195e-02  -4.8369934e-01   2.5715412e-01   4.0078414e-03  -3.8696467e-01  -3.8241932e-02   4.5038884e-01   5.5789988e-01   2.5074695e-01  -4.5218129e-01  -1.6407534e-01  -5.0577604e-01  -1.4053889e-01
   6.3487498e-01   5.4071395e-01   1.4009061e-01   4.9091760e-01  -1.9328309e-01  -5.2992334e-01   5.9891051e-02   4.2228430e-01   5.8602179e-02   5.8785167e-01  -5.2033876e-01   1.1669725e-01   3.6020703e-01   6.6195949e-01   4.9659802e-01  -4.7163720e-01  -2.6725247e-01   2.9541256e-01  -1.9120450e-01   3.0309730e-01   3.7881460e-01   2.2724572e-01  -4.0999436e-01   1.7280929e-01  -4.8795287e-01   8.8299536e-02  -4.7160961e-01   3.6561446e-02  -4.8244929e-01   2.5259962e-01   5.2127090e-03  -3.9794172e-01  -3.5944118e-02   4.4060562e-01   5.7456047e-01   2.6014242e-01  -4.5603792e-01  -1.5893137e-01  -4.9507337e-01  -1.4531500e-01
   6.5363226e-01   5.2685188e-01   1.0933023e-01   4.8581940e-01  -1.7451430e-01  -5.0580245e-01   5.7893823e-02   4.1449852e-01   5.9255986e-02   5.8253116e-01  -5.1453474e-01   1.3338567e-01   3.6005048e-01   6.4783286e-01   4.7577717e-01  -4.7805381e-01  -2.5757804e-01   2.8379161e-01  -1.8401000e-01   2.7329573e-01   3.9215068e-01   2.1255983e-01  -4.1695920e-01   1.7210982e-01  -4.8954413e-01   7.8192493e-02  -4.5502789e-01   6.6568110e-02  -4.5146990e-01   2.6605371e-01  -8.8618346e-03  -3.8755209e-01  -4.7206963e-02   4.3242025e-01   5.4854023e-01   2.4427922e-01  -4.4718738e-01  -1.6750225e-01  -4.7437640e-01  -1.3073079e-01
   6.3491013e-01   5.2626683e-01   1.2378045e-01   4.8372697e-01  -1.7768942e-01  -5.0421548e-01   6.7816238e-02   4.2200969e-01   5.2535887e-02   5.3400969e-01  -5.0845613e-01   1.2085730e-01   3.7313209e-01   6.6535929e-01   4.9091535e-01  -4.5527060e-01  -2.4118824e-01   2.9270713e-01  -1.8263532e-01   2.8546839e-01   3.9027331e-01   2.1154567e-01  -4.1155503e-01   1.8070938e-01  -4.7420569e-01   8.6232849e-02  -4.6938585e-01   7.7200692e-02  -4.5198618e-01   2.7255793e-01  -1.0355373e-02  -3.8865051e-01  -3.2641076e-02   4.2934889e-01   5.6713879e-01   2.3142727e-01  -4.3966248e-01  -1.5392226e-01  -4.6655118e-01  -1.2538518e-01
   6.3695882e-01   5.1402563e-01   1.0703739e-01   4.6266228e-01  -1.8579667e-01  -4.9738457e-01   4.8263255e-02   4.1943315e-01   7.6725526e-02   5.5437569e-01  -5.0766825e-01   1.1139902e-01   3.5309785e-01   6.6504482e-01   4.6915455e-01  -4.4882766e-01  -2.4167273e-01   2.7296914e-01  -1.7148311e-01   3.0862282e-01   3.8380454e-01   2.2475130e-01  -4.0295412e-01   1.8157530e-01  -4.5784629e-01   7.1659847e-02  -4.6576686e-01   6.1611408e-02  -4.3995489e-01   2.5090846e-01  -1.1547665e-02  -3.6548508e-01  -1.2842994e-02   4.4638994e-01   5.6652787e-01   2.3674385e-01  -4.2746809e-01  -1.4510610e-01  -4.8292877e-01  -1.2428573e-01
   6.3640323e-01   5.2346189e-01   1.1631385e-01   4.8669494e-01  -1.7838560e-01  -4.8082806e-01   4.2657243e-02   4.1066139e-01   5.3858812e-02   5.4913907e-01  -4.9526987e-01   1.1246347e-01   3.5651438e-01   6.7325713e-01   4.9084765e-01  -4.5286887e-01  -2.4210331e-01   2.6758410e-01  -1.6905457e-01   3.0196176e-01   3.8364285e-01   2.4617753e-01  -4.0045992e-01   1.8259124e-01  -4.6861815e-01   8.8738478e-02  -4.5487529e-01   7.5850867e-02  -4.3872202e-01   2.8944555e-01  -4.1437844e-03  -3.6061482e-01  -1.0674867e-02   4.3581510e-01   5.5609416e-01   2.2396916e-01  -4.2485165e-01  -1.3195837e-01  -4.6860413e-01  -1.2295323e-01
   6.4662594e-01   5.1689595e-01   1.1577063e-01   4.8091401e-01  -1.6728075e-01  -4.8202617e-01   6.7438632e-02   4.1166123e-01   6.9128286e-02   5.4947971e-01  -5.1250762e-01   1.2857479e-01   3.4980628e-01   6.5771612e-01   4.7831110e-01  -4.7354077e-01  -2.2333480e-01   2.5973529e-01  -1.8251669e-01   2.8500961e-01   3.8061339e-01   2.2806984e-01  -3.7826559e-01   1.7008962e-01  -4.6131417e-01   5.3838028e-02  -4.6007593e-01   9.9572471e-02  -4.5079785e-01   2.7495204e-01  -2.0715878e-02  -3.6276949e-01  -1.6449294e-02   4.4090330e-01   5.5572123e-01   2.2539346e-01  -4.3354856e-01  -1.2800550e-01  -4.6774402e-01  -9.6941705e-02
   6.1652224e-01   5.1563168e-01   1.2993008e-01   4.5814558e-01  -1.8056987e-01  -4.9038502e-01   4.2410803e-02   4.1889474e-01   5.4314729e-02   5.4879445e-01  -4.8190459e-01   1.2130264e-01   3.3800438e-01   6.5118074e-01   4.6786990e-01  -4.5652423e-01  -2.2558932e-01   2.5865100e-01  -1.7920565e-01   2.6726642e-01   3.9152025e-01   2.4166206e-01  -3.8440446e-01   1.8491016e-01  -4.4812006e-01   7.1213103e-02  -4.5907412e-01   8.5531013e-02  -4.3935964e-01   2.9462090e-01  -3.3675220e-02  -3.7465269e-01  -8.5928428e-03   4.4741042e-01   5.5509629e-01   2.2260799e-01  -4.2930758e-01  -1.0555364e-01  -4.7941051e-01  -1.0216259e-01
   6.0100062e-01   5.1364387e-01   9.6762612e-02   4.5948826e-01  -1.5569247e-01  -4.7617365e-01   3.1764818e-02   3.9218310e-01   3.4654159e-02   5.5382642e-01  -4.8423766e-01   1.0472674e-01   3.3944636e-01   6.5874862e-01   4.6642671e-01  -4.4506818e-01  -2.1850974e-01   2.4178439e-01  -1.7244938e-01   2.7935149e-01   3.7508087e-01   2.4233638e-01  -3.7116385e-01   1.9811404e-01  -4.5285956e-01   9.2675604e-02  -4.5200410e-01   7.1500117e-02  -4.2842227e-01   2.7250638e-01  -4.2320276e-02  -3.6813567e-01  -2.6344421e-03   4.5843790e-01   5.5294227e-01   2.0279951e-01  -4.4851011e-01  -1.0037499e-01  -4.5771076e-01  -1.0649077e-01
   6.0027508e-01   5.1473754e-01   1.0587005e-01   4.4436506e-01  -1.6548121e-01  -5.0013110e-01   5.3985661e-02   3.9117267e-01   5.0502661e-02   5.5033459e-01  -4.9243723e-01   1.1344835e-01   3.2195597e-01   6.8605372e-01   4.7580931e-01  -4.3320207e-01  -2.2291892e-01   2.6198917e-01  -1.7247908e-01   2.6562160e-01   3.8937084e-01   2.4115752e-01  -3.6208665e-01   2.0511051e-01  -4.4865514e-01   4.9612435e-02  -4.2110282e-01   8.6538139e-02  -4.2649845e-01   2.9064427e-01  -3.1959774e-02  -3.6600729e-01  -3.0922792e-03   4.5692618e-01   5.5921431e-01   2.0786504e-01  -4.1737815e-01  -1.2504003e-01  -4.5267162e-01  -1.0873040e-01
   6.1940105e-01   5.0536860e-01   1.0144326e-01   4.4756567e-01  -1.7203947e-01  -4.8556811e-01   4.7324556e-02   3.8887157e-01   4.0617107e-02   5.3806507e-01  -4.6158154e-01   1.0328631e-01   3.2438475e-01   6.6319057e-01   4.8344713e-01  -4.4393896e-01  -2.2989452e-01   2.7066812e-01  -1.6617251e-01   2.7633016e-01   3.9315738e-01   2.3218815e-01  -3.5953247e-01   1.8633225e-01  -4.4338720e-01   3.9081188e-02  -4.4768527e-01   8.5276440e-02  -4.1288581e-01   3.0257404e-01  -4.2700637e-02  -3.5946782e-01   1.9266500e-03   4.4713981e-01   5.5260026e-01   2.1715820e-01  -4.2886456e-01  -1.3018596e-01  -4.5709496e-01  -8.7286852e-02
   6.1101298e-01   5.0805355e-01   9.9531703e-02   4.5742920e-01  -1.6648615e-01  -4.7161240e-01   5.6304196e-02   3.7715286e-01   5.8599231e-02   5.3687843e-01  -4.8985021e-01   1.2291277e-01   3.1202888e-01   6.4061532e-01   4.8189319e-01  -4.4710799e-01  -2.2137565e-01   2.5184243e-01  -1.5451150e-01   2.5473194e-01   3.7918108e-01   2.5851017e-01  -3.7072846e-01   1.8884097e-01  -4.5505023e-01   2.8633462e-02  -4.4268321e-01   9.8492667e-02  -4.2283073e-01   2.8018021e-01  -5.7100052e-02  -3.5685743e-01   9.8008324e-03   4.5597524e-01   5.5352752e-01   1.8735475e-01  -4.1748357e-01  -1.0695774e-01  -4.4289659e-01  -1.0808031e-01
   6.1248252e-01   5.0029235e-01   8.5449332e-02   4.3677707e-01  -1.4921329e-01  -4.7024495e-01   3.9945079e-02   3.7115245e-01   4.8688892e-02   5.3593710e-01  -4.6366794e-01   9.0855359e-02   3.2325559e-01   6.4488311e-01   4.7159904e-01  -4.4811465e-01  -2.1205652e-01   2.5250287e-01  -1.5519895e-01   2.5681624e-01   3.8331195e-01   2.4276261e-01  -3.4496090e-01   1.9855220e-01  -4.5263362e-01   4.0079987e-02  -4.2997222e-01   9.2756535e-02  -4.3793888e-01   2.7694234e-01  -7.1573190e-02  -3.5968744e-01  -3.0177180e-03   4.4058691e-01   5.3415693e-01   1.7846655e-01  -4.2076666e-01  -9.9228941e-02  -4.5112490e-01  -9.3087037e-02
   6.0132567e-01   4.9675496e-01   9.5579185e-02   4.5904362e-01  -1.5542085e-01  -4.6728577e-01   5.2446346e-02   3.8165076e-01   4.7607990e-02   5.1041940e-01  -4.6073924e-01   9.5670533e-02   3.1090157e-01   6.2834876e-01   4.7359644e-01  -4.4190698e-01  -2.2034800e-01   2.5544238e-01  -1.7953209e-01   2.5915194e-01   3.8146580e-01   2.5272492e-01  -3.5046290e-01   2.0810620e-01  -4.3399992e-01   3.2590394e-02  -4.3718803e-01   9.0583375e-02  -4.2155874e-01   2.9365323e-01  -6.9520002e-02  -3.4973035e-01   1.1091127e-02   4.2438051e-01   5.5641051e-01   1.8475336e-01  -4.4453680e-01  -8.7887352e-02  -4.2761833e-01  -1.0319721e-01
   5.9524713e-01   5.0192930e-01   1.1233905e-01   4.6720252e-01  -1.4570128e-01  -4.6160965e-01   3.4724331e-02   3.7604397e-01   8.3654888e-02   5.1747712e-01  -4.5043810e-01   1.1641865e-01   3.2290904e-01   6.4207791e-01   4.9149783e-01  -4.3948157e-01  -1.9914944e-01   2.5035426e-01  -1.4981507e-01   2.6665968e-01   4.0144287e-01   2.5449692e-01  -3.3667277e-01   2.0722525e-01  -4.3697246e-01   1.4515193e-02  -4.0522292e-01   9.9283447e-02  -4.0545629e-01   3.0172002e-01  -6.3263136e-02  -3.4211135e-01   3.6640883e-02   4.4412667e-01   5.4037753e-01   1.5856012e-01  -4.1145174e-01  -9.5930115e-02  -4.2423226e-01  -8.8199702e-02
   5.9962510e-01   4.9110609e-01   7.9424742e-02   4.5450010e-01  -1.5593159e-01  -4.6047006e-01   6.0817057e-02   3.7538652e-01   5.9148935e-02   4.9758412e-01  -4.6473644e-01   1.1657875e-01   3.0821059e-01   6.4376147e-01   4.6742109e-01  -4.2467964e-01  -2.1709807e-01   2.2739895e-01  -1.3286676e-01   2.4399430e-01   4.1066903e-01   2.5893284e-01  -3.4084643e-01   2.1225756e-01  -4.3179927e-01   2.4755575e-02  -4.1704134e-01   9.6097626e-02  -4.0474425e-01   3.1169280e-01  -7.4426425e-02  -3.2368516e-01   2.2790253e-02   4.5777585e-01   5.2199066e-01   1.4171380e-01  -4.2045285e-01  -8.4747931e-02  -4.2225944e-01  -8.0257987e-02
   6.0028398e-01   4.9002661e-01   1.0012480e-01   4.3021779e-01  -1.4056401e-01  -4.3851376e-01   5.2151333e-02   3.7827915e-01   6.4251199e-02   5.2332362e-01  -4.3968231e-01   9.4579876e-02   3.0630255e-01   6.2833574e-01   4.7155790e-01  -4.3248044e-01  -1.9892366e-01   2.5139161e-01  -1.5014796e-01   2.5702620e-01   3.8965025e-01   2.4603991e-01  -3.1663917e-01   1.9749755e-01  -4.3163575e-01  -4.7686071e-03  -3.9236586e-01   1.0172405e-01  -3.8735897e-01   3.0244636e-01  -9.2191234e-02  -3.2779262e-01   1.4549681e-02   4.4708308e-01   5.2499748e-01   1.7854805e-01  -4.1519020e-01  -9.8785422e-02  -4.1493728e-01  -5.8396157e-02
   5.9490427e-01   4.7755815e-01   8.5187463e-02   4.2693712e-01  -1.4271685e-01  -4.5009256e-01   3.3785354e-02   3.5949382e-01   5.8154390e-02   5.0441454e-01  -4.3593117e-01   9.2685211e-02   3.1205100e-01   6.2177691e-01   4.7998279e-01  -4.0276743e-01  -2.1001392e-01   2.3429593e-01  -1.4778297e-01   2.5502018e-01   3.9808711e-01   2.6462867e-01  -3.3636135e-01   2.1350589e-01  -4.2939601e-01  -3.1994497e-03  -3.8062785e-01   1.0323509e-01  -3.8647581e-01   3.2137398e-01  -5.9079740e-02  -3.2482722e-01   2.7943944e-02   4.3739549e-01   5.0663356e-01   1.5562317e-01  -4.0714272e-01  -8.2524174e-02  -4.2875520e-01  -8.6802319e-02
   5.9274103e-01   4.7657912e-01   9.9264256e-02   4.4440739e-01  -1.3575764e-01  -4.5801291e-01   3.9632620e-02   3.6242719e-01   4.9637952e-02   5.1631439e-01  -4.0073782e-01   1.1752850e-01   3.1559816e-01   6.1505418e-01   4.6861698e-01  -3.9098910e-01  -1.8619859e-01   2.2559370e-01  -1.5434386e-01   2.6091608e-01   4.1208531e-01   2.6712676e-01  -3.0850383e-01   2.0490690e-01  -4.4270487e-01   1.0378769e-02  -4.1348011e-01   1.0283742e-01  -4.0864918e-01   3.1697380e-01  -7.8900337e-02  -3.1355356e-01   2.5692219e-02   4.5165254e-01   5.2080113e-01   1.5152875e-01  -4.0513297e-01  -8.0752011e-02  -4.1901158e-01  -5.7002069e-02
   5.7808730e-01   4.6730460e-01   8.0527136e-02   4.4205765e-01  -1.5683712e-01  -4.5282941e-01   3.9753017e-02   3.5215999e-01   5.2103644e-02   5.1044470e-01  -4.3502669e-01   1.0489821e-01   2.9035589e-01   6.2306373e-01   4.7323888e-01  -4.1079884e-01  -1.8401353e-01   2.2574844e-01  -1.4669969e-01   2.4802342e-01   4.0774650e-01   2.8458866e-01  -3.3475068e-01   2.2270726e-01  -4.0950897e-01  -1.1076373e-02  -3.8786199e-01   9.8559263e-02  -3.7255433e-01   2.8916905e-01  -9.0525205e-02  -3.0027682e-01   5.5280588e-03   4.5401852e-01   5.2035820e-01   1.5453838e-01  -4.0018477e-01  -9.0240131e-02  -4.1690176e-01  -5.8143012e-02
   5.9816822e-01   4.9179154e-01   9.0921808e-02   4.1910053e-01  -1.2989190e-01  -4.1380062e-01   4.4897486e-02   3.3342462e-01   4.2071969e-02   5.0074228e-01  -4.3013349e-01   9.6459396e-02   3.0061495e-01   6.2329937e-01   4.6513572e-01  -4.1473845e-01  -2.0047136e-01   2.3929972e-01  -1.4585303e-01   2.3903067e-01   4.0095409e-01   2.6915462e-01  -3.2654757e-01   2.2006927e-01  -4.2946526e-01   5.7893666e-03  -3.8507773e-01   1.1364485e-01  -3.8233965e-01   2.9702874e-01  -6.5971725e-02  -3.0957432e-01   2.2443633e-02   4.5509525e-01   5.3708415e-01   1.3734128e-01  -3.8780218e-01  -7.0962881e-02  -4.0689606e-01  -6.3625736e-02
   5.8873560e-01   4.6319320e-01   8.8155271e-02   4.4718959e-01  -1.4518371e-01  -4.2607350e-01   5.3059218e-02   3.5092996e-01   5.5497657e-02   5.0162888e-01  -4.2470916e-01   1.0491241e-01   2.8540028e-01   6.1628654e-01   4.6282983e-01  -3.9056286e-01  -1.8238280e-01   2.2760638e-01  -1.4159286e-01   2.5499755e-01   3.8848748e-01   2.7904006e-01  -3.0509966e-01   2.3255593e-01  -4.0122431e-01   9.5924794e-03  -3.8131943e-01   1.1919404e-01  -3.7070907e-01   2.9826243e-01  -1.0574605e-01  -3.2215867e-01   3.4180490e-02   4.4681787e-01   5.1835896e-01   1.3427358e-01  -3.8795666e-01  -7.2615607e-02  -4.0441672e-01  -6.6842284e-02
   5.6717552e-01   4.6695527e-01   8.8088773e-02   4.4167786e-01  -1.1941962e-01  -4.3041959e-01   4.9272881e-02   3.4956151e-01   5.1112603e-02   4.8713411e-01  -4.1009233e-01   1.0073373e-01   2.9641572e-01   6.1957330e-01   4.6329591e-01  -3.9381779e-01  -1.8214953e-01   2.3257634e-01  -1.3485564e-01   2.2335393e-01   3.8241111e-01   2.7459995e-01  -3.0263218e-01   2.2059064e-01  -4.1708409e-01  -9.3089102e-03  -3.6824727e-01   1.2591592e-01  -3.6359104e-01   3.0192344e-01  -1.0764418e-01  -3.2008834e-01   2.3573902e-02   4.4491983e-01   5.1099977e-01   1.3780936e-01  -4.1261838e-01  -7.4099894e-02  -4.2172855e-01  -6.8340980e-02
   5.7571439e-01   4.6514105e-01   8.9716290e-02   4.2154577e-01  -1.2158783e-01  -4.1942644e-01   2.5313112e-02   3.4936080e-01   3.9501917e-02   5.0706279e-01  -4.1780608e-01   1.0701408e-01   3.1212777e-01   6.2145356e-01   4.5945508e-01  -4.2121485e-01  -1.7688622e-01   2.3757884e-01  -1.3050326e-01   2.3404645e-01   3.8423417e-01   2.5089560e-01  -2.9979274e-01   2.2897527e-01  -4.1053908e-01  -1.0255175e-02  -3.8032376e-01   1.1705475e-01  -3.6144115e-01   2.8369098e-01  -7.6891907e-02  -2.9389837e-01   4.5713802e-02   4.4527949e-01   5.2257028e-01   1.3622784e-01  -3.9661343e-01  -6.0191920e-02  -4.1480750e-01  -5.2199828e-02
   5.8506012e-01   4.6204326e-01   6.4039523e-02   3.9465796e-01  -1.1143751e-01  -4.1353846e-01   2.6761542e-02   3.4466207e-01   4.2436898e-02   4.8596227e-01  -4.0032472e-01   8.6235063e-02   2.9408668e-01   5.9313018e-01   4.6648988e-01  -3.9190585e-01  -1.7723805e-01   2.2083627e-01  -1.4351868e-01   2.2816187e-01   4.1400775e-01   2.7950043e-01  -2.9703050e-01   2.2191899e-01  -4.0627676e-01  -1.2706818e-02  -3.5777529e-01   1.3462916e-01  -3.5763842e-01   3.2844070e-01  -8.3114144e-02  -2.8445178e-01   3.3308186e-02   4.4509494e-01   5.0638303e-01   1.0218384e-01  -3.6383684e-01  -7.1792417e-02  -4.0227217e-01  -5.6614023e-02
   5.8164346e-01   4.5110310e-01   9.7405316e-02   4.2487395e-01  -1.1093330e-01  -4.2358164e-01   3.0243363e-02   3.5159558e-01   6.0376333e-02   4.9189935e-01  -4.1245066e-01   7.8368137e-02   2.6816386e-01   6.0672322e-01   4.5896527e-01  -4.1305473e-01  -1.7537929e-01   2.2315782e-01  -1.3072166e-01   2.2685854e-01   4.0638147e-01   2.7778336e-01  -2.8993900e-01   2.2034935e-01  -3.8687527e-01  -4.1331286e-02  -3.6646316e-01   1.0857015e-01  -3.5722569e-01   3.1873536e-01  -9.9412156e-02  -2.8312059e-01   2.3210231e-02   4.4691108e-01   5.0867043e-01   1.0810516e-01  -3.7967451e-01  -7.2256582e-02  -3.9545791e-01  -3.7209141e-02
   5.8824576e-01   4.3915469e-01   7.9070087e-02   4.3253379e-01  -1.2760560e-01  -4.0155487e-01   4.0746396e-02   3.4526508e-01   4.2308421e-02   4.8535089e-01  -4.1748015e-01   9.7664871e-02   2.8912585e-01   6.0056751e-01   4.4166723e-01  -3.9515632e-01  -1.7544712e-01   2.1198058e-01  -1.2966059e-01   2.2630005e-01   4.1805214e-01   2.7829738e-01  -2.9600514e-01   2.3791812e-01  -4.1844464e-01  -1.3683211e-02  -3.7945019e-01   1.0759035e-01  -3.5306113e-01   3.1186923e-01  -1.0629884e-01  -2.9450060e-01   4.9343290e-02   4.5406368e-01   5.1551225e-01   9.9489885e-02  -3.9339257e-01  -6.3090983e-02  -3.8381780e-01  -4.4555483e-02
   5.7932094e-01   4.4925833e-01   8.5011156e-02   4.0150312e-01  -1.1087815e-01  -4.0120722e-01   1.5473459e-02   3.3661827e-01   3.6720267e-02   4.9257896e-01  -4.0947802e-01   8.3680062e-02   2.8515703e-01   5.9234685e-01   4.5644129e-01  -3.7099459e-01  -1.5694718e-01   2.1675213e-01  -1.2261796e-01   2.1580520e-01   3.9791593e-01   2.7814091e-01  -2.8431970e-01   2.2730022e-01  -3.9306804e-01  -9.6332563e-04  -3.4625091e-01   1.4015629e-01  -3.4998689e-01   3.1185615e-01  -1.2978590e-01  -2.8298455e-01   4.4790631e-02   4.3259800e-01   5.1146923e-01   9.4307706e-02  -3.7982330e-01  -5.2317314e-02  -3.9343542e-01  -4.9059341e-02
   5.5399791e-01   4.5234785e-01   5.8771463e-02   4.2398153e-01  -1.2561513e-01  -4.0205598e-01   4.1913102e-02   3.4295303e-01   4.1959451e-02   4.9664055e-01  -4.0686850e-01   1.1055047e-01   2.7525838e-01   6.0503110e-01   4.4982087e-01  -3.8708464e-01  -1.6270592e-01   2.0363351e-01  -1.1600818e-01   2.1686426e-01   4.0208520e-01   2.7294278e-01  -3.0250335e-01   2.3811543e-01  -3.8942408e-01  -4.2383527e-02  -3.6731238e-01   1.3185276e-01  -3.4567524e-01   3.1669052e-01  -1.1721242e-01  -3.0358075e-01   4.7194834e-02   4.4532035e-01   5.2713291e-01   1.0013409e-01  -3.8854072e-01  -3.9688036e-02  -4.0377595e-01  -2.5681707e-02
   5.5632903e-01   4.4733802e-01   6.5158119e-02   4.0086922e-01  -1.0993335e-01  -3.8531592e-01   4.3680683e-02   3.1694813e-01   3.4762362e-02   4.5698713e-01  -3.8626393e-01   8.0078406e-02   2.7808631e-01   5.8864159e-01   4.5368513e-01  -3.9116357e-01  -1.7508204e-01   2.0980713e-01  -1.3071119e-01   2.2445842e-01   4.0217583e-01   2.7465561e-01  -2.8689257e-01   2.0836081e-01  -3.9018348e-01  -2.9325926e-02  -3.6079465e-01   1.2561759e-01  -3.3187754e-01   3.2176450e-01  -9.5889009e-02  -2.8110180e-01   4.3918959e-02   4.5047096e-01   5.1250698e-01   1.0371887e-01  -3.9200064e-01  -4.4342865e-02  -3.9105658e-01  -4.4093666e-02
   5.5401970e-01   4.4873637e-01   8.4006053e-02   4.2646453e-01  -1.1137836e-01  -3.8082878e-01   5.2872398e-02   3.4061599e-01   4.4107471e-02   4.8846287e-01  -4.0082054e-01   7.7852284e-02   2.6369597e-01   5.8478578e-01   4.5859962e-01  -3.6350101e-01  -1.7679786e-01   2.2223837e-01  -1.2226926e-01   2.2930972e-01   4.1962889e-01   2.7838348e-01  -2.7121883e-01   2.2284523e-01  -3.8425306e-01  -4.5858734e-02  -3.5148454e-01   1.3902197e-01  -3.5592780e-01   3.1627670e-01  -1.3321719e-01  -2.8903959e-01   6.2840862e-02   4.4969411e-01   4.9878675e-01   1.0401834e-01  -3.8787481e-01  -5.9883072e-02  -3.7585699e-01  -3.2458915e-02
   5.4241434e-01   4.4493932e-01   8.3169462e-02   4.0026365e-01  -1.1328615e-01  -3.9579277e-01   2.7842992e-02   3.2667763e-01   3.4847083e-02   4.6175465e-01  -3.6193232e-01   7.9825905e-02   2.7594701e-01   5.8208482e-01   4.6416951e-01  -3.6669165e-01  -1.7933125e-01   1.9914450e-01  -1.1321512e-01   2.0169515e-01   4.2538095e-01   2.8432955e-01  -2.9260003e-01   2.4642991e-01  -4.0150616e-01  -4.4172167e-02  -3.4400999e-01   1.4127025e-01  -3.3928571e-01   3.0765098e-01  -1.1610793e-01  -2.7876405e-01   5.2124604e-02   4.4702235e-01   4.8750139e-01   7.7775899e-02  -3.7460150e-01  -5.2594045e-02  -3.9687165e-01  -4.2359587e-02
   5.5012214e-01   4.4197391e-01   6.6625890e-02   4.1080904e-01  -1.0396662e-01  -3.8361727e-01   5.5321058e-02   3.3615396e-01   3.5471891e-02   4.9324884e-01  -3.6676499e-01   7.8929780e-02   2.6043864e-01   5.9062277e-01   4.4499443e-01  -3.7244262e-01  -1.5728431e-01   2.1021119e-01  -1.1080096e-01   1.9792177e-01   3.9582658e-01   2.8561336e-01  -2.6672728e-01   2.3913823e-01  -3.8299375e-01  -5.7877973e-02  -3.5163471e-01   1.5739967e-01  -3.4423154e-01   3.1714009e-01  -1.1091405e-01  -2.5350652e-01   6.6562240e-02   4.3344872e-01   4.8765719e-01   7.8037561e-02  -3.5535152e-01  -5.1833735e-02  -3.7382125e-01  -4.3399668e-02
   5.3656453e-01   4.4685155e-01   6.4347761e-02   3.8433102e-01  -1.2539684e-01  -3.8021909e-01   2.1961839e-02   3.2801803e-01   2.8375495e-02   4.7088070e-01  -3.7285843e-01   6.9743587e-02   2.8850979e-01   5.9973523e-01   4.6021627e-01  -3.7103535e-01  -1.3522889e-01   2.0823732e-01  -1.2941947e-01   1.9700553e-01   4.0630089e-01   2.7539245e-01  -2.9410002e-01   2.3777884e-01  -3.5072176e-01  -5.4144959e-02  -3.3366172e-01   1.4030260e-01  -3.3363260e-01   3.2362806e-01  -1.2828482e-01  -2.6116368e-01   5.4566910e-02   4.6188176e-01   4.9600009e-01   6.2993445e-02  -3.9581527e-01  -3.5930313e-02  -3.6414664e-01  -1.8659000e-02
   5.5508904e-01   4.3349181e-01   6.0866761e-02   3.9709453e-01  -9.7718015e-02  -3.8227600e-01   4.1765242e-02   3.1737728e-01   3.7328288e-02   4.7003274e-01  -3.5318393e-01   8.1933733e-02   2.7019935e-01   5.8773045e-01   4.4279538e-01  -3.6802820e-01  -1.7644189e-01   1.8326926e-01  -1.2234815e-01   1.9310633e-01   4.0859751e-01   2.8305698e-01  -2.6597790e-01   2.3501351e-01  -3.8509372e-01  -6.3904056e-02  -3.2653805e-01   1.3134960e-01  -3.2226887e-01   3.2211425e-01  -1.0961527e-01  -2.7361735e-01   5.9991138e-02   4.4401013e-01   5.1808644e-01   6.5458059e-02  -3.7872693e-01  -4.7667153e-02  -3.7674714e-01  -4.6933578e-02
   5.4018434e-01   4.2891799e-01   9.5915105e-02   3.8401068e-01  -1.1128464e-01  -3.8097635e-01   4.4121220e-02   3.0472625e-01   4.4455703e-02   4.7078739e-01  -3.4890022e-01   6.8716190e-02   2.6190200e-01   5.9314472e-01   4.5470760e-01  -3.4735956e-01  -1.4173910e-01   1.9140401e-01  -1.0636500e-01   1.9723463e-01   4.0726139e-01   2.8232602e-01  -2.7319131e-01   2.1773085e-01  -3.8034726e-01  -5.6441715e-02  -3.1699359e-01   1.1744961e-01  -3.1121335e-01   3.2910118e-01  -1.1981479e-01  -2.5465994e-01   5.3730733e-02   4.4327955e-01   4.9831835e-01   5.5336336e-02  -3.6419870e-01  -1.9350613e-02  -3.9642073e-01  -1.1330768e-02
   5.3819626e-01   4.4073839e-01   6.9741432e-02   4.0532050e-01  -1.0910986e-01  -3.6141379e-01   2.5625168e-02   3.0927728e-01   2.8502161e-02   4.5075821e-01  -3.6262661e-01   8.4219548e-02   2.5022496e-01   5.8081794e-01   4.5212955e-01  -3.5089269e-01  -1.5337532e-01   1.9723057e-01  -8.4660843e-02   1.9845090e-01   4.0695587e-01   2.8931659e-01  -2.6348751e-01   2.3336000e-01  -3.8166714e-01  -6.3093619e-02  -3.3599800e-01   1.5250075e-01  -3.1005611e-01   3.0902737e-01  -1.3243586e-01  -2.5641822e-01   6.7309301e-02   4.4803493e-01   4.9122393e-01   7.6695477e-02  -3.6039801e-01  -2.1004820e-02  -3.7438740e-01  -2.5018176e-02
   5.5758672e-01   4.1529758e-01   7.4060058e-02   3.8607702e-01  -1.1857457e-01  -3.5747409e-01   3.3657711e-02   3.2391547e-01   4.6001856e-02   4.5032956e-01  -3.5437543e-01   7.3989261e-02   2.4964967e-01   5.8796512e-01   4.4681458e-01  -3.6270353e-01  -1.4442691e-01   1.8770807e-01  -1.1597158e-01   2.0138145e-01   3.9803597e-01   2.9524860e-01  -2.7225890e-01   2.3948497e-01  -3.5760817e-01  -8.5012883e-02  -3.0490713e-01   1.4543455e-01  -3.1817884e-01   3.1497313e-01  -1.2909224e-01  -2.4355706e-01   6.5558078e-02   4.4812512e-01   4.7621263e-01   5.0269985e-02  -3.7370441e-01  -3.8566087e-02  -3.5156076e-01  -3.1746912e-02
   5.2768160e-01   4.1158135e-01   6.7129244e-02   4.0309184e-01  -8.4404386e-02  -3.6717593e-01   2.6374047e-02   3.0266986e-01   3.8986327e-02   4.7028658e-01  -3.5315020e-01   7.9206630e-02   2.6637239e-01   5.8387010e-01   4.4734852e-01  -3.5843902e-01  -1.3036824e-01   1.8533494e-01  -9.2685118e-02   1.7774222e-01   4.0939210e-01   2.9976918e-01  -2.5387320e-01   2.2834324e-01  -3.7725343e-01  -5.7488366e-02  -3.1707362e-01   1.3819528e-01  -3.1409533e-01   3.2398064e-01  -1.3244464e-01  -2.4741058e-01   8.7047066e-02   4.4576813e-01   4.9521970e-01   5.9115359e-02  -3.6261102e-01  -1.8588054e-02  -3.6142536e-01  -1.0445876e-02
   5.3413992e-01   4.1456640e-01   8.6600439e-02   3.8327930e-01  -1.0387208e-01  -3.6836396e-01   2.6116913e-02   2.9011866e-01   4.5997032e-02   4.5371811e-01  -3.4648707e-01   8.1404934e-02   2.6114045e-01   5.7661430e-01   4.3704583e-01  -3.4233950e-01  -1.5247654e-01   1.9695673e-01  -1.0658725e-01   2.0655510e-01   4.0838492e-01   2.8493913e-01  -2.6275143e-01   2.3597117e-01  -3.6905839e-01  -5.7435447e-02  -2.9580426e-01   1.4737839e-01  -3.3538002e-01   3.1654747e-01  -1.2307351e-01  -2.5270738e-01   8.1952463e-02   4.6508547e-01   4.7304752e-01   5.8820632e-02  -3.5609985e-01  -3.7649072e-02  -3.5272569e-01  -1.2913329e-02
   5.4341415e-01   4.3781856e-01   6.5886946e-02   3.9365252e-01  -8.6701476e-02  -3.6788102e-01   3.4618467e-02   3.0150440e-01   4.6397146e-02   4.5992102e-01  -3.4229196e-01   6.3082859e-02   2.4585571e-01   5.8001292e-01   4.2261296e-01  -3.5123587e-01  -1.3928068e-01   1.9101479e-01  -6.7524485e-02   1.9684715e-01   4.0630266e-01   2.9166173e-01  -2.7130173e-01   2.4001537e-01  -3.3977834e-01  -6.2140927e-02  -3.2558369e-01   1.6636805e-01  -2.9493409e-01   3.1594321e-01  -1.4088119e-01  -2.3488608e-01   7.7715228e-02   4.4385474e-01   4.7405795e-01   5.4582382e-02  -3.5619950e-01  -4.4367490e-02  -3.5723607e-01  -1.6036804e-02
   5.3015782e-01   4.3007199e-01   5.9448629e-02   3.6915363e-01  -1.1737245e-01  -3.5410463e-01   3.2530160e-02   2.8932653e-01   5.1845666e-02   4.5013433e-01  -3.2630016e-01   5.5937097e-02   2.4205117e-01   5.6500449e-01   4.4104916e-01  -3.3264481e-01  -1.4578134e-01   1.7608685e-01  -9.0606499e-02   1.8883439e-01   4.0604290e-01   2.9899865e-01  -2.3309656e-01   2.4816038e-01  -3.4491501e-01  -7.8476032e-02  -3.1545478e-01   1.4660379e-01  -3.0774230e-01   3.3343842e-01  -1.5272389e-01  -2.4945110e-01   8.7678308e-02   4.4435065e-01   4.8081376e-01   2.2862417e-02  -3.4517100e-01  -3.4457217e-02  -3.4584313e-01  -1.1497348e-02
   5.3379858e-01   4.3080159e-01   6.5237880e-02   3.5884564e-01  -9.3663657e-02  -3.4679572e-01   3.4424836e-02   2.9891586e-01   3.0760495e-02   4.5751850e-01  -3.2612909e-01   6.6374585e-02   2.3179590e-01   5.7327618e-01   4.4537904e-01  -3.3456366e-01  -1.2865459e-01   1.5240405e-01  -1.0603923e-01   1.9035321e-01   4.1544106e-01   2.8362467e-01  -2.4907504e-01   2.3408684e-01  -3.5237003e-01  -7.5880835e-02  -2.9909257e-01   1.4183982e-01  -2.9231660e-01   3.2082814e-01  -1.5817735e-01  -2.4020615e-01   7.9096577e-02   4.3308303e-01   4.7639447e-01   2.6645305e-02  -3.4425218e-01  -2.0106050e-02  -3.5670655e-01  -2.0068634e-02
   5.1622557e-01   4.0526473e-01   5.9263900e-02   3.6049483e-01  -9.1659939e-02  -3.4513408e-01   3.7155281e-02   2.8020557e-01   2.6800193e-02   4.4199092e-01  -3.2361141e-01   6.2702251e-02   2.2930516e-01   5.7332074e-01   4.2844402e-01  -3.3842077e-01  -1.4992619e-01   1.9053570e-01  -1.1692258e-01   1.7836657e-01   4.0103196e-01   3.1107435e-01  -2.5811596e-01   2.4774276e-01  -3.6474073e-01  -7.7682408e-02  -2.9482262e-01   1.6059437e-01  -3.0263477e-01   3.2059901e-01  -1.4531315e-01  -2.4100256e-01   6.1385024e-02   4.4907110e-01   4.7677839e-01   1.6300425e-02  -3.5507422e-01  -2.8098913e-02  -3.5888992e-01   2.8856802e-03
   5.4369563e-01   4.0966302e-01   5.1618282e-02   3.4830190e-01  -8.6603301e-02  -3.2234056e-01   4.0805396e-02   2.7784551e-01   2.2365457e-02   4.5161591e-01  -3.1115853e-01   7.2692276e-02   2.2478133e-01   5.6419497e-01   4.3207726e-01  -3.2342496e-01  -1.2087859e-01   1.7892373e-01  -8.4278556e-02   1.8073167e-01   4.2374531e-01   2.9883311e-01  -2.2848857e-01   2.3580771e-01  -3.6245576e-01  -7.9083838e-02  -2.8816991e-01   1.5568957e-01  -2.8357641e-01   3.2857417e-01  -1.4444519e-01  -2.5146166e-01   9.2653840e-02   4.5182497e-01   4.7968977e-01   2.6026889e-02  -3.2752683e-01  -2.3281313e-02  -3.5499663e-01  -7.4271543e-03
   5.2325888e-01   4.1313605e-01   5.7111708e-02   3.7174099e-01  -1.0243229e-01  -3.1925976e-01   1.4682221e-02   2.8120605e-01   3.1321009e-02   4.3829779e-01  -3.2288293e-01   6.5831277e-02   2.4685536e-01   5.5118213e-01   4.2364945e-01  -3.1732232e-01  -1.2193308e-01   1.7691348e-01  -1.0210653e-01   1.9338889e-01   4.0201559e-01   2.9153057e-01  -2.3263328e-01   2.3276244e-01  -3.5046075e-01  -8.5904191e-02  -2.9209222e-01   1.5518519e-01  -2.9695756e-01   3.3301534e-01  -1.4336757e-01  -2.2285225e-01   8.9930244e-02   4.3755113e-01   4.8952322e-01   3.3345030e-02  -3.4104132e-01  -1.9605769e-02  -3.3616431e-01  -4.6229663e-03
   5.2955262e-01   4.1403951e-01   5.8703085e-02   3.6138628e-01  -8.2174552e-02  -3.1568217e-01   2.2288253e-02   2.8702245e-01   4.1480386e-02   4.4502945e-01  -3.3194688e-01   7.5514189e-02   2.4617032e-01   5.6439959e-01   4.4456602e-01  -3.1530546e-01  -1.0946436e-01   1.7817469e-01  -1.0071596e-01   1.8157698e-01   4.1568127e-01   3.0776223e-01  -2.2784378e-01   2.3223656e-01  -3.5097575e-01  -8.8180062e-02  -2.9867433e-01   1.6816782e-01  -2.8948516e-01   3.3171861e-01  -1.5821700e-01  -2.4198592e-01   7.6119294e-02   4.4029482e-01   4.7053110e-01   2.7839579e-02  -3.3109734e-01  -3.7768368e-02  -3.3749332e-01  -3.5766025e-04
   5.1627721e-01   4.0916791e-01   7.0897620e-02   3.6955610e-01  -9.4945137e-02  -3.1552453e-01   4.1636787e-02   2.8608485e-01   3.9866164e-02   4.2847835e-01  -2.9578016e-01   6.2085905e-02   2.4663302e-01   5.6874289e-01   4.4651397e-01  -3.2043221e-01  -1.2087354e-01   1.8201394e-01  -9.0867141e-02   1.8901697e-01   4.1224675e-01   2.9528339e-01  -2.3882212e-01   2.4128705e-01  -3.3007595e-01  -9.3363218e-02  -3.0058262e-01   1.6898779e-01  -3.0278847e-01   3.1888813e-01  -1.6514361e-01  -2.1233257e-01   9.8035108e-02   4.4010107e-01   4.7175628e-01   2.5037944e-02  -3.3384041e-01  -1.3377405e-02  -3.4071241e-01  -3.3527001e-03
   5.1393350e-01   3.8990196e-01   4.9732315e-02   3.4204801e-01  -8.7504184e-02  -3.2568843e-01   2.6842719e-02   2.8106004e-01   3.3218980e-02   4.2919316e-01  -3.0809369e-01   6.6475711e-02   2.2325987e-01   5.6536890e-01   4.2766260e-01  -3.1390522e-01  -1.2326263e-01   1.7198075e-01  -1.0130021e-01   1.6778921e-01   4.1965709e-01   3.1136627e-01  -2.1972805e-01   2.4331291e-01  -3.2374952e-01  -9.2574762e-02  -2.9126986e-01   1.6027866e-01  -2.9893327e-01   3.2566427e-01  -1.4517014e-01  -2.1102146e-01   9.7057005e-02   4.4490959e-01   4.6441327e-01   1.1607467e-02  -3.2932997e-01  -1.0839882e-02  -3.4009907e-01  -1.3660076e-02
   5.2062895e-01   4.1241083e-01   6.9154918e-02   3.5805673e-01  -9.1119326e-02  -3.3315076e-01   2.1105146e-02   2.8666838e-01   3.1594688e-02   4.2972901e-01  -3.0299366e-01   5.5326848e-02   2.2985158e-01   5.5504120e-01   4.2309840e-01  -3.1623010e-01  -1.1459687e-01   1.8685688e-01  -8.1478837e-02   1.7172147e-01   4.0054865e-01   3.0863567e-01  -2.3200164e-01   2.4159325e-01  -3.2744105e-01  -8.5181769e-02  -2.8947460e-01   1.5845481e-01  -2.6244940e-01   3.4629048e-01  -1.6606569e-01  -2.1441642e-01   1.0185851e-01   4.5622534e-01   4.7625099e-01   8.7037312e-03  -3.2209063e-01  -1.5780921e-02  -3.4105078e-01   5.5812310e-05
   5.2763199e-01   4.1553741e-01   6.5367695e-02   3.5735506e-01  -7.6217097e-02  -3.1446919e-01   2.0310945e-02   2.7839169e-01   3.3057059e-02   4.3309011e-01  -3.0315031e-01   4.9883630e-02   2.3915087e-01   5.3338483e-01   3.9684493e-01  -3.0160739e-01  -1.2783898e-01   1.5896775e-01  -9.5966254e-02   1.5598887e-01   4.0194450e-01   3.0299957e-01  -2.0962891e-01   2.6001603e-01  -3.3086568e-01  -9.2799848e-02  -2.7090436e-01   1.4865616e-01  -2.7897996e-01   3.1342746e-01  -1.6137188e-01  -2.2021957e-01   9.6447884e-02   4.2681001e-01   4.7755057e-01   4.2104863e-03  -3.1450940e-01  -8.8205049e-03  -3.4048832e-01   1.6389532e-02
   5.1089841e-01   3.7869305e-01   7.0456578e-02   3.4568175e-01  -8.4741231e-02  -3.0875231e-01   2.3309105e-02   2.7489854e-01   2.4607469e-02   4.1701630e-01  -2.9480687e-01   7.2143136e-02   2.2284935e-01   5.5039857e-01   4.3165524e-01  -3.2249045e-01  -1.0080470e-01   1.9565876e-01  -6.5379679e-02   1.6962396e-01   4.1391947e-01   2.9941580e-01  -2.1566665e-01   2.5904364e-01  -3.4852767e-01  -1.1174272e-01  -2.8711592e-01   1.6219216e-01  -2.5799997e-01   3.3490945e-01  -1.2932186e-01  -1.9219191e-01   9.0100318e-02   4.5529343e-01   4.7539649e-01   9.7026805e-03  -3.2157820e-01  -4.5240138e-04  -3.3097217e-01   1.6403786e-02
   5.0772749e-01   4.0017756e-01   4.9344365e-02   3.4922740e-01  -7.6013428e-02  -3.0961890e-01   2.8535205e-02   2.7827131e-01   2.4315018e-02   4.1618638e-01  -2.7366228e-01   5.4618951e-02   2.3338451e-01   5.6254418e-01   4.1516808e-01  -3.0642924e-01  -1.0886239e-01   1.7724006e-01  -7.3716872e-02   1.6729003e-01   4.0701729e-01   3.0084480e-01  -2.1294299e-01   2.4020468e-01  -3.3312072e-01  -1.0241451e-01  -2.8930378e-01   1.6325813e-01  -2.7756556e-01   3.3570935e-01  -1.4524073e-01  -2.1826596e-01   7.8399317e-02   4.2472532e-01   4.6583471e-01  -1.5818267e-03  -3.1605195e-01   6.7301260e-03  -3.0978261e-01   1.6224375e-02
   5.0467310e-01   3.7617460e-01   8.1257242e-02   3.5355188e-01  -8.5972212e-02  -2.9934956e-01   7.8330454e-03   2.7533767e-01   1.7402184e-02   4.1972119e-01  -2.8407482e-01   5.3005864e-02   2.1766195e-01   5.5096073e-01   4.2887666e-01  -3.0190430e-01  -1.1544467e-01   1.4908220e-01  -7.5598625e-02   1.6713143e-01   4.0991214e-01   3.0616648e-01  -2.0916258e-01   2.5653715e-01  -3.1403518e-01  -9.7960614e-02  -2.6309349e-01   1.5671339e-01  -2.8290551e-01   3.3687814e-01  -1.6757088e-01  -2.0952369e-01   9.0986523e-02   4.4871890e-01   4.5963144e-01  -3.3953375e-03  -3.1929992e-01   7.7150501e-03  -3.1879744e-01   1.5743891e-02
   5.0626171e-01   3.7926659e-01   5.8991646e-02   3.3931481e-01  -7.8056938e-02  -2.8958526e-01   1.7470858e-02   2.8079832e-01   3.5729861e-02   4.3145724e-01  -2.7801303e-01   5.5434752e-02   2.1577577e-01   5.3473582e-01   4.2763319e-01  -3.0306165e-01  -1.1367855e-01   1.5044765e-01  -8.2450359e-02   1.7119998e-01   4.1772045e-01   3.1796460e-01  -2.1697887e-01   2.6826366e-01  -3.1175233e-01  -7.6410596e-02  -2.7586478e-01   1.8639897e-01  -2.6656984e-01   3.4615129e-01  -1.6113216e-01  -2.2188334e-01   8.9178084e-02   4.3852695e-01   4.5699731e-01   3.7221178e-03  -3.0272346e-01   6.6353563e-03  -3.3005549e-01   1.5683071e-02
   4.9348833e-01   3.8990343e-01   5.0127929e-02   3.6157858e-01  -6.0517033e-02  -2.9622454e-01   1.6574055e-02   2.6084338e-01   4.7052050e-02   4.1288170e-01  -2.9803529e-01   7.0077299e-02   2.1483931e-01   5.4475443e-01   4.2785002e-01  -2.9487845e-01  -1.0341755e-01   1.4468998e-01  -8.5028317e-02   1.4567442e-01   4.1628072e-01   2.8434184e-01  -2.1351141e-01   2.6482827e-01  -3.1920305e-01  -1.1026237e-01  -2.6397598e-01   1.5535384e-01  -2.6108298e-01   3.2361308e-01  -1.5730375e-01  -2.1444162e-01   9.1123454e-02   4.4664606e-01   4.4958149e-01   3.2674810e-03  -3.2736240e-01   6.7907531e-03  -3.0875567e-01   2.6428242e-02
   5.0212797e-01   3.7888313e-01   8.9787013e-02   3.4492020e-01  -7.8859437e-02  -2.9712041e-01   1.7135923e-02   2.8568200e-01   3.2716073e-02   4.0191977e-01  -2.8124898e-01   6.8810009e-02   2.1888008e-01   5.3947890e-01   4.3961575e-01  -2.8428037e-01  -1.1234654e-01   1.6978586e-01  -8.3680357e-02   1.6775689e-01   3.9792457e-01   2.9884457e-01  -2.0993034e-01   2.6220125e-01  -3.2600900e-01  -1.0111327e-01  -2.8047303e-01   1.7410408e-01  -2.6718744e-01   3.2157124e-01  -1.7297798e-01  -2.0173650e-01   8.5688925e-02   4.5386153e-01   4.6109073e-01  -1.8033402e-02  -3.0521435e-01   1.9648060e-02  -3.2588865e-01   1.8376372e-02
   4.9558482e-01   3.8562754e-01   4.3568410e-02   3.2997303e-01  -7.4705658e-02  -2.9060189e-01   4.2735950e-02   2.5047062e-01   2.4660281e-02   4.0838606e-01  -2.9548853e-01   5.1281481e-02   2.1268292e-01   5.2039840e-01   4.2483558e-01  -2.8356540e-01  -1.0496512e-01   1.5834989e-01  -7.3643468e-02   1.4764655e-01   4.0018759e-01   2.9902229e-01  -2.0481992e-01   2.5466702e-01  -3.2522962e-01  -1.1351474e-01  -2.5098326e-01   1.6945447e-01  -2.6880806e-01   3.3205059e-01  -1.6607754e-01  -1.8565139e-01   1.0159241e-01   4.3955343e-01   4.5142048e-01  -2.5269116e-03  -3.1779779e-01  -5.0815713e-03  -3.2218084e-01  -3.0730563e-03
   5.0640434e-01   3.6391349e-01   5.6500385e-02   3.3225016e-01  -8.4201393e-02  -2.8148048e-01   6.4795898e-03   2.4887993e-01   1.4911418e-02   4.1633905e-01  -2.7555115e-01   7.4205767e-02   2.1259929e-01   5.2230371e-01   4.1275080e-01  -2.9459103e-01  -8.5194382e-02   1.4427074e-01  -6.8627261e-02   1.6949292e-01   4.1502144e-01   3.0547888e-01  -1.7782727e-01   2.7178058e-01  -3.1596525e-01  -1.2996207e-01  -2.6134759e-01   1.7355981e-01  -2.5425605e-01   3.2193255e-01  -1.5488604e-01  -1.9240181e-01   7.4811830e-02   4.5365277e-01   4.4570954e-01  -9.3835759e-03  -3.1801387e-01   6.7536013e-03  -3.0774896e-01   1.6580421e-02
   4.9384837e-01   3.6649022e-01   6.0085828e-02   3.4286894e-01  -5.2612697e-02  -2.7532142e-01   2.5595312e-02   2.5718554e-01   2.0110810e-02   4.0420264e-01  -2.5831865e-01   6.0572874e-02   2.0891737e-01   5.3022816e-01   4.1224364e-01  -2.7091312e-01  -1.0391285e-01   1.5805324e-01  -8.2143564e-02   1.6422087e-01   4.0058117e-01   2.9127168e-01  -1.8607358e-01   2.4996744e-01  -2.9220035e-01  -1.0001895e-01  -2.6455083e-01   1.7305596e-01  -2.4824948e-01   3.3807525e-01  -1.6462792e-01  -1.8819015e-01   9.7169745e-02   4.5761523e-01   4.5189955e-01  -1.9086802e-02  -2.9797300e-01   2.0558383e-02  -3.0604136e-01   6.7772087e-03
   4.9705354e-01   3.7239299e-01   4.5504238e-02   3.3106656e-01  -9.9990570e-02  -2.7395921e-01   1.6488145e-02   2.6344726e-01   2.0365110e-02   3.9829659e-01  -2.7501600e-01   5.3468246e-02   2.1944178e-01   5.3036222e-01   4.1292840e-01  -2.7477449e-01  -9.2977300e-02   1.4877520e-01  -7.5060046e-02   1.4417382e-01   4.1842922e-01   3.0199195e-01  -1.9666252e-01   2.6258696e-01  -3.1151880e-01  -1.1508190e-01  -2.4588620e-01   1.7359158e-01  -2.3468836e-01   3.2956705e-01  -1.6766072e-01  -1.9812214e-01   1.0139505e-01   4.3749615e-01   4.5545862e-01  -2.8564689e-02  -2.9709860e-01  -7.3650237e-04  -2.9972047e-01   2.0359922e-02
   5.0055126e-01   3.6681205e-01   5.7033210e-02   3.2345427e-01  -7.7579375e-02  -2.6919922e-01   1.9070807e-02   2.6580420e-01   3.5483722e-02   4.0568542e-01  -2.5944180e-01   6.0709477e-02   1.9254114e-01   5.2980825e-01   4.0188410e-01  -2.7110015e-01  -9.0082070e-02   1.4754560e-01  -6.8769002e-02   1.4136889e-01   4.0993930e-01   2.9925236e-01  -1.9211436e-01   2.4519811e-01  -3.1164198e-01  -1.1281078e-01  -2.4936654e-01   1.6827095e-01  -2.4698489e-01   3.2744885e-01  -1.6694612e-01  -1.8022408e-01   9.7114590e-02   4.2881523e-01   4.3496721e-01  -2.3480550e-02  -3.0885375e-01   9.5245212e-03  -3.2285243e-01   1.4593062e-02
   4.8583584e-01   3.8244420e-01   6.4452911e-02   3.3147136e-01  -6.2117901e-02  -2.8042835e-01   1.9505904e-02   2.6662492e-01   2.2649301e-02   3.9668552e-01  -2.4969141e-01   5.8207750e-02   2.1304597e-01   5.3246994e-01   4.1963921e-01  -2.8220714e-01  -9.3437126e-02   1.6217316e-01  -7.1378398e-02   1.6140350e-01   3.9903062e-01   3.0096004e-01  -1.8620467e-01   2.6744908e-01  -3.0747596e-01  -1.2039406e-01  -2.3689715e-01   1.7682688e-01  -2.5456687e-01   3.3340844e-01  -1.7501470e-01  -1.7324647e-01   9.3829121e-02   4.4840824e-01   4.6615067e-01  -2.9638307e-02  -3.0421373e-01   4.5569993e-03  -2.9652201e-01   1.7337371e-02
   4.7013929e-01   3.4953308e-01   5.1195257e-02   3.1965859e-01  -7.3771692e-02  -2.7362469e-01   2.2004675e-02   2.6954514e-01   2.9903926e-02   4.0537276e-01  -2.6581827e-01   6.9757578e-02   2.2388160e-01   5.1129292e-01   4.1648798e-01  -2.7372322e-01  -1.0384923e-01   1.4193283e-01  -5.0251531e-02   1.5539339e-01   4.1692307e-01   3.0192705e-01  -1.8481891e-01   2.6734776e-01  -3.0149302e-01  -1.0504150e-01  -2.5812061e-01   1.7884326e-01  -2.3304926e-01   3.4038159e-01  -1.5685449e-01  -1.8237448e-01   1.0807246e-01   4.4268279e-01   4.3793363e-01  -1.7356702e-02  -2.8604935e-01   1.8582923e-02  -3.0361164e-01   1.6951810e-02
   4.9072961e-01   3.7327240e-01   5.7009083e-02   3.3364881e-01  -6.9820174e-02  -2.8288708e-01   4.7626693e-03   2.5998666e-01   3.8692134e-02   3.9675572e-01  -2.6964297e-01   3.2868134e-02   2.0427144e-01   5.2966058e-01   4.1541361e-01  -2.9075986e-01  -9.4958787e-02   1.4001883e-01  -8.0800470e-02   1.4923352e-01   4.0722944e-01   3.0804912e-01  -1.9292139e-01   2.6063734e-01  -2.8341030e-01  -1.1427966e-01  -2.3714243e-01   1.7182866e-01  -2.3231263e-01   3.4424745e-01  -1.7261129e-01  -1.7655710e-01   1.0260353e-01   4.3408580e-01   4.5922126e-01  -1.4296425e-02  -3.0984115e-01   1.9215548e-02  -2.9393739e-01   1.2640349e-02
   4.8211734e-01   3.6348571e-01   4.6820154e-02   3.2976925e-01  -8.1367974e-02  -2.7407774e-01   3.0740122e-02   2.4551680e-01   3.2057570e-02   3.7297978e-01  -2.5225320e-01   5.3949107e-02   1.8732309e-01   5.1036057e-01   4.0135121e-01  -2.8033799e-01  -8.3114174e-02   1.1046735e-01  -6.4585945e-02   1.5244788e-01   4.0962615e-01   2.8472548e-01  -1.9002290e-01   2.4448746e-01  -3.0600820e-01  -1.1961784e-01  -2.5037317e-01   1.6890641e-01  -2.3051919e-01   3.3273345e-01  -1.5198452e-01  -1.8363105e-01   9.8621119e-02   4.4335775e-01   4.6172488e-01  -8.5473698e-03  -2.9885154e-01   2.0122958e-03  -2.9576726e-01   3.4264117e-02
   4.7136767e-01   3.5540484e-01   6.4438931e-02   3.0077039e-01  -7.0929067e-02  -2.5208064e-01   1.4201483e-02   2.5089423e-01   3.3096274e-02   4.0147507e-01  -2.6086209e-01   4.7147415e-02   1.7867001e-01   5.2482296e-01   4.1503910e-01  -2.6057343e-01  -1.0752425e-01   1.3424241e-01  -6.0821999e-02   1.4092294e-01   4.0795266e-01   3.1273218e-01  -1.7164396e-01   2.6575113e-01  -2.8199876e-01  -1.2321730e-01  -2.4116677e-01   1.8749431e-01  -2.1822048e-01   3.2715040e-01  -1.5698594e-01  -1.6994659e-01   1.0216796e-01   4.3974824e-01   4.7038707e-01  -3.9640447e-02  -2.9328842e-01   2.3698872e-02  -3.0464788e-01   2.6448501e-02
   4.7385609e-01   3.8472494e-01   4.9991609e-02   3.3422749e-01  -8.0182540e-02  -2.6203577e-01   1.9293327e-02   2.5529235e-01   1.1999427e-02   3.7372115e-01  -2.4669609e-01   6.7070229e-02   1.7735836e-01   5.1923651e-01   4.0380520e-01  -2.6095590e-01  -8.5238871e-02   1.3943287e-01  -6.8538138e-02   1.4356982e-01   4.1313627e-01   2.9600009e-01  -1.9274669e-01   2.7617562e-01  -2.9567046e-01  -1.2764228e-01  -2.2159442e-01   1.7351607e-01  -2.2799116e-01   3.1680488e-01  -1.7390993e-01  -1.7736228e-01   1.0537172e-01   4.3160423e-01   4.3886773e-01  -3.0930577e-02  -2.9934719e-01   1.8334067e-02  -2.7599750e-01  -3.4134729e-03
   4.8064525e-01   3.7378174e-01   5.1122780e-02   3.1797163e-01  -6.6678060e-02  -2.5232699e-01   2.3172721e-02   2.5440616e-01   2.8679442e-02   3.9400649e-01  -2.2514743e-01   5.3871766e-02   2.0313346e-01   5.0604612e-01   3.9878530e-01  -2.5608016e-01  -9.0585098e-02   1.5525729e-01  -6.1636139e-02   1.4922052e-01   4.0557632e-01   3.0326242e-01  -1.8455329e-01   2.5572115e-01  -2.9333260e-01  -1.2112970e-01  -2.3978780e-01   1.7978732e-01  -2.1280722e-01   3.2541738e-01  -1.5465842e-01  -1.7141159e-01   1.1440224e-01   4.5270266e-01   4.5825914e-01  -5.2009624e-02  -2.7135478e-01   2.6481560e-02  -2.8265817e-01   6.9121978e-03
   4.5842203e-01   3.4906020e-01   2.9463675e-02   3.0508111e-01  -6.8205195e-02  -2.5835728e-01   2.6101290e-02   2.3237443e-01   2.6118533e-02   3.8726809e-01  -2.4892131e-01   5.5455750e-02   1.8610649e-01   5.3045332e-01   4.0269769e-01  -2.6185953e-01  -7.5979729e-02   1.3225083e-01  -6.3042606e-02   1.2003753e-01   4.1136666e-01   3.0444089e-01  -1.8517735e-01   2.5667788e-01  -2.8364763e-01  -1.3981577e-01  -2.3129580e-01   1.8776372e-01  -2.2753971e-01   3.2783535e-01  -1.7207989e-01  -1.6898065e-01   1.0851886e-01   4.2682007e-01   4.3770649e-01  -3.6974589e-02  -2.8876575e-01   1.8102585e-02  -2.8091995e-01   2.8700327e-02
   4.7130691e-01   3.4469232e-01   5.6126769e-02   3.1303239e-01  -6.6722329e-02  -2.2563073e-01   1.7098566e-02   2.4968438e-01   5.7521284e-03   3.9652336e-01  -2.2087774e-01   5.0355278e-02   1.8815173e-01   5.0612354e-01   3.9877802e-01  -2.6670790e-01  -8.4530703e-02   1.3798646e-01  -6.1732169e-02   1.3926234e-01   4.0704973e-01   2.9526895e-01  -1.6687477e-01   2.6300345e-01  -2.9734468e-01  -1.1879818e-01  -2.1263464e-01   1.8082647e-01  -2.1975353e-01   3.3505334e-01  -1.8603627e-01  -1.5793683e-01   1.1106080e-01   4.4022901e-01   4.3170121e-01  -3.8170247e-02  -2.8752252e-01   2.5123405e-02  -2.9346830e-01   1.2471090e-02
   4.8472058e-01   3.4986621e-01   4.1753184e-02   3.2636915e-01  -6.7260833e-02  -2.4388308e-01   1.5929466e-02   2.3517785e-01   2.4376576e-02   3.7694547e-01  -2.3195018e-01   4.0570213e-02   1.9528357e-01   4.9835907e-01   3.9601853e-01  -2.3290915e-01  -1.0275588e-01   1.5814896e-01  -5.9354043e-02   1.3650929e-01   4.2062001e-01   3.1147032e-01  -1.7156050e-01   2.4903478e-01  -2.9075300e-01  -1.4248807e-01  -2.2734570e-01   1.7713642e-01  -2.3461110e-01   3.2142804e-01  -1.5587029e-01  -1.5683074e-01   1.0230515e-01   4.3563882e-01   4.3004908e-01  -5.9654722e-02  -2.7048072e-01   2.4665433e-02  -2.8498268e-01   1.8567394e-02
   4.7952462e-01   3.5526971e-01   3.9766072e-02   3.2640014e-01  -6.2421147e-02  -2.4992314e-01   2.1658501e-02   2.3714923e-01   2.1716090e-02   3.9459172e-01  -2.1114339e-01   4.6749465e-02   1.8579166e-01   4.9419925e-01   3.9431027e-01  -2.5933699e-01  -7.0189677e-02   1.4694161e-01  -4.6470081e-02   1.5238562e-01   4.2088489e-01   3.2253611e-01  -1.6076220e-01   2.7602502e-01  -2.7332174e-01  -1.2261880e-01  -2.2629697e-01   1.7356289e-01  -2.1197637e-01   3.2980813e-01  -1.5874328e-01  -1.5521718e-01   1.2913841e-01   4.3559986e-01   4.5735697e-01  -5.2863307e-02  -3.0799697e-01   4.0911965e-03  -2.7937628e-01   3.5705176e-02
   4.7707553e-01   3.4237843e-01   4.7493795e-02   3.0029084e-01  -6.1380276e-02  -2.4183891e-01   6.3194819e-03   2.3072329e-01   1.4466219e-02   3.7359187e-01  -2.2697889e-01   3.3240136e-02   1.8257405e-01   5.0546558e-01   3.8304643e-01  -2.4758610e-01  -7.6157867e-02   1.4737097e-01  -4.9050224e-02   1.4586661e-01   3.9244131e-01   3.1904587e-01  -1.7475465e-01   2.6031857e-01  -2.6183318e-01  -1.2595856e-01  -2.2311542e-01   1.9081458e-01  -1.9387705e-01   3.1657878e-01  -1.8301856e-01  -1.8010359e-01   1.0128213e-01   4.4551742e-01   4.3191830e-01  -5.0217313e-02  -2.8021900e-01   2.6241085e-02  -2.8182003e-01   2.5789207e-02
   4.5329560e-01   3.6819999e-01   5.2937322e-02   3.2238935e-01  -5.4261505e-02  -2.3583664e-01   2.0331735e-02   2.2359214e-01   4.8073836e-02   3.7384008e-01  -2.1639945e-01   5.9629723e-02   1.8425374e-01   5.0225681e-01   3.8909290e-01  -2.3491375e-01  -1.0087986e-01   1.2267505e-01  -4.1252128e-02   1.4977551e-01   4.0502859e-01   2.8156070e-01  -1.6725150e-01   2.5828012e-01  -2.7790926e-01  -1.2764230e-01  -1.9470551e-01   1.9433370e-01  -2.0394584e-01   3.4301510e-01  -1.6489649e-01  -1.5953224e-01   1.1341569e-01   4.3818612e-01   4.4090514e-01  -4.6027329e-02  -2.7389660e-01   2.3900941e-02  -2.6110022e-01   2.2033764e-02
   4.6865428e-01   3.4622989e-01   5.2574515e-02   2.9547512e-01  -5.9551795e-02  -2.3871630e-01   2.4378601e-02   2.2267059e-01   1.2866686e-02   3.7294088e-01  -2.3656586e-01   4.5164666e-02   1.8970163e-01   5.2025433e-01   3.7023552e-01  -2.4857576e-01  -8.7663778e-02   1.2994168e-01  -6.2919270e-02   1.3658478e-01   4.0359252e-01   3.0420540e-01  -1.7527764e-01   2.6497011e-01  -2.6969340e-01  -1.3562651e-01  -2.1328539e-01   1.8503561e-01  -2.1660359e-01   3.5426834e-01  -1.6776027e-01  -1.6128223e-01   1.2156276e-01   4.3822135e-01   4.3424839e-01  -4.9144428e-02  -2.8484705e-01   2.0350925e-02  -2.5496159e-01   3.2099684e-02
   4.6087354e-01   3.4952453e-01   5.0830560e-02   3.0348863e-01  -5.2135406e-02  -2.3281085e-01   3.2553622e-02   2.3265140e-01   1.2621488e-02   3.6685796e-01  -2.2775268e-01   6.0384109e-02   1.9829375e-01   4.8634080e-01   3.7742966e-01  -2.4675680e-01  -9.0070778e-02   1.2462280e-01  -6.0266885e-02   1.3681616e-01   4.2105781e-01   2.8745866e-01  -1.7302285e-01   2.7215641e-01  -2.7494915e-01  -1.3185249e-01  -1.9891428e-01   1.8382125e-01  -2.1869841e-01   3.3591561e-01  -1.7736279e-01  -1.4476975e-01   1.2590336e-01   4.4657599e-01   4.3098615e-01  -6.3121493e-02  -2.7064540e-01   4.0053992e-02  -2.5648228e-01   3.8841062e-02
   4.5057163e-01   3.3418509e-01   3.0813084e-02   3.0256630e-01  -5.2544679e-02  -2.4976169e-01   1.0684419e-02   2.4750141e-01   1.8492705e-02   3.6493837e-01  -2.1412193e-01   4.7037993e-02   1.8732319e-01   4.9963939e-01   4.0555052e-01  -2.5490887e-01  -7.7426420e-02   1.1309744e-01  -5.7519367e-02   1.4685252e-01   4.0078476e-01   3.1724104e-01  -1.5312182e-01   2.6247137e-01  -2.7602324e-01  -1.3287973e-01  -2.1264626e-01   1.6863132e-01  -2.0002080e-01   3.3936260e-01  -1.8273995e-01  -1.4349661e-01   1.1150512e-01   4.2908323e-01   4.3685381e-01  -4.8689758e-02  -2.5676764e-01   1.7693296e-02  -2.7722650e-01   4.8412266e-02
   4.6054314e-01   3.6550728e-01   3.7627819e-02   3.0599572e-01  -4.8875125e-02  -2.1920963e-01   2.5569152e-02   2.3870070e-01   1.7015166e-02   3.7419032e-01  -2.0343481e-01   4.3765650e-02   1.8172898e-01   5.0631839e-01   3.9431438e-01  -2.3797998e-01  -6.2969273e-02   1.2561953e-01  -5.1788229e-02   1.4810880e-01   4.1394345e-01   3.0363556e-01  -1.6026641e-01   2.5695338e-01  -2.7229500e-01  -1.4003101e-01  -1.9494096e-01   1.8410215e-01  -1.9279830e-01   3.2316596e-01  -1.6198079e-01  -1.7207095e-01   1.0149902e-01   4.2663785e-01   4.3319996e-01  -5.5168016e-02  -2.8283471e-01   3.3951559e-02  -2.6407842e-01   2.3901025e-02
   4.6446547e-01   3.4335483e-01   4.4555796e-02   3.1373054e-01  -5.5882826e-02  -2.0902142e-01   3.4309319e-02   2.2989701e-01   2.4067747e-02   3.6942025e-01  -1.9745309e-01   3.7139323e-02   1.8422052e-01   4.9868115e-01   4.0154410e-01  -2.5575550e-01  -7.6123566e-02   1.2047071e-01  -5.2296256e-02   1.3259953e-01   3.9001789e-01   3.0815584e-01  -1.5968040e-01   2.6889112e-01  -2.5406840e-01  -1.4791029e-01  -2.1656623e-01   1.8241836e-01  -1.8866544e-01   3.0715574e-01  -1.6609226e-01  -1.3237803e-01   1.2368713e-01   4.3324917e-01   4.3072846e-01  -6.3191217e-02  -2.5651025e-01   2.8562824e-02  -2.7563464e-01   3.5731880e-02
   4.5287816e-01   3.3279978e-01   3.6849888e-02   2.8377881e-01  -3.3870415e-02  -2.0558673e-01   1.5336627e-02   2.3259870e-01   2.3950131e-02   3.6764722e-01  -2.1434228e-01   3.6046016e-02   1.5935959e-01   4.8294882e-01   3.9818225e-01  -2.2502638e-01  -8.2374727e-02   1.2981457e-01  -7.1148259e-02   1.4425551e-01   4.1857001e-01   2.9904945e-01  -1.5520076e-01   2.8509943e-01  -2.5840699e-01  -1.2740622e-01  -1.9349567e-01   1.7536141e-01  -1.8444359e-01   3.5511414e-01  -1.6920565e-01  -1.4927796e-01   1.0545038e-01   4.2774545e-01   4.2510765e-01  -6.4757121e-02  -2.4788981e-01   4.3593092e-02  -2.6208950e-01   2.8087398e-02
   4.5155735e-01   3.3486228e-01   3.1560152e-02   2.8950013e-01  -5.7517421e-02  -2.1288488e-01   1.8455767e-02   2.1624937e-01   4.6694512e-02   3.6612918e-01  -2.0825650e-01   1.1244087e-02   1.8474447e-01   4.5916463e-01   3.6827745e-01  -2.2187675e-01  -8.5096176e-02   1.1814890e-01  -3.5620566e-02   1.2800663e-01   4.0976235e-01   3.1128272e-01  -1.5202707e-01   2.5790440e-01  -2.6802156e-01  -1.4379215e-01  -1.9213258e-01   1.8381346e-01  -1.9603841e-01   3.2252196e-01  -1.8575624e-01  -1.4427402e-01   1.1233090e-01   4.1079213e-01   4.1070534e-01  -6.5344484e-02  -2.7128586e-01   5.2590212e-02  -2.5219742e-01   3.5598690e-02
   4.3450150e-01   3.3361088e-01   4.0390337e-02   3.1471113e-01  -5.6416523e-02  -2.3029302e-01   2.4491237e-02   2.1716380e-01   3.0074049e-02   3.5487417e-01  -2.0155534e-01   2.9031167e-02   1.6553466e-01   5.0275186e-01   3.9420873e-01  -2.4457405e-01  -6.1174642e-02   1.2560607e-01  -5.9590033e-02   1.2984174e-01   3.8818585e-01   2.9596211e-01  -1.6583376e-01   2.6596059e-01  -2.7009129e-01  -1.5258341e-01  -1.9885699e-01   1.8453049e-01  -1.9431434e-01   3.2702103e-01  -1.6487519e-01  -1.2515095e-01   1.1141953e-01   4.2631200e-01   4.1333003e-01  -4.2490217e-02  -2.5868063e-01   3.1671235e-02  -2.5552331e-01   4.8414698e-02
   4.4127934e-01   3.2043662e-01   5.0737893e-02   2.8682858e-01  -5.2024673e-02  -2.1138017e-01   2.9956027e-03   2.1387545e-01   1.5119653e-02   3.6259561e-01  -2.1157764e-01   3.1526764e-02   1.6946292e-01   5.0230772e-01   3.6844444e-01  -2.4060938e-01  -4.6707517e-02   1.2851705e-01  -5.0789842e-02   1.1802833e-01   4.1623127e-01   3.0438477e-01  -1.3969211e-01   2.4943319e-01  -2.6074932e-01  -1.4188721e-01  -2.0679252e-01   1.9767138e-01  -1.9274221e-01   3.1775488e-01  -1.8085932e-01  -1.3509433e-01   1.3329477e-01   4.4389647e-01   4.4289411e-01  -8.1232897e-02  -2.6003143e-01   4.9908531e-02  -2.6186078e-01   5.3525307e-02
   4.4981630e-01   3.4048093e-01   5.2861033e-02   2.9352171e-01  -6.3743208e-02  -2.1524552e-01   3.1838239e-02   1.9919727e-01   1.6825297e-02   3.6964977e-01  -1.9367767e-01   3.7876023e-02   1.7402922e-01   4.8887376e-01   3.8520951e-01  -2.1541207e-01  -6.4663045e-02   1.1849251e-01  -6.0672181e-02   1.1973591e-01   3.9495432e-01   3.0512626e-01  -1.3929377e-01   2.5860093e-01  -2.5942240e-01  -1.4856748e-01  -1.8743148e-01   1.8005269e-01  -1.9297912e-01   3.1934602e-01  -1.7981742e-01  -1.3541812e-01   1.2007859e-01   4.4351346e-01   4.2079090e-01  -6.7997504e-02  -2.4292113e-01   2.3773739e-02  -2.3625157e-01   6.0050411e-02
   4.3767390e-01   3.2767602e-01   4.7126172e-02   2.8953151e-01  -4.4026182e-02  -1.9055243e-01   1.7951161e-02   2.1677724e-01   2.9923115e-02   3.5180340e-01  -1.8998978e-01   4.4025875e-02   1.6467240e-01   4.8300765e-01   3.8346640e-01  -2.1058724e-01  -7.0778149e-02   1.0478508e-01  -4.6336068e-02   1.4029046e-01   4.1316138e-01   3.1039749e-01  -1.4771962e-01   2.6910228e-01  -2.3704398e-01  -1.1255901e-01  -2.0390219e-01   1.7301669e-01  -1.9806632e-01   3.3298553e-01  -1.7255832e-01  -1.2361706e-01   1.2595690e-01   4.3673084e-01   4.2018306e-01  -8.1405576e-02  -2.5278573e-01   1.0572973e-02  -2.7800253e-01   5.3961655e-02
   4.3314797e-01   3.1968995e-01   2.9607408e-02   2.9947113e-01  -4.7189991e-02  -2.1071816e-01   2.5349692e-02   2.1044234e-01   2.3311093e-02   3.5962393e-01  -1.8402236e-01   4.1120694e-02   1.6878117e-01   4.7168560e-01   3.7127344e-01  -2.0364116e-01  -7.1282833e-02   1.0720245e-01  -3.5977100e-02   1.2067571e-01   4.0441492e-01   3.0964955e-01  -1.4570631e-01   2.7843257e-01  -2.5234934e-01  -1.3497587e-01  -1.8695086e-01   1.8448425e-01  -1.7164415e-01   3.2454692e-01  -1.6649795e-01  -1.3864776e-01   1.1836229e-01   4.5069356e-01   4.1826830e-01  -7.9026896e-02  -2.6105266e-01   4.4894801e-02  -2.5042742e-01   5.1052351e-02
   4.4653536e-01   3.1542540e-01   4.2416159e-02   2.9469207e-01  -5.5890529e-02  -1.9733542e-01  -5.4886136e-03   2.4370484e-01   2.3946626e-02   3.4365910e-01  -1.9582409e-01   2.3871989e-02   1.8248051e-01   5.0275335e-01   3.7740396e-01  -2.1970631e-01  -5.5173982e-02   1.3540823e-01  -5.7682301e-02   1.2229792e-01   4.0911603e-01   3.0244710e-01  -1.3818572e-01   2.5209839e-01  -2.6699672e-01  -1.4173487e-01  -1.9625813e-01   1.7286030e-01  -1.7510104e-01   3.2942012e-01  -1.8782066e-01  -1.3761938e-01   1.2848813e-01   4.3369038e-01   4.2585063e-01  -6.6769272e-02  -2.4935467e-01   5.1287668e-02  -2.5341569e-01   5.5173628e-02
   4.3804205e-01   3.3481685e-01   2.7971800e-02   2.9663097e-01  -5.2440673e-02  -2.0771194e-01   3.0296071e-02   1.9411114e-01   1.1039814e-02   3.4362431e-01  -1.8574065e-01   3.3937639e-02   1.5705806e-01   4.6907492e-01   3.5851766e-01  -2.1835878e-01  -6.6339040e-02   1.1553344e-01  -3.6389214e-02   1.4474702e-01   4.0970650e-01   3.0457800e-01  -1.3909743e-01   2.6230445e-01  -2.6091387e-01  -1.3228057e-01  -1.8619020e-01   1.7184257e-01  -1.5448876e-01   3.2736245e-01  -1.7206639e-01  -1.3944900e-01   1.2313644e-01   4.1873804e-01   4.2616844e-01  -7.8878855e-02  -2.5548646e-01   2.0886116e-02  -2.4817464e-01   3.7115004e-02
   4.4631306e-01   3.1480158e-01   4.9378429e-02   2.7238460e-01  -5.3906464e-02  -2.1072491e-01   6.2977399e-03   1.9456524e-01   1.7748897e-02   3.4920572e-01  -1.9527260e-01   4.6255299e-02   1.8016803e-01   4.7530160e-01   3.6866671e-01  -2.1701664e-01  -5.0776796e-02   1.1514847e-01  -6.7804626e-02   1.0809300e-01   4.1257746e-01   3.1560703e-01  -1.3871154e-01   2.5893866e-01  -2.3824249e-01  -1.2235821e-01  -1.9182486e-01   1.8650803e-01  -1.6833337e-01   3.2186488e-01  -1.8249388e-01  -1.3086837e-01   1.2770450e-01   4.1538150e-01   4.2121072e-01  -6.2469233e-02  -2.5852376e-01   3.8911882e-02  -2.3944886e-01   6.7914154e-02
   4.2011983e-01   3.2625381e-01   4.9933199e-02   2.7046781e-01  -6.1695516e-02  -1.8198356e-01   1.7153069e-03   2.1220598e-01   3.0252320e-04   3.5841611e-01  -1.7615154e-01   4.1997271e-02   1.7312419e-01   4.6236949e-01   3.8125768e-01  -2.1253407e-01  -6.1464869e-02   1.1467440e-01  -4.7086886e-02   1.0349335e-01   3.9999833e-01   3.1164795e-01  -1.4484466e-01   2.7077486e-01  -2.5143673e-01  -1.5594907e-01  -1.7459948e-01   1.8241030e-01  -1.8067590e-01   3.3211504e-01  -1.7407064e-01  -1.3476356e-01   1.1087123e-01   4.1640198e-01   4.2107908e-01  -7.7353429e-02  -2.4388654e-01   4.6547909e-02  -2.3946647e-01   4.1243763e-02
   4.1981257e-01   3.2496640e-01   2.4193592e-02   2.7705450e-01  -6.2783044e-02  -1.8211459e-01   5.8411227e-03   2.1243089e-01   2.6190926e-02   3.4889624e-01  -1.8015161e-01   3.2244607e-02   1.6121185e-01   4.8021715e-01   3.6489472e-01  -2.0712928e-01  -6.5639046e-02   1.1295611e-01  -5.5574860e-02   1.1958889e-01   3.9706688e-01   3.1382932e-01  -1.2721350e-01   2.6777877e-01  -2.4187004e-01  -1.4246452e-01  -1.8268724e-01   1.7675104e-01  -1.8350412e-01   3.3253889e-01  -1.8306629e-01  -1.3437814e-01   1.0772861e-01   4.4960374e-01   4.1265309e-01  -7.9863193e-02  -2.5122239e-01   4.0623302e-02  -2.4832106e-01   2.4289331e-02
   4.4552907e-01   3.2035259e-01   5.7913458e-02   2.6600801e-01  -4.4462990e-02  -1.8418741e-01   4.9619648e-03   2.1777103e-01   1.3334342e-02   3.3337189e-01  -1.7956065e-01   1.8348086e-02   1.5320815e-01   4.8053422e-01   3.6525402e-01  -1.9389195e-01  -6.9632450e-02   1.0993885e-01  -4.3751937e-02   1.1170859e-01   3.9328380e-01   3.1232300e-01  -1.2779624e-01   2.5792508e-01  -2.4742939e-01  -1.6113097e-01  -1.9761039e-01   1.7680101e-01  -1.6943495e-01   3.2182848e-01  -1.6165222e-01  -1.2267319e-01   1.3648454e-01   4.3685781e-01   4.0903623e-01  -9.1006066e-02  -2.4252820e-01   4.1693209e-02  -2.4762650e-01   5.0231959e-02
   4.3207049e-01   2.8695031e-01   4.0289001e-02   2.7749495e-01  -3.8196744e-02  -1.7708820e-01   1.5633706e-04   2.1860270e-01   1.8665073e-02   3.1370811e-01  -1.7126624e-01   3.7837110e-02   1.6046131e-01   4.5684373e-01   3.5390192e-01  -1.8761318e-01  -5.5367710e-02   1.1155411e-01  -5.9738005e-02   1.1430846e-01   3.8981827e-01   2.8925270e-01  -1.4052177e-01   2.5466976e-01  -2.4204827e-01  -1.4702898e-01  -1.7793852e-01   1.8692363e-01  -1.7037636e-01   3.1274719e-01  -2.0149717e-01  -1.2822171e-01   1.0335939e-01   4.3263597e-01   4.0323795e-01  -8.5392769e-02  -2.4824451e-01   6.7414409e-02  -2.1246458e-01   6.4554769e-02
   4.1342003e-01   3.0308477e-01   3.0042720e-02   2.8318040e-01  -5.9747300e-02  -1.7576362e-01   9.4463189e-03   1.9572160e-01   9.4039174e-03   3.3672938e-01  -1.6534203e-01   3.7046813e-02   1.5499034e-01   4.6147920e-01   3.6338620e-01  -2.1245268e-01  -5.4866632e-02   1.1925635e-01  -5.1641695e-02   1.0516858e-01   4.0289640e-01   3.1159801e-01  -1.3079390e-01   2.5661513e-01  -2.4330212e-01  -1.3338843e-01  -1.9632848e-01   1.8556173e-01  -1.6520605e-01   3.3738231e-01  -1.6995462e-01  -1.2507858e-01   1.1693878e-01   4.1133180e-01   4.0134604e-01  -7.9204807e-02  -2.4814653e-01   3.2339420e-02  -2.3787567e-01   4.5433575e-02
   4.3159607e-01   3.1354987e-01   2.3810102e-02   2.7637816e-01  -2.0013442e-02  -1.9269904e-01   6.3696328e-04   2.0413687e-01   2.7506427e-02   3.3947085e-01  -1.8209790e-01   2.8957526e-02   1.6369358e-01   4.7082484e-01   3.6421106e-01  -1.9722902e-01  -5.0064141e-02   1.0967725e-01  -5.1345896e-02   1.1324183e-01   3.9261677e-01   2.9814438e-01  -1.1490450e-01   2.5214396e-01  -2.4519104e-01  -1.4508253e-01  -1.7287069e-01   1.9007063e-01  -1.7098489e-01   3.2617052e-01  -1.7100151e-01  -8.8592174e-02   1.2613259e-01   4.4149739e-01   4.1785512e-01  -9.5396323e-02  -2.1778281e-01   2.8761497e-02  -2.3098027e-01   5.9583380e-02
   4.4440435e-01   3.0549407e-01   1.1948930e-02   2.5930985e-01  -4.1550602e-02  -1.8318763e-01   9.4527790e-04   1.9663058e-01   2.0273851e-02   3.2867348e-01  -1.5329775e-01   5.4687846e-02   1.4613105e-01   4.6194679e-01   3.4419821e-01  -1.8973342e-01  -8.3211657e-02   1.0494353e-01  -3.9781812e-02   1.1842582e-01   3.9231781e-01   3.0567161e-01  -1.1234375e-01   2.5448014e-01  -2.3226637e-01  -1.3807334e-01  -1.7075135e-01   1.7624707e-01  -1.5277891e-01   3.3101273e-01  -1.8245185e-01  -1.1594181e-01   1.1309474e-01   4.3237901e-01   4.0872590e-01  -6.5652244e-02  -2.4161992e-01   3.7225014e-02  -2.5306826e-01   5.2842514e-02
   4.2285760e-01   3.2298009e-01   3.0917169e-02   2.6313170e-01  -4.2844155e-02  -1.8804394e-01   2.4514070e-02   1.9146325e-01   2.5373661e-02   3.4689733e-01  -1.7544684e-01   2.6272683e-02   1.4351554e-01   4.6622908e-01   3.5531350e-01  -1.8840861e-01  -6.3607713e-02   1.0837934e-01  -4.1299759e-02   1.0791656e-01   3.9490679e-01   3.0531812e-01  -1.3002654e-01   2.5260346e-01  -2.2541541e-01  -1.4065586e-01  -1.7927772e-01   1.9947609e-01  -1.7589424e-01   3.1752954e-01  -1.6398267e-01  -1.2606121e-01   1.2333973e-01   4.2193017e-01   4.2031017e-01  -7.9326682e-02  -2.2615776e-01   2.5985307e-02  -2.2456125e-01   5.5977493e-02
   4.2861461e-01   3.1335553e-01   3.6723285e-02   2.5760745e-01  -3.7535918e-02  -1.7778395e-01   1.0279455e-02   2.0442008e-01   2.1220229e-02   3.2503606e-01  -1.5726350e-01   1.7122063e-02   1.5261757e-01   4.6775741e-01   3.5896877e-01  -1.8262981e-01  -6.1615556e-02   1.0540655e-01  -5.6965269e-02   1.0792631e-01   3.9162989e-01   2.9169939e-01  -9.7661457e-02   2.6714053e-01  -2.3165379e-01  -1.3037451e-01  -1.7291950e-01   2.0374779e-01  -1.6358317e-01   3.1566123e-01  -1.7127727e-01  -1.1118234e-01   1.3585317e-01   4.2507533e-01   4.0640243e-01  -8.6143906e-02  -2.3472993e-01   4.4146445e-02  -2.2266631e-01   4.6669317e-02
   4.2078051e-01   3.0658136e-01   3.0981886e-02   2.7300213e-01  -4.1797061e-02  -1.7793829e-01   1.2403491e-02   1.9086505e-01   3.0578584e-02   3.3632482e-01  -1.6016711e-01   3.8475843e-02   1.5678093e-01   4.4732937e-01   3.5699184e-01  -1.7606556e-01  -6.8576020e-02   1.0715998e-01  -2.9679812e-02   1.2736742e-01   3.9611582e-01   2.9723014e-01  -1.2904537e-01   2.5832801e-01  -2.2281795e-01  -1.4705126e-01  -1.8940663e-01   1.9749930e-01  -1.7212375e-01   3.3764484e-01  -1.8060601e-01  -1.0445588e-01   1.0996196e-01   4.2938548e-01   4.0268795e-01  -9.7822384e-02  -2.1286110e-01   4.9955577e-02  -2.1912533e-01   6.2399625e-02
   4.1845577e-01   3.1231077e-01   2.4099226e-02   2.4768918e-01  -4.6144493e-02  -1.5589526e-01   4.1344199e-03   1.8876976e-01   1.2534101e-02   3.5655382e-01  -1.8042133e-01   5.2946553e-03   1.5232062e-01   4.5767480e-01   3.6089134e-01  -1.7693125e-01  -4.0914101e-02   1.2480570e-01  -4.0598581e-02   1.1495743e-01   3.9680330e-01   2.9378389e-01  -1.0876102e-01   2.6429775e-01  -2.1029888e-01  -1.6905399e-01  -1.5716317e-01   1.7120850e-01  -1.4282763e-01   3.2170853e-01  -1.8749954e-01  -1.1815311e-01   1.2916806e-01   4.0844218e-01   4.0375189e-01  -9.5383921e-02  -2.1202140e-01   3.7990410e-02  -2.2200106e-01   5.5301265e-02
   4.1267516e-01   2.9083525e-01   4.1779658e-02   2.4945840e-01  -3.3523154e-02  -1.6965748e-01   1.2276649e-02   1.9387220e-01   1.9243854e-02   3.3011517e-01  -1.4026212e-01   4.6159031e-02   1.3964838e-01   4.6245914e-01   3.6600751e-01  -1.7054950e-01  -5.8958931e-02   1.0723409e-01  -4.1294680e-02   1.0094634e-01   3.9037579e-01   2.8058561e-01  -1.2311532e-01   2.6222957e-01  -2.1021584e-01  -1.4350047e-01  -1.6529482e-01   1.8775667e-01  -1.5505578e-01   3.2824826e-01  -1.7053595e-01  -1.2461519e-01   1.2399495e-01   4.3394220e-01   4.0529132e-01  -7.8559404e-02  -2.2095695e-01   4.1290554e-02  -2.2107688e-01   7.0955982e-02
   4.1418924e-01   3.0057425e-01   3.7899183e-02   2.4142002e-01  -2.7136566e-02  -1.7100506e-01   2.3576353e-02   1.8636665e-01   6.6280215e-03   3.2005106e-01  -1.4801143e-01   4.4379680e-02   1.3586714e-01   4.4744724e-01   3.6740948e-01  -1.7285790e-01  -2.9122013e-02   1.0755616e-01  -3.5794212e-02   1.0707944e-01   4.1103191e-01   3.1808515e-01  -1.1522049e-01   2.5662011e-01  -1.9299727e-01  -1.3017990e-01  -1.4916338e-01   1.9425440e-01  -1.7226529e-01   3.3007701e-01  -1.7242898e-01  -1.1839149e-01   9.9283201e-02   4.2963290e-01   4.0412066e-01  -8.6742433e-02  -2.3640191e-01   5.3380452e-02  -2.0307574e-01   4.4161405e-02
   4.0187109e-01   2.9596255e-01   3.2952168e-02   2.8445580e-01  -3.0430273e-02  -1.7342936e-01   2.3146803e-02   1.9091305e-01  -1.0189723e-02   3.4549320e-01  -1.4828554e-01   3.5737936e-02   1.4272353e-01   4.4768246e-01   3.5538459e-01  -1.8633949e-01  -4.7811141e-02   8.7614493e-02  -2.3301103e-02   1.2307870e-01   3.7397135e-01   2.8616785e-01  -1.2722857e-01   2.7215062e-01  -2.2147461e-01  -1.3256104e-01  -1.6152619e-01   1.7784762e-01  -1.4256088e-01   3.1823282e-01  -1.7684080e-01  -9.6813015e-02   1.3388964e-01   4.1152755e-01   3.9299885e-01  -7.3748631e-02  -2.1062157e-01   4.0126145e-02  -2.2557339e-01   5.3998958e-02
   3.9871496e-01   3.0518895e-01   1.8533305e-02   2.6575815e-01  -4.0454947e-02  -1.6386757e-01   1.2110909e-02   1.9117847e-01  -1.1804387e-02   3.2865079e-01  -1.6901101e-01   2.6737700e-02   1.4786053e-01   4.4853076e-01   3.2507831e-01  -1.9069597e-01  -5.0896199e-02   1.1309399e-01  -3.6979040e-02   1.0022054e-01   4.0329946e-01   3.0465305e-01  -1.1366622e-01   2.5505697e-01  -2.1431183e-01  -1.3468994e-01  -1.6979972e-01   2.1164424e-01  -1.4272301e-01   3.1981000e-01  -1.8745091e-01  -1.1125919e-01   1.2727284e-01   4.1374832e-01   3.9020126e-01  -8.9581008e-02  -2.1667298e-01   5.0590682e-02  -2.2314408e-01   4.6870567e-02
   3.9749439e-01   2.9540703e-01   3.1260183e-02   2.6513891e-01  -3.2327053e-02  -1.7874849e-01   2.0252157e-02   1.9632955e-01   7.9141739e-03   3.2567096e-01  -1.6131357e-01   2.8264029e-02   1.6127805e-01   4.4823694e-01   3.4546541e-01  -1.7233954e-01  -5.6589586e-02   8.9524006e-02  -4.3705737e-02   9.5198491e-02   3.9577747e-01   3.2024459e-01  -1.1802935e-01   2.7403307e-01  -2.1986641e-01  -1.5460523e-01  -1.5537579e-01   1.7674825e-01  -1.5277136e-01   3.3967579e-01  -1.6483423e-01  -1.1428285e-01   1.3912756e-01   4.1842088e-01   3.9882477e-01  -7.7202048e-02  -2.1877549e-01   5.0997450e-02  -2.2037375e-01   4.8992153e-02
   4.0824860e-01   2.9409590e-01   2.0201798e-02   2.7421008e-01  -4.0849779e-02  -1.6619239e-01   1.5258749e-02   2.0612301e-01   1.3682230e-02   3.2036458e-01  -1.4782067e-01   4.5224539e-02   1.3303042e-01   4.2407423e-01   3.2580197e-01  -1.7663000e-01  -5.9969535e-02   1.0211351e-01  -2.6025522e-02   8.3608556e-02   3.7117506e-01   2.9157445e-01  -9.3038622e-02   2.5464995e-01  -2.1196528e-01  -1.6774529e-01  -1.5488032e-01   1.7882647e-01  -1.4903572e-01   3.2226750e-01  -1.6445407e-01  -1.1552132e-01   1.1638877e-01   4.1468045e-01   3.9970755e-01  -9.5622429e-02  -2.0348871e-01   3.8467810e-02  -2.2872608e-01   5.8571101e-02
   4.0603073e-01   2.7455536e-01   3.8531951e-02   2.4451216e-01  -3.6292362e-02  -1.5463471e-01   1.4905323e-02   1.7757529e-01   1.3663260e-02   3.0877249e-01  -1.3898255e-01   4.7172115e-02   1.3721620e-01   4.4399416e-01   3.5676765e-01  -1.6601887e-01  -5.1249902e-02   9.0302786e-02  -2.4217570e-02   8.1563603e-02   3.8991566e-01   3.0484382e-01  -1.0539175e-01   2.5133584e-01  -2.1035449e-01  -1.4871539e-01  -1.5271619e-01   1.9844960e-01  -1.4681631e-01   3.1597924e-01  -1.6378913e-01  -9.8189309e-02   1.2647064e-01   4.1149911e-01   4.0037068e-01  -7.5085322e-02  -2.0800420e-01   4.0876833e-02  -2.0316126e-01   6.2778221e-02
   4.1208157e-01   2.8453457e-01   2.9196985e-02   2.4114435e-01  -4.1910180e-02  -1.5535432e-01   5.9750338e-03   1.7586479e-01   6.5925621e-03   3.1187026e-01  -1.4471772e-01   2.1816235e-02   1.3173201e-01   4.4869082e-01   3.4098409e-01  -1.7550074e-01  -4.7178476e-02   9.8410719e-02  -4.3110111e-02   9.1099785e-02   3.7690798e-01   3.1074135e-01  -1.1474004e-01   2.6851833e-01  -2.1076798e-01  -1.5963438e-01  -1.4684870e-01   1.9398046e-01  -1.5663571e-01   3.1410454e-01  -1.8075819e-01  -9.8695619e-02   1.2627646e-01   4.2223790e-01   3.9468395e-01  -1.1270192e-01  -1.9578373e-01   5.4763545e-02  -2.2460551e-01   6.6238949e-02
   4.0770151e-01   2.6863763e-01   1.9580349e-02   2.5275299e-01  -2.2232501e-02  -1.4314508e-01   2.9811781e-02   1.8756090e-01   2.4780837e-03   3.1595952e-01  -1.4237759e-01   2.4012754e-02   1.5371842e-01   4.3959476e-01   3.3243312e-01  -1.6420371e-01  -4.3602759e-02   8.5137323e-02  -3.7331433e-02   1.0388976e-01   3.9240818e-01   3.0323158e-01  -1.2697741e-01   2.7804604e-01  -2.1690880e-01  -1.7163884e-01  -1.4703573e-01   1.8206279e-01  -1.5016397e-01   3.2143257e-01  -1.7299067e-01  -1.0271098e-01   1.3243899e-01   4.0134930e-01   4.0174892e-01  -7.2889823e-02  -2.2397028e-01   3.8490881e-02  -2.1585271e-01   6.1640800e-02
   3.8443735e-01   2.7456310e-01   4.5572240e-02   2.5110038e-01  -3.9249282e-02  -1.8297326e-01   2.7697239e-03   1.6167378e-01   1.9481802e-02   3.2266826e-01  -1.4329696e-01   1.5228116e-02   1.1790410e-01   4.5767363e-01   3.3457325e-01  -1.5640097e-01  -4.7802828e-02   8.7517105e-02  -3.5136083e-02   9.0131073e-02   3.7614479e-01   3.0045916e-01  -1.0457266e-01   2.6607980e-01  -2.0934202e-01  -1.2393990e-01  -1.6484685e-01   1.8968210e-01  -1.4560761e-01   3.0997080e-01  -1.7282316e-01  -1.0789854e-01   1.3098385e-01   4.1658347e-01   3.9288318e-01  -9.5792662e-02  -2.2001657e-01   3.6606726e-02  -2.0205360e-01   7.6297055e-02
   3.9345179e-01   2.9085810e-01   3.4269612e-02   2.6226685e-01  -1.5992109e-02  -1.5209127e-01   1.5881234e-02   2.1133985e-01   1.9193932e-02   3.2732409e-01  -1.5542856e-01   3.1664842e-02   1.2674841e-01   4.2737198e-01   3.3594005e-01  -1.6350314e-01  -4.2964612e-02   9.8857152e-02  -3.1249485e-02   1.1888918e-01   3.7451689e-01   3.1787460e-01  -1.0745883e-01   2.5411862e-01  -1.9825760e-01  -1.6452933e-01  -1.6254302e-01   1.7814500e-01  -1.5350293e-01   3.0615044e-01  -1.8280849e-01  -9.4271365e-02   1.2940163e-01   4.1888498e-01   4.0162552e-01  -6.2369008e-02  -1.9781607e-01   4.4692878e-02  -2.0224430e-01   4.7348257e-02
   3.8272216e-01   2.7859166e-01   1.7847563e-02   2.4745351e-01  -4.2260699e-02  -1.5526150e-01   6.7712232e-04   1.9069291e-01   9.2955343e-03   3.2667645e-01  -1.3313647e-01   2.7901922e-02   1.3571420e-01   4.2384794e-01   3.6424037e-01  -1.6445238e-01  -6.9959957e-02   1.0081241e-01  -4.9793980e-02   8.1719633e-02   3.8307552e-01   3.1687116e-01  -8.7443321e-02   2.6922041e-01  -1.9345318e-01  -1.5313854e-01  -1.2453288e-01   1.6995195e-01  -1.5101276e-01   3.2294039e-01  -1.6047629e-01  -9.5443084e-02   1.2147412e-01   4.0419910e-01   4.1069862e-01  -9.7480915e-02  -2.0561221e-01   5.4951152e-02  -1.9254766e-01   6.9142849e-02
   3.9844473e-01   2.8198284e-01   2.3794581e-02   2.3680222e-01  -3.7413735e-02  -1.4486619e-01  -8.6199896e-05   1.7152397e-01   1.4131811e-02   2.9586422e-01  -1.2678536e-01   2.2432526e-02   1.4337852e-01   4.2379348e-01   3.3595405e-01  -1.3908687e-01  -5.1853761e-02   1.0607627e-01  -3.3412425e-02   9.1675963e-02   3.7687940e-01   2.9713524e-01  -1.0143900e-01   2.4330371e-01  -1.9924945e-01  -1.3363194e-01  -1.4856231e-01   1.9155546e-01  -1.4133838e-01   3.2163718e-01  -1.5820687e-01  -9.7571806e-02   1.3590855e-01   4.2319733e-01   3.8543211e-01  -1.0617405e-01  -1.8433941e-01   4.9212516e-02  -2.0115804e-01   6.1445821e-02
   3.7976011e-01   2.7777940e-01   4.2958591e-02   2.3639978e-01  -3.4147045e-02  -1.3729748e-01   1.4077353e-02   1.7761201e-01   1.2233210e-03   3.2105625e-01  -1.4117053e-01   3.6185241e-02   1.2852158e-01   4.1882598e-01   3.2922717e-01  -1.5587433e-01  -5.3375241e-02   9.3921915e-02  -2.2278943e-02   8.1251985e-02   3.8685195e-01   2.6920918e-01  -9.6433203e-02   2.5093849e-01  -2.0357740e-01  -1.4668531e-01  -1.4093097e-01   1.8550736e-01  -1.1835274e-01   3.2494740e-01  -1.7512507e-01  -9.2612485e-02   1.2456067e-01   4.0409059e-01   3.9153317e-01  -9.5399095e-02  -2.2205222e-01   4.1162600e-02  -1.9554290e-01   5.2114176e-02
   3.8948841e-01   2.7794829e-01   1.3200316e-02   2.4851615e-01  -2.9949382e-02  -1.4819955e-01  -4.1925714e-03   1.7885693e-01   2.9985831e-02   3.0681646e-01  -1.4423836e-01   3.0998716e-02   1.2022807e-01   4.2516954e-01   3.3904002e-01  -1.5200500e-01  -4.9528581e-02   8.3636547e-02  -2.9564719e-02   9.2905288e-02   3.8066916e-01   2.9787465e-01  -1.0419234e-01   2.5579634e-01  -2.0048542e-01  -1.4111278e-01  -1.1565917e-01   1.8578142e-01  -1.3629126e-01   3.4642630e-01  -1.7296271e-01  -8.6732806e-02   1.2989473e-01   4.2078783e-01   3.9543456e-01  -1.0022265e-01  -2.2388738e-01   4.0475773e-02  -1.7988965e-01   7.9933012e-02
   4.0292610e-01   2.6644556e-01   4.6469553e-02   2.5304414e-01  -4.9682817e-02  -1.2989053e-01   1.9683135e-02   1.7509659e-01   1.2348298e-02   3.0891330e-01  -1.4148674e-01   3.3716034e-02   1.3069015e-01   4.1182848e-01   3.3435842e-01  -1.5431485e-01  -5.2823658e-02   8.5565263e-02  -4.3163050e-02   9.2791350e-02   3.8491067e-01   2.9067356e-01  -9.6330721e-02   2.5521270e-01  -1.9269642e-01  -1.4808396e-01  -1.2472709e-01   1.8149504e-01  -1.1296427e-01   3.1390815e-01  -1.8554919e-01  -7.5509636e-02   1.4847381e-01   4.1057980e-01   3.7694594e-01  -9.2070886e-02  -2.1134474e-01   4.6377324e-02  -1.8170419e-01   6.4449626e-02
   3.9343134e-01   2.6961796e-01   1.8160546e-02   2.3099417e-01  -2.8207944e-02  -1.4571562e-01   3.8539716e-02   1.7803216e-01   7.9199433e-03   2.8917234e-01  -1.1779452e-01   2.8579738e-02   1.3995275e-01   4.1206549e-01   3.3547511e-01  -1.4876973e-01  -4.3968261e-02   7.9592783e-02  -2.8651822e-02   9.4024233e-02   3.8901894e-01   2.8637135e-01  -7.6660877e-02   2.8112495e-01  -1.8874572e-01  -1.4898083e-01  -1.2690082e-01   1.9199353e-01  -1.2546893e-01   3.0721043e-01  -1.4705931e-01  -8.9070884e-02   1.1546017e-01   4.2425351e-01   3.8952150e-01  -9.8393675e-02  -1.9792060e-01   6.7924434e-02  -1.9522329e-01   6.3151347e-02
   3.8592817e-01   2.6160914e-01   4.5516035e-02   2.4571795e-01  -2.2862994e-02  -1.3860890e-01   1.6929744e-02   1.6284834e-01   1.5196765e-02   3.1402574e-01  -1.1922677e-01   1.7772855e-02   1.3736802e-01   4.3706910e-01   3.4226191e-01  -1.6578014e-01  -4.9200097e-02   7.8415320e-02  -3.5363592e-02   6.3189935e-02   3.8869845e-01   2.8758474e-01  -9.1828266e-02   2.5133011e-01  -1.9150481e-01  -1.5105183e-01  -1.2837567e-01   1.8927471e-01  -1.4207814e-01   3.3328705e-01  -1.6221280e-01  -8.4551822e-02   1.1855963e-01   4.1121576e-01   3.9435865e-01  -1.0086230e-01  -1.9128730e-01   4.5036860e-02  -1.8443435e-01   6.9576610e-02
   3.9077227e-01   2.9210842e-01   2.2120351e-02   2.3461306e-01  -2.9908184e-02  -1.3442341e-01   3.7549078e-03   1.6898461e-01   2.1395700e-02   3.0468651e-01  -1.1622784e-01   2.4667675e-02   1.2837465e-01   4.2520891e-01   3.3747668e-01  -1.6180158e-01  -2.8493423e-02   9.6119964e-02  -3.4549229e-02   8.8621764e-02   3.7104415e-01   3.0172504e-01  -9.4362812e-02   2.5642876e-01  -1.9354384e-01  -1.5028977e-01  -1.3263782e-01   1.6865567e-01  -1.2847537e-01   3.0316718e-01  -1.7756155e-01  -6.3698682e-02   1.2488222e-01   4.1637923e-01   3.7701130e-01  -1.0772563e-01  -1.9313678e-01   6.8073811e-02  -1.9213834e-01   7.6249924e-02
   3.8455975e-01   2.8100187e-01   4.2584269e-02   2.2914676e-01  -2.6288860e-02  -1.3520442e-01   8.5830964e-03   1.9063917e-01   1.4529128e-02   3.0260933e-01  -1.0511896e-01   2.8800909e-02   1.1925869e-01   4.1805936e-01   3.2981834e-01  -1.3726002e-01  -4.6122441e-02   9.8950391e-02  -1.8789741e-02   8.3262902e-02   3.7684722e-01   2.9780591e-01  -8.5550337e-02   2.5692616e-01  -1.8798132e-01  -1.4985431e-01  -1.1958398e-01   1.8907721e-01  -1.0949371e-01   2.8857188e-01  -1.7899026e-01  -9.6190658e-02   1.2540267e-01   3.9393789e-01   3.7751994e-01  -1.0399806e-01  -2.0530134e-01   5.2187246e-02  -1.7615691e-01   6.9591727e-02
   3.9469802e-01   2.6764280e-01   1.6258054e-02   2.3604950e-01  -2.4149095e-02  -1.0920393e-01   1.4959536e-02   1.7607254e-01   1.4170558e-02   2.8536430e-01  -1.2855403e-01   3.3197957e-02   1.3074096e-01   4.0651436e-01   3.5004257e-01  -1.4041914e-01  -6.1644903e-02   6.7556468e-02  -2.5942681e-02   8.6473479e-02   3.9784138e-01   2.7369651e-01  -1.0440466e-01   2.5871845e-01  -1.8238232e-01  -1.5236029e-01  -1.1471400e-01   1.9549089e-01  -1.1057784e-01   3.2340139e-01  -1.5108651e-01  -8.5028519e-02   1.1375162e-01   4.1895527e-01   3.8998795e-01  -1.0200719e-01  -2.0347432e-01   4.9823251e-02  -1.7219890e-01   6.3051179e-02
   3.8067966e-01   2.7123668e-01   2.3814859e-02   2.2764088e-01  -2.6152307e-02  -1.3550938e-01   2.2687508e-02   1.5469624e-01   1.0466493e-02   2.8993258e-01  -1.2936834e-01   6.1657903e-03   1.3943667e-01   4.1752798e-01   3.1454274e-01  -1.4562852e-01  -4.4383081e-02   7.4930081e-02  -2.0163139e-02   8.3896325e-02   3.6943113e-01   2.9791098e-01  -1.0508478e-01   2.5179933e-01  -1.7474880e-01  -1.6042040e-01  -1.2526962e-01   1.8552247e-01  -1.2401503e-01   3.1318887e-01  -1.6362454e-01  -7.3631272e-02   1.3213552e-01   4.0519314e-01   3.7862742e-01  -1.0472947e-01  -1.8889464e-01   4.6378160e-02  -1.9053034e-01   6.6102916e-02
   3.8362825e-01   2.7413454e-01   3.2903856e-02   2.3322566e-01  -3.6403891e-02  -1.2255034e-01   1.0827046e-02   1.8535902e-01   2.4715655e-02   2.9453082e-01  -1.2184460e-01   3.1997682e-02   1.2662553e-01   4.1313670e-01   3.2488831e-01  -1.4090035e-01  -4.7869205e-02   9.3134742e-02  -3.7893952e-02   8.0234031e-02   4.1159344e-01   2.7843330e-01  -9.4329635e-02   2.4950568e-01  -1.9186054e-01  -1.3303535e-01  -1.2711612e-01   1.8471978e-01  -1.2299206e-01   3.1446260e-01  -1.5047142e-01  -7.9255182e-02   1.1147313e-01   4.0187709e-01   3.7195675e-01  -1.0993015e-01  -1.9436236e-01   5.1248121e-02  -1.7967396e-01   8.1233159e-02
   3.6880938e-01   2.8102113e-01   2.8427264e-02   2.3225375e-01  -2.7134165e-02  -1.2597611e-01  -5.4184398e-03   1.5882659e-01   1.7875176e-02   2.9489250e-01  -9.7346635e-02   1.4059580e-02   1.3120413e-01   4.0511169e-01   3.1903240e-01  -1.5345413e-01  -4.1029593e-02   7.2485200e-02  -4.0264485e-02   9.1747915e-02   3.7432527e-01   2.9063704e-01  -9.1147202e-02   2.4975980e-01  -1.7402898e-01  -1.3877821e-01  -1.1535656e-01   1.7954332e-01  -1.3368357e-01   3.1852657e-01  -1.7400835e-01  -8.6659610e-02   1.2795125e-01   3.8775158e-01   3.7666871e-01  -1.1794770e-01  -1.9400341e-01   6.1316268e-02  -1.7643902e-01   7.4407664e-02
   3.6565855e-01   2.7288988e-01   1.1508506e-02   2.2705555e-01  -3.6071654e-02  -1.3262892e-01   1.3210069e-02   1.4151198e-01   4.8633369e-03   2.9348940e-01  -1.1616318e-01   1.6717140e-02   1.1648381e-01   3.9399092e-01   3.3219898e-01  -1.4295187e-01  -4.8452359e-02   8.2648969e-02  -4.1307866e-02   1.0587361e-01   3.7361161e-01   2.7647981e-01  -7.1906966e-02   2.4205539e-01  -1.5711623e-01  -1.3272063e-01  -1.1663241e-01   1.8778495e-01  -1.1248103e-01   3.1333483e-01  -1.6603180e-01  -7.5258340e-02   1.1869462e-01   3.9697968e-01   3.7924143e-01  -9.6414919e-02  -1.9274235e-01   5.5282531e-02  -1.6463989e-01   5.8988619e-02
   3.7405786e-01   2.7118434e-01   9.6578450e-03   2.1154593e-01  -4.0604566e-02  -1.2944012e-01   3.2002273e-02   1.4855822e-01   7.1097692e-03   2.9501755e-01  -1.2161667e-01   1.5810679e-02   1.2335721e-01   4.1410098e-01   3.3610587e-01  -1.3140968e-01  -4.9568895e-02   7.7257753e-02  -4.4112574e-02   8.5853313e-02   3.7260986e-01   2.8657134e-01  -9.9698681e-02   2.4276849e-01  -1.6877840e-01  -1.4059587e-01  -1.3818852e-01   1.8477139e-01  -1.1457905e-01   3.1319688e-01  -1.6907736e-01  -7.4191377e-02   1.3346908e-01   3.9912742e-01   3.7458481e-01  -1.0054948e-01  -1.9048141e-01   3.8128576e-02  -1.8129608e-01   7.2840394e-02
   3.8167128e-01   2.5532705e-01   3.0194105e-02   2.2907826e-01  -3.7131413e-02  -1.2667685e-01   2.6850431e-02   1.5654817e-01   8.7142479e-03   2.9842172e-01  -1.1263769e-01   3.1310202e-02   1.2225876e-01   3.9716621e-01   3.0869270e-01  -1.3400091e-01  -3.8479436e-02   8.3201110e-02  -3.6748170e-02   7.8348450e-02   3.7584492e-01   2.8604147e-01  -9.5821434e-02   2.6075658e-01  -1.8314447e-01  -1.5063165e-01  -1.2387946e-01   1.8252413e-01  -1.2252362e-01   3.1050176e-01  -1.7400892e-01  -8.7208602e-02   1.3463406e-01   4.0721690e-01   3.6501681e-01  -1.0997342e-01  -1.8188401e-01   7.1875657e-02  -1.6357009e-01   6.6233436e-02
   3.6240046e-01   2.4757432e-01   2.2844411e-02   2.2298693e-01  -2.1490177e-02  -1.1938035e-01   3.6147376e-03   1.6662910e-01   1.6038529e-02   2.7863402e-01  -1.0086805e-01   2.7315434e-02   1.2815202e-01   4.0073774e-01   3.2710424e-01  -1.2962176e-01  -4.7844132e-02   6.7935819e-02  -3.2241591e-02   9.8395897e-02   3.7541412e-01   2.9414601e-01  -9.1696840e-02   2.8162189e-01  -1.8772736e-01  -1.2605185e-01  -1.2621741e-01   1.7480199e-01  -1.4316342e-01   3.0137448e-01  -1.5986299e-01  -7.7709384e-02   1.1664170e-01   4.1938332e-01   3.6976757e-01  -1.0628884e-01  -1.9870485e-01   6.1051880e-02  -1.7577437e-01   5.8480696e-02
   3.5938012e-01   2.4244353e-01   1.9462185e-02   2.1075279e-01  -2.9805462e-02  -1.1971538e-01   1.9904066e-02   1.2832529e-01   1.0745331e-02   2.7231585e-01  -1.1487583e-01   3.6710459e-02   1.1513695e-01   4.0381715e-01   3.3144482e-01  -1.2869879e-01  -4.4038759e-02   8.1395880e-02  -2.6979242e-02   7.8563980e-02   3.7964046e-01   2.6626251e-01  -9.9383433e-02   2.4097358e-01  -1.7858290e-01  -1.5447053e-01  -1.1326886e-01   1.8312296e-01  -1.2517385e-01   3.0010363e-01  -1.7839416e-01  -7.9376689e-02   1.2210892e-01   4.0774891e-01   3.6802763e-01  -9.8490950e-02  -1.8399968e-01   4.9103534e-02  -1.8329449e-01   5.8895525e-02
   3.6873528e-01   2.6171858e-01   1.9425114e-02   2.3048668e-01  -4.2195294e-02  -1.2594895e-01   7.8045803e-03   1.5326636e-01   1.1503790e-02   2.7177257e-01  -1.2804644e-01   2.4567709e-02   1.2812750e-01   4.1294403e-01   3.2188333e-01  -1.4102327e-01  -2.0431096e-02   7.1811067e-02  -1.6528570e-02   1.0106545e-01   3.6796125e-01   3.0251651e-01  -8.2983777e-02   2.4602882e-01  -1.7320292e-01  -1.5096932e-01  -1.2400730e-01   1.8038761e-01  -1.0955769e-01   3.1063510e-01  -1.4424911e-01  -9.0518269e-02   1.2313595e-01   3.8423985e-01   3.8269252e-01  -9.3901753e-02  -1.7771895e-01   6.5798407e-02  -1.7445361e-01   5.9205714e-02
   3.5998919e-01   2.6520217e-01   1.4115505e-02   2.2456820e-01  -3.7859656e-02  -1.2270413e-01   1.9504246e-02   1.6455558e-01  -7.5987972e-03   2.9174166e-01  -1.1746870e-01   3.4274435e-02   1.1599783e-01   4.0270407e-01   3.1582692e-01  -1.3141512e-01  -4.0807044e-02   8.0075428e-02  -1.7918830e-02   8.7991020e-02   3.6532440e-01   2.7808773e-01  -6.6261490e-02   2.5447243e-01  -1.8117067e-01  -1.5473502e-01  -1.1538591e-01   1.7297100e-01  -1.1014708e-01   3.1542591e-01  -1.6753424e-01  -7.2632484e-02   1.2886442e-01   3.9891920e-01   3.5615573e-01  -8.5960303e-02  -1.9996292e-01   5.2215204e-02  -1.8348029e-01   6.5508125e-02
   3.5839832e-01   2.6125883e-01   2.2875852e-02   2.3444550e-01  -3.0228449e-02  -1.0814768e-01   3.2567381e-03   1.6464147e-01   1.0280600e-02   2.6602553e-01  -1.0098917e-01   2.1128099e-02   1.2440913e-01   3.8986717e-01   3.1254186e-01  -1.2647604e-01  -6.9254805e-03   8.8214324e-02  -2.5953503e-02   7.9404757e-02   3.7329821e-01   2.6793861e-01  -8.1744616e-02   2.5948315e-01  -1.6154203e-01  -1.5178277e-01  -1.2029327e-01   1.6871575e-01  -1.2023740e-01   2.9818175e-01  -1.5749629e-01  -7.9317606e-02   1.2256516e-01   4.0634962e-01   3.6938285e-01  -8.0166805e-02  -1.8087947e-01   7.1871793e-02  -1.5934160e-01   6.1498295e-02
   3.7649571e-01   2.4254045e-01   1.3207045e-02   2.1652475e-01  -2.5472037e-02  -1.0864201e-01   6.7841367e-03   1.1854924e-01  -9.6428775e-04   2.7232011e-01  -1.0852125e-01   1.4204647e-02   1.1097021e-01   3.9901482e-01   3.0435274e-01  -1.0629451e-01  -5.1630623e-02   6.6303902e-02  -1.7166332e-02   8.7127550e-02   3.8537433e-01   2.8879188e-01  -8.2717749e-02   2.4465213e-01  -1.6358485e-01  -1.5785446e-01  -1.0118126e-01   1.7250410e-01  -1.0775824e-01   2.9718110e-01  -1.7107574e-01  -8.8153180e-02   1.0530616e-01   3.8216891e-01   3.7561220e-01  -1.0056853e-01  -1.8773762e-01   4.6926379e-02  -1.6654603e-01   6.7389838e-02
   3.6810099e-01   2.6749951e-01   2.0752912e-02   2.3715870e-01  -2.0886689e-02  -9.9680208e-02   1.8233348e-02   1.5100624e-01   6.5015153e-03   2.6925015e-01  -1.1705935e-01   2.7230685e-02   1.1799568e-01   3.9485808e-01   3.0128867e-01  -1.4213384e-01  -4.1698527e-02   9.4296267e-02  -3.0820228e-02   8.2666594e-02   3.7335789e-01   2.8264772e-01  -8.4176430e-02   2.4018358e-01  -1.7953967e-01  -1.4076277e-01  -1.3843041e-01   1.8064692e-01  -1.0089835e-01   3.1356839e-01  -1.6404700e-01  -8.6934549e-02   1.1468107e-01   4.0334278e-01   3.5862252e-01  -1.0533746e-01  -1.7326236e-01   4.7895548e-02  -1.5160451e-01   9.6294976e-02
   3.5565891e-01   2.5228264e-01   2.4326390e-02   2.1546581e-01  -3.3414806e-02  -1.1559284e-01   2.5991617e-02   1.4864755e-01   9.3200815e-03   2.7542724e-01  -8.7262108e-02   2.9663192e-02   1.0832396e-01   3.9178332e-01   2.7861912e-01  -1.3236697e-01  -3.8863370e-02   7.8458669e-02  -1.7711120e-02   9.1626873e-02   3.8573377e-01   2.6465020e-01  -6.3742495e-02   2.4366786e-01  -1.8294397e-01  -1.4194471e-01  -1.1263258e-01   1.7152473e-01  -1.2548584e-01   3.1982744e-01  -1.4910041e-01  -7.6285532e-02   1.2928107e-01   4.0546886e-01   3.6934436e-01  -1.1837459e-01  -1.7677231e-01   7.6469695e-02  -1.6791245e-01   7.4244094e-02


==> data/NormalExp1TrainNoisyX.dat <==
   9.7007764e-01   9.7795674e-01   4.3834557e-01   9.5381004e-01  -6.7324332e-01  -7.4106231e-01   2.2627542e-01   9.0624971e-01   2.6905689e-01   9.9593772e-01  -8.4089847e-01   4.6954937e-01   8.7866685e-01   9.7428800e-01   5.0169119e-01  -5.4517665e-01  -7.8110415e-01   7.6909063e-01  -6.7122918e-01   7.9020305e-01
   9.8218380e-01   9.7929437e-01   4.2265890e-01   9.5186513e-01  -6.4999717e-01  -7.5150334e-01   2.2761629e-01   8.8765909e-01   2.7125001e-01   9.7445051e-01  -8.3323401e-01   4.3392848e-01   8.3388050e-01   9.8035840e-01   4.8816723e-01  -5.5585263e-01  -7.9059718e-01   7.8145813e-01  -6.4990788e-01   7.6477264e-01
   9.9288554e-01   9.5586916e-01   4.1075870e-01   9.5480486e-01  -6.3669981e-01  -7.4824161e-01   2.3509040e-01   8.8115293e-01   2.6553346e-01   9.5390398e-01  -8.2148196e-01   4.6456946e-01   8.2771751e-01   9.4641942e-01   4.8916773e-01  -5.6920867e-01  -7.7250415e-01   7.5712335e-01  -6.2975611e-01   7.6023729e-01
   9.8334950e-01   9.4137001e-01   4.0275740e-01   9.3131999e-01  -6.4526696e-01  -7.3092042e-01   2.1394102e-01   8.6851579e-01   2.4293612e-01   9.4914686e-01  -8.2263587e-01   4.3587185e-01   8.1883879e-01   9.4566242e-01   4.8956862e-01  -5.7687231e-01  -7.6926469e-01   7.5366751e-01  -6.2276154e-01   7.3241722e-01
   9.6875959e-01   9.5413192e-01   4.1076872e-01   8.9071683e-01  -6.1713534e-01  -7.0531748e-01   2.1405920e-01   8.4994312e-01   2.4163820e-01   9.4756748e-01  -8.2003675e-01   4.3468109e-01   8.0747286e-01   9.5727566e-01   4.8716898e-01  -5.6942665e-01  -7.6682539e-01   7.2956406e-01  -5.9906338e-01   7.2522209e-01
   9.3082614e-01   9.2373882e-01   4.0700227e-01   9.1794854e-01  -6.0075812e-01  -7.2463534e-01   2.2437918e-01   8.5248471e-01   2.4585989e-01   9.6856745e-01  -7.9761127e-01   4.1451883e-01   7.7687087e-01   9.3110336e-01   4.9978440e-01  -5.5608826e-01  -7.2981818e-01   7.1259096e-01  -6.0113052e-01   7.1367784e-01
   9.3602057e-01   9.2705277e-01   3.9387414e-01   8.9515808e-01  -6.0356739e-01  -7.3099072e-01   1.9291534e-01   8.3203018e-01   2.4732485e-01   9.3770312e-01  -8.0722641e-01   3.9908747e-01   7.6481820e-01   9.4376876e-01   5.0755243e-01  -5.5433605e-01  -7.3279618e-01   6.9543048e-01  -5.9924809e-01   7.0926077e-01
   9.3638086e-01   8.9939594e-01   3.7183483e-01   8.7281525e-01  -5.6990717e-01  -7.1768002e-01   2.1153934e-01   8.2554648e-01   2.2835325e-01   9.1107418e-01  -8.2096962e-01   3.9438371e-01   7.6718468e-01   9.1911463e-01   5.1648367e-01  -5.7551750e-01  -6.9230912e-01   6.8285012e-01  -5.7787106e-01   6.9682895e-01
   9.1851459e-01   8.8814208e-01   3.8460910e-01   8.6369910e-01  -5.6769922e-01  -7.2187481e-01   1.9524679e-01   8.1194069e-01   2.1373561e-01   9.1021186e-01  -8.1525023e-01   3.7403736e-01   7.7547192e-01   9.2373315e-01   5.0523995e-01  -5.6290376e-01  -7.1406466e-01   6.7275321e-01  -5.5731045e-01   6.9466636e-01
   9.0892913e-01   8.8703265e-01   3.5958213e-01   8.5504183e-01  -5.6608726e-01  -7.2413330e-01   1.9923349e-01   8.0805804e-01   2.1752510e-01   9.2031326e-01  -8.1600632e-01   3.5637942e-01   7.4840108e-01   9.1111974e-01   5.1557255e-01  -5.6379590e-01  -6.9158325e-01   6.6077067e-01  -5.4258928e-01   6.6779971e-01
   9.1364426e-01   8.7553230e-01   3.4896784e-01   8.4576727e-01  -5.5669915e-01  -7.0595690e-01   1.7872908e-01   7.9731422e-01   2.2489858e-01   8.9128459e-01  -7.8210325e-01   3.8359304e-01   7.3661097e-01   9.0983733e-01   5.1653711e-01  -5.6156089e-01  -6.9703848e-01   6.5342046e-01  -5.4673340e-01   6.7051534e-01
   9.1400771e-01   8.8238305e-01   3.4822315e-01   8.4723808e-01  -5.3995989e-01  -7.0505050e-01   1.8609609e-01   7.6733333e-01   2.1169527e-01   8.9020338e-01  -7.9424553e-01   3.5604545e-01   7.3021596e-01   8.8573929e-01   5.2712610e-01  -5.7475736e-01  -6.7554622e-01   6.4859668e-01  -5.4497587e-01   6.3165121e-01
   8.9500143e-01   8.8083580e-01   3.2693277e-01   8.3122910e-01  -5.2876041e-01  -7.1767697e-01   1.6865789e-01   7.7809011e-01   1.9561216e-01   8.6436679e-01  -8.0538356e-01   3.5497807e-01   7.1403076e-01   9.0271999e-01   4.8665846e-01  -5.6437505e-01  -6.5677708e-01   6.2575130e-01  -5.1480041e-01   6.6938483e-01
   8.8169874e-01   8.4401104e-01   3.3197735e-01   8.1094033e-01  -5.2002859e-01  -7.0615530e-01   1.6587164e-01   7.6064892e-01   2.0861813e-01   8.4103865e-01  -7.9755625e-01   3.5908523e-01   6.8492827e-01   9.0576160e-01   4.9420290e-01  -5.4900695e-01  -6.3224904e-01   5.9157568e-01  -5.0195666e-01   6.5062699e-01
   8.9596770e-01   8.3102001e-01   3.0997696e-01   8.1010898e-01  -4.9461062e-01  -7.2437526e-01   1.6348677e-01   7.4188307e-01   1.8473313e-01   8.6318656e-01  -8.0522547e-01   3.2608522e-01   6.9057639e-01   8.6672739e-01   5.0549947e-01  -5.8944934e-01  -6.1050830e-01   6.2004131e-01  -5.1736812e-01   6.1630966e-01
   8.6979886e-01   8.3031656e-01   2.9868784e-01   7.9890894e-01  -4.8748779e-01  -7.1902250e-01   1.6786541e-01   7.3109889e-01   1.9522642e-01   8.5769240e-01  -7.6744851e-01   3.3144014e-01   6.7648893e-01   8.8485890e-01   4.8457130e-01  -5.5858817e-01  -6.3871674e-01   5.9647991e-01  -4.9772948e-01   6.0870274e-01
   8.7683041e-01   8.1272170e-01   3.2920648e-01   7.9453537e-01  -4.9960153e-01  -7.0257801e-01   1.4276292e-01   7.1419030e-01   1.9539252e-01   8.2486857e-01  -7.6675380e-01   3.1816005e-01   6.7536715e-01   8.8238942e-01   5.1118792e-01  -5.5871901e-01  -6.1823715e-01   5.8348918e-01  -4.6420915e-01   5.9856241e-01
   8.7343280e-01   8.2644449e-01   3.1217053e-01   7.7850783e-01  -4.7274395e-01  -6.9721143e-01   1.6254840e-01   7.1556663e-01   1.8220030e-01   8.2375394e-01  -7.5831047e-01   3.0628764e-01   6.4872378e-01   8.7835155e-01   4.9897380e-01  -5.5483108e-01  -6.2254102e-01   5.8767859e-01  -4.6481771e-01   6.0265647e-01
   8.4660431e-01   7.9498220e-01   2.9452677e-01   7.7405044e-01  -4.5652964e-01  -7.0085560e-01   1.5129000e-01   7.1267458e-01   1.7717180e-01   8.2846003e-01  -7.7073197e-01   3.0298474e-01   6.4097446e-01   8.5228685e-01   5.1890094e-01  -5.7085616e-01  -5.9693546e-01   5.6390235e-01  -4.6037080e-01   5.9944368e-01
   8.5307070e-01   7.9530310e-01   2.9402806e-01   7.6398295e-01  -4.4808903e-01  -6.9442761e-01   1.4129550e-01   6.9087208e-01   1.5581534e-01   8.2595101e-01  -7.6026198e-01   3.0706716e-01   6.4084514e-01   8.5049813e-01   5.0670551e-01  -5.6236662e-01  -5.8553605e-01   5.5864946e-01  -4.5004496e-01   5.7310644e-01
   8.4971711e-01   7.8764899e-01   2.8010315e-01   7.4728774e-01  -4.6512599e-01  -6.7931837e-01   1.5603646e-01   6.8962017e-01   1.6906696e-01   8.1280101e-01  -7.5743168e-01   2.8628841e-01   6.2793874e-01   8.2653993e-01   4.9190136e-01  -5.6380422e-01  -5.8624988e-01   5.5960007e-01  -4.6163258e-01   5.5189029e-01
   8.5244551e-01   7.5423376e-01   2.8106127e-01   7.3913829e-01  -4.3833788e-01  -6.8739501e-01   1.3705904e-01   6.8943632e-01   1.6883157e-01   7.9838469e-01  -7.6078061e-01   2.7704380e-01   6.2689351e-01   8.3416182e-01   5.2536942e-01  -5.6800814e-01  -5.4904110e-01   5.4086372e-01  -4.3647566e-01   5.5576054e-01
   8.1365174e-01   7.6407570e-01   2.8102208e-01   7.3024337e-01  -4.2497741e-01  -7.0063271e-01   1.3627922e-01   6.7341697e-01   1.6787354e-01   7.9298895e-01  -7.4399787e-01   2.8590818e-01   6.0788223e-01   8.2907290e-01   4.9799731e-01  -5.5810402e-01  -5.3866440e-01   5.4343924e-01  -4.3857371e-01   5.4772325e-01
   8.1586732e-01   7.8372719e-01   2.8088980e-01   7.2593064e-01  -4.2251821e-01  -7.0385030e-01   1.4175082e-01   6.8281980e-01   1.6161543e-01   7.6818592e-01  -7.5722034e-01   2.8067471e-01   6.0766167e-01   8.3600322e-01   4.9960469e-01  -5.5001958e-01  -5.5380272e-01   5.0274563e-01  -4.4133067e-01   5.3150402e-01
   8.3681766e-01   7.5956916e-01   2.4641275e-01   7.1822930e-01  -4.1193644e-01  -6.7934880e-01   1.3813165e-01   6.6218474e-01   1.5970391e-01   7.8480368e-01  -7.4119971e-01   2.6822160e-01   6.0362433e-01   8.2934165e-01   5.2396984e-01  -5.5595622e-01  -5.3803458e-01   5.2548067e-01  -4.1936918e-01   5.0313928e-01
   8.1829440e-01   7.4567857e-01   2.5296553e-01   7.1624230e-01  -4.0167120e-01  -6.6772926e-01   1.3278477e-01   6.4812578e-01   1.3458296e-01   7.8030444e-01  -7.2459533e-01   2.7773809e-01   5.9910284e-01   8.3686340e-01   5.0763935e-01  -5.5113494e-01  -5.1183214e-01   5.1717481e-01  -3.7979848e-01   5.3009174e-01
   8.0250884e-01   7.2486897e-01   2.5800851e-01   6.9341566e-01  -4.0589114e-01  -6.7723523e-01   1.2548834e-01   6.5229708e-01   1.4856010e-01   7.4986582e-01  -7.2838173e-01   2.5537202e-01   5.8494163e-01   8.2897168e-01   5.1863052e-01  -5.4986456e-01  -4.9666078e-01   5.0384783e-01  -3.9280149e-01   5.1237169e-01
   7.8939662e-01   7.3529167e-01   2.5816165e-01   7.0037748e-01  -3.9638998e-01  -6.7608237e-01   1.1186723e-01   6.3921161e-01   1.3317880e-01   7.5533960e-01  -7.3541217e-01   2.5826323e-01   5.7094811e-01   8.3035644e-01   5.1683843e-01  -5.4827004e-01  -4.9056788e-01   4.8888636e-01  -3.7827263e-01   5.0864904e-01
   8.1454084e-01   7.1997332e-01   2.4746282e-01   7.0734839e-01  -3.8509246e-01  -6.7397414e-01   1.1320122e-01   6.3137508e-01   1.4316402e-01   7.6682092e-01  -7.2750565e-01   2.6177151e-01   5.6715908e-01   8.1005627e-01   5.1858758e-01  -5.5430654e-01  -4.9579899e-01   4.9216450e-01  -3.6648928e-01   4.8612585e-01
   7.8025849e-01   7.1053267e-01   2.3131687e-01   6.8444741e-01  -3.7894100e-01  -6.9199966e-01   1.3757875e-01   6.1154004e-01   1.5274323e-01   7.4505539e-01  -7.2635713e-01   2.5662163e-01   5.7508626e-01   7.9935962e-01   5.3045290e-01  -5.3922180e-01  -4.7063273e-01   4.7863935e-01  -3.6464024e-01   4.8085085e-01
   7.8344455e-01   7.1494984e-01   2.4665043e-01   6.8267015e-01  -3.7822482e-01  -6.5875999e-01   1.2744575e-01   6.1670762e-01   1.3799695e-01   7.3597534e-01  -7.1357241e-01   2.4100598e-01   5.5064763e-01   7.9904612e-01   4.9353207e-01  -5.5559773e-01  -4.6257366e-01   4.7930942e-01  -3.6335915e-01   4.7853868e-01
   7.7961982e-01   7.2415255e-01   2.2914249e-01   6.7522152e-01  -3.6413727e-01  -6.7267769e-01   1.1313615e-01   5.8127363e-01   1.2984215e-01   7.2352194e-01  -6.9954697e-01   2.2629666e-01   5.4973532e-01   7.8854947e-01   5.1564008e-01  -5.2489992e-01  -4.7190210e-01   4.6152280e-01  -3.7217554e-01   4.8554540e-01
   7.7751353e-01   7.0756016e-01   2.3572869e-01   6.6573921e-01  -3.4934233e-01  -6.7512029e-01   1.1895546e-01   5.7717448e-01   1.3575789e-01   7.2256337e-01  -6.9074722e-01   2.3973796e-01   5.4180111e-01   7.9352309e-01   5.1541311e-01  -5.3563384e-01  -4.6528534e-01   4.8073741e-01  -3.5616023e-01   4.7038640e-01
   7.5974714e-01   7.1270814e-01   2.1078805e-01   6.6669807e-01  -3.1932811e-01  -6.5406776e-01   1.2162124e-01   5.7818316e-01   1.2177324e-01   7.1659696e-01  -6.9669636e-01   2.3589198e-01   5.2083666e-01   8.1417814e-01   5.0793015e-01  -5.3592653e-01  -4.4467133e-01   4.4537108e-01  -3.4105448e-01   4.6035583e-01
   7.7405422e-01   6.8978960e-01   2.1784106e-01   6.4706850e-01  -3.5032517e-01  -6.6144827e-01   9.7962349e-02   5.9053805e-01   1.3313999e-01   7.0672912e-01  -6.9520391e-01   2.2006538e-01   5.2007868e-01   7.9386756e-01   4.9387367e-01  -5.4485523e-01  -4.4392064e-01   4.3249278e-01  -3.3014536e-01   4.4184963e-01
   7.5377587e-01   6.7533740e-01   2.2105259e-01   6.5098041e-01  -3.2233309e-01  -6.5995314e-01   1.0213954e-01   5.7831742e-01   1.4927372e-01   6.9509101e-01  -6.8364049e-01   2.2288500e-01   5.2021746e-01   7.7067293e-01   4.9758781e-01  -5.3699462e-01  -4.2942839e-01   4.3293045e-01  -3.4302819e-01   4.6241316e-01
   7.6165038e-01   6.7242479e-01   2.1305569e-01   6.4354901e-01  -3.3608052e-01  -6.4554644e-01   1.0773582e-01   5.7368200e-01   1.1794716e-01   6.9583780e-01  -6.8550530e-01   2.2180840e-01   5.1675146e-01   7.7264248e-01   4.9531177e-01  -5.3205564e-01  -4.3028729e-01   4.3997747e-01  -3.4516481e-01   4.2287004e-01
   7.5508562e-01   6.5443201e-01   2.1055407e-01   6.3456717e-01  -3.2246315e-01  -6.3537117e-01   7.6597177e-02   5.7709521e-01   1.0254706e-01   7.0790342e-01  -6.8681474e-01   2.1071892e-01   5.0520468e-01   7.8283499e-01   5.0565761e-01  -5.4292287e-01  -4.2101880e-01   4.2040254e-01  -3.2950817e-01   4.3793250e-01
   7.4723261e-01   6.6028088e-01   1.9538273e-01   6.2318494e-01  -3.0876158e-01  -6.3242942e-01   1.0144910e-01   5.7540064e-01   1.1565937e-01   6.8998013e-01  -6.9216265e-01   2.0883758e-01   4.7847265e-01   7.6790898e-01   5.1440385e-01  -5.3262838e-01  -4.0634086e-01   4.1045560e-01  -3.1452937e-01   4.1931115e-01
   7.5131940e-01   6.6152112e-01   1.9599008e-01   6.2992143e-01  -3.1613073e-01  -6.1820754e-01   1.1547771e-01   5.4459628e-01   1.2423599e-01   6.9070396e-01  -6.5077852e-01   2.0002757e-01   4.9338085e-01   7.6083095e-01   5.1991789e-01  -5.3297386e-01  -4.0617484e-01   4.2892482e-01  -3.3108850e-01   4.3476349e-01
   7.5459115e-01   6.5914264e-01   2.0316490e-01   6.0753808e-01  -2.9929857e-01  -6.3916075e-01   1.1364667e-01   5.3793749e-01   1.1993620e-01   6.8348019e-01  -6.6677903e-01   2.0911226e-01   4.8352656e-01   7.5472379e-01   4.9525142e-01  -5.5934148e-01  -4.0826297e-01   4.1372864e-01  -3.1004837e-01   4.1422237e-01
   7.3932117e-01   6.4076937e-01   1.8872354e-01   5.9818404e-01  -2.8869405e-01  -6.3023026e-01   7.6450373e-02   5.1965487e-01   1.0374301e-01   6.8060074e-01  -6.5231289e-01   2.0797170e-01   4.8289365e-01   7.5625844e-01   5.1171558e-01  -5.3589152e-01  -3.9086114e-01   3.9507351e-01  -2.9590463e-01   4.0756882e-01
   7.3433276e-01   6.3551391e-01   1.7657224e-01   6.1208430e-01  -2.9816154e-01  -6.0988900e-01   1.1300219e-01   5.3737817e-01   1.0280781e-01   6.7392820e-01  -6.4760255e-01   2.0156387e-01   4.6871243e-01   7.4236198e-01   4.8707704e-01  -5.3220569e-01  -3.8296715e-01   3.8669766e-01  -3.0058576e-01   4.1243324e-01
   7.3854347e-01   6.2097463e-01   1.7466622e-01   5.8805341e-01  -2.8589884e-01  -6.0330876e-01   7.9637746e-02   5.2920984e-01   1.0597676e-01   6.7103804e-01  -6.4783902e-01   2.0898581e-01   4.6632556e-01   7.4084147e-01   5.1751097e-01  -5.4309434e-01  -3.7066346e-01   3.9262287e-01  -2.8166640e-01   3.8600139e-01
   7.3039996e-01   6.4054205e-01   1.7855942e-01   6.0593208e-01  -2.8308809e-01  -6.1013163e-01   9.6148542e-02   5.1597312e-01   1.1482914e-01   6.5045334e-01  -6.3216582e-01   1.8014554e-01   4.6257585e-01   7.5600094e-01   4.9940450e-01  -5.3567126e-01  -3.7880692e-01   3.6982291e-01  -2.6450225e-01   3.8990760e-01
   7.3318263e-01   6.2482394e-01   1.8055785e-01   5.8926304e-01  -2.6934463e-01  -6.0023596e-01   8.8458035e-02   5.1696094e-01   9.7957682e-02   6.4459237e-01  -6.3041250e-01   1.7344842e-01   4.5594838e-01   7.3165177e-01   4.9606282e-01  -5.0695603e-01  -3.6159877e-01   3.9402286e-01  -2.7903488e-01   3.8508699e-01
   7.2151693e-01   6.2858543e-01   1.7587038e-01   5.8518332e-01  -2.6157774e-01  -6.0556599e-01   8.9130466e-02   5.0860663e-01   1.0505888e-01   6.5204495e-01  -6.4974922e-01   1.8375097e-01   4.4469711e-01   7.3227537e-01   4.9406510e-01  -5.1936863e-01  -3.5398562e-01   3.7717979e-01  -2.6239620e-01   3.9795643e-01
   7.1201485e-01   6.0808621e-01   1.7340181e-01   5.8507090e-01  -2.8689519e-01  -6.1702591e-01   8.0397800e-02   5.0712216e-01   8.2831033e-02   6.4700155e-01  -6.0854368e-01   1.8912595e-01   4.3344937e-01   7.4043915e-01   5.0622756e-01  -5.1502390e-01  -3.6378028e-01   3.7557149e-01  -2.7284557e-01   3.8668128e-01
   7.0774464e-01   6.0711750e-01   1.6614024e-01   5.9103001e-01  -2.5792151e-01  -5.9749061e-01   9.2507673e-02   4.9902006e-01   1.0931287e-01   6.5359950e-01  -6.2335065e-01   1.8864550e-01   4.4351366e-01   7.2692721e-01   4.9438803e-01  -5.1356917e-01  -3.5658036e-01   3.4970626e-01  -2.6644823e-01   3.7611369e-01
   6.9657824e-01   6.1124018e-01   1.8503226e-01   5.7977051e-01  -2.5910006e-01  -6.1034710e-01   6.1972159e-02   4.8300275e-01   6.9022510e-02   6.2982871e-01  -6.1006815e-01   1.8664110e-01   4.2012655e-01   7.2302028e-01   4.7859565e-01  -5.2756376e-01  -3.4394156e-01   3.6334345e-01  -2.5242855e-01   3.6227683e-01
   7.0552011e-01   6.0112492e-01   1.4663156e-01   5.7484546e-01  -2.5450574e-01  -5.9248735e-01   9.8619826e-02   4.9954291e-01   9.4230154e-02   6.4568420e-01  -6.1675088e-01   1.5666297e-01   4.4906769e-01   7.2802477e-01   5.0544729e-01  -5.2182279e-01  -3.4777934e-01   3.4596069e-01  -2.6031587e-01   3.7707814e-01
   6.8031335e-01   5.9324306e-01   1.5618896e-01   5.6479430e-01  -2.5231710e-01  -5.9448196e-01   7.5008332e-02   4.9549482e-01   9.7574867e-02   6.3016157e-01  -5.8798433e-01   1.7470404e-01   4.2835469e-01   7.2356068e-01   5.0936668e-01  -5.2558524e-01  -3.2105993e-01   3.4295128e-01  -2.4904560e-01   3.6272823e-01
   6.6978255e-01   5.9765553e-01   1.5556809e-01   5.6698333e-01  -2.5582688e-01  -5.7040811e-01   8.1212070e-02   4.8783432e-01   8.0492631e-02   6.2765765e-01  -6.0283343e-01   1.6026008e-01   4.2400696e-01   6.9761201e-01   5.0052086e-01  -5.2085215e-01  -3.2844730e-01   3.3374265e-01  -2.5165012e-01   3.6248050e-01
   6.7725016e-01   6.0043291e-01   1.4835486e-01   5.4278537e-01  -2.5842126e-01  -5.7364975e-01   6.8914128e-02   4.7236334e-01   9.0307994e-02   6.1866072e-01  -5.9168621e-01   1.5840275e-01   4.2861581e-01   7.1060470e-01   4.9378949e-01  -4.9175571e-01  -3.1684410e-01   3.3708057e-01  -2.3265381e-01   3.6213788e-01
   6.7983224e-01   5.8369257e-01   1.4220356e-01   5.4027677e-01  -2.4472956e-01  -5.4949951e-01   7.0767877e-02   4.7673641e-01   8.5269263e-02   6.2887130e-01  -5.8753109e-01   1.6927360e-01   3.9103919e-01   6.9562961e-01   5.0439182e-01  -5.0138973e-01  -3.2575784e-01   3.2247263e-01  -2.3286199e-01   3.3792424e-01
   6.8804628e-01   5.8136433e-01   1.5974193e-01   5.4262515e-01  -2.3312544e-01  -5.5196966e-01   5.9769859e-02   4.7644582e-01   6.6937901e-02   5.9787520e-01  -5.9405252e-01   1.4337773e-01   3.9358562e-01   7.1154286e-01   5.1157162e-01  -5.0993426e-01  -3.0942597e-01   3.3053703e-01  -2.1091444e-01   3.3118269e-01
   6.6137433e-01   5.8354880e-01   1.4274708e-01   5.5549521e-01  -2.2670338e-01  -5.5919255e-01   7.9620953e-02   4.5138719e-01   7.4379881e-02   6.0154490e-01  -5.6903558e-01   1.4318346e-01   4.1850490e-01   6.9717818e-01   4.8893971e-01  -4.9203253e-01  -3.1594991e-01   3.2527561e-01  -2.2598889e-01   3.3306668e-01
   6.6855433e-01   5.7858591e-01   1.4331186e-01   5.3407194e-01  -2.2189584e-01  -5.6496502e-01   7.2359148e-02   4.6213424e-01   8.8796515e-02   5.9771551e-01  -5.6840385e-01   1.6020290e-01   3.9515441e-01   6.9398303e-01   5.0754856e-01  -5.0143947e-01  -2.9766655e-01   3.2930177e-01  -2.2613985e-01   3.2916938e-01
   6.4198049e-01   5.6935589e-01   1.2093418e-01   5.2306801e-01  -2.2541203e-01  -5.4511959e-01   7.8020516e-02   4.3779479e-01   7.4678002e-02   5.9453929e-01  -5.6705315e-01   1.4460555e-01   4.0412264e-01   6.8765064e-01   4.9062983e-01  -4.8240659e-01  -2.7820614e-01   3.1167979e-01  -2.3854688e-01   3.4032201e-01
   6.6122082e-01   5.7139795e-01   1.4826204e-01   5.1471997e-01  -2.2294932e-01  -5.5621974e-01   6.1684173e-02   4.4008094e-01   8.5663072e-02   6.0356809e-01  -5.6437915e-01   1.5234574e-01   4.0320620e-01   7.0496044e-01   4.8814486e-01  -4.7559185e-01  -2.8247917e-01   3.0554423e-01  -2.3323109e-01   3.0294829e-01
   6.5214360e-01   5.5830568e-01   1.3007961e-01   5.2743619e-01  -2.1701633e-01  -5.5371227e-01   6.8422537e-02   4.3995438e-01   7.2380615e-02   5.7613884e-01  -5.5485198e-01   1.3777352e-01   3.8753284e-01   6.9828856e-01   4.8366028e-01  -4.9307876e-01  -2.9786688e-01   3.0871463e-01  -2.1831323e-01   3.3114107e-01
   6.4109197e-01   5.5099616e-01   1.4022546e-01   5.0072013e-01  -2.1619025e-01  -5.2756819e-01   6.2078194e-02   4.3701805e-01   8.7657007e-02   5.8574372e-01  -5.5105099e-01   1.3931881e-01   3.5848477e-01   6.7907410e-01   4.9468536e-01  -4.8787873e-01  -2.7516126e-01   3.1578215e-01  -1.9694673e-01   3.2481243e-01
   6.5004649e-01   5.4960589e-01   1.4615299e-01   5.2387919e-01  -2.1205904e-01  -5.1819605e-01   5.8263176e-02   4.3827585e-01   6.5159898e-02   5.7790381e-01  -5.5677704e-01   1.3758834e-01   3.7616913e-01   6.8557040e-01   4.8044083e-01  -4.8595540e-01  -2.6227905e-01   2.9483142e-01  -2.1065194e-01   2.9831698e-01
   6.5230303e-01   5.5572596e-01   1.3505579e-01   5.0642705e-01  -2.0082846e-01  -5.3359631e-01   7.8574225e-02   4.5348663e-01   7.7829881e-02   5.8778468e-01  -5.3652138e-01   1.3525712e-01   3.6086241e-01   6.7862100e-01   4.9148432e-01  -4.5793325e-01  -2.6123113e-01   2.8732535e-01  -2.0459901e-01   2.9292989e-01
   6.2104343e-01   5.7004513e-01   1.1132475e-01   5.1970196e-01  -1.8505645e-01  -5.1749298e-01   6.3851496e-02   4.2926840e-01   7.0577052e-02   5.7144324e-01  -5.3713174e-01   1.3626935e-01   3.6625137e-01   6.7839087e-01   4.9506764e-01  -4.7444457e-01  -2.6067863e-01   2.9478957e-01  -2.0609733e-01   2.9232582e-01
   6.5141335e-01   5.4514133e-01   1.3117152e-01   5.0982366e-01  -1.8974890e-01  -5.2014885e-01   5.7319949e-02   4.1793084e-01   8.5839125e-02   5.8340487e-01  -5.2388808e-01   1.2508044e-01   3.8509850e-01   6.8068817e-01   4.7789665e-01  -4.7104349e-01  -2.6465017e-01   2.9982138e-01  -1.8775463e-01   3.0417463e-01
   6.3487498e-01   5.4071395e-01   1.4009061e-01   4.9091760e-01  -1.9328309e-01  -5.2992334e-01   5.9891051e-02   4.2228430e-01   5.8602179e-02   5.8785167e-01  -5.2033876e-01   1.1669725e-01   3.6020703e-01   6.6195949e-01   4.9659802e-01  -4.7163720e-01  -2.6725247e-01   2.9541256e-01  -1.9120450e-01   3.0309730e-01
   6.5363226e-01   5.2685188e-01   1.0933023e-01   4.8581940e-01  -1.7451430e-01  -5.0580245e-01   5.7893823e-02   4.1449852e-01   5.9255986e-02   5.8253116e-01  -5.1453474e-01   1.3338567e-01   3.6005048e-01   6.4783286e-01   4.7577717e-01  -4.7805381e-01  -2.5757804e-01   2.8379161e-01  -1.8401000e-01   2.7329573e-01
   6.3491013e-01   5.2626683e-01   1.2378045e-01   4.8372697e-01  -1.7768942e-01  -5.0421548e-01   6.7816238e-02   4.2200969e-01   5.2535887e-02   5.3400969e-01  -5.0845613e-01   1.2085730e-01   3.7313209e-01   6.6535929e-01   4.9091535e-01  -4.5527060e-01  -2.4118824e-01   2.9270713e-01  -1.8263532e-01   2.8546839e-01
   6.3695882e-01   5.1402563e-01   1.0703739e-01   4.6266228e-01  -1.8579667e-01  -4.9738457e-01   4.8263255e-02   4.1943315e-01   7.6725526e-02   5.5437569e-01  -5.0766825e-01   1.1139902e-01   3.5309785e-01   6.6504482e-01   4.6915455e-01  -4.4882766e-01  -2.4167273e-01   2.7296914e-01  -1.7148311e-01   3.0862282e-01
   6.3640323e-01   5.2346189e-01   1.1631385e-01   4.8669494e-01  -1.7838560e-01  -4.8082806e-01   4.2657243e-02   4.1066139e-01   5.3858812e-02   5.4913907e-01  -4.9526987e-01   1.1246347e-01   3.5651438e-01   6.7325713e-01   4.9084765e-01  -4.5286887e-01  -2.4210331e-01   2.6758410e-01  -1.6905457e-01   3.0196176e-01
   6.4662594e-01   5.1689595e-01   1.1577063e-01   4.8091401e-01  -1.6728075e-01  -4.8202617e-01   6.7438632e-02   4.1166123e-01   6.9128286e-02   5.4947971e-01  -5.1250762e-01   1.2857479e-01   3.4980628e-01   6.5771612e-01   4.7831110e-01  -4.7354077e-01  -2.2333480e-01   2.5973529e-01  -1.8251669e-01   2.8500961e-01
   6.1652224e-01   5.1563168e-01   1.2993008e-01   4.5814558e-01  -1.8056987e-01  -4.9038502e-01   4.2410803e-02   4.1889474e-01   5.4314729e-02   5.4879445e-01  -4.8190459e-01   1.2130264e-01   3.3800438e-01   6.5118074e-01   4.6786990e-01  -4.5652423e-01  -2.2558932e-01   2.5865100e-01  -1.7920565e-01   2.6726642e-01
   6.0100062e-01   5.1364387e-01   9.6762612e-02   4.5948826e-01  -1.5569247e-01  -4.7617365e-01   3.1764818e-02   3.9218310e-01   3.4654159e-02   5.5382642e-01  -4.8423766e-01   1.0472674e-01   3.3944636e-01   6.5874862e-01   4.6642671e-01  -4.4506818e-01  -2.1850974e-01   2.4178439e-01  -1.7244938e-01   2.7935149e-01
   6.0027508e-01   5.1473754e-01   1.0587005e-01   4.4436506e-01  -1.6548121e-01  -5.0013110e-01   5.3985661e-02   3.9117267e-01   5.0502661e-02   5.5033459e-01  -4.9243723e-01   1.1344835e-01   3.2195597e-01   6.8605372e-01   4.7580931e-01  -4.3320207e-01  -2.2291892e-01   2.6198917e-01  -1.7247908e-01   2.6562160e-01
   6.1940105e-01   5.0536860e-01   1.0144326e-01   4.4756567e-01  -1.7203947e-01  -4.8556811e-01   4.7324556e-02   3.8887157e-01   4.0617107e-02   5.3806507e-01  -4.6158154e-01   1.0328631e-01   3.2438475e-01   6.6319057e-01   4.8344713e-01  -4.4393896e-01  -2.2989452e-01   2.7066812e-01  -1.6617251e-01   2.7633016e-01
   6.1101298e-01   5.0805355e-01   9.9531703e-02   4.5742920e-01  -1.6648615e-01  -4.7161240e-01   5.6304196e-02   3.7715286e-01   5.8599231e-02   5.3687843e-01  -4.8985021e-01   1.2291277e-01   3.1202888e-01   6.4061532e-01   4.8189319e-01  -4.4710799e-01  -2.2137565e-01   2.5184243e-01  -1.5451150e-01   2.5473194e-01
   6.1248252e-01   5.0029235e-01   8.5449332e-02   4.3677707e-01  -1.4921329e-01  -4.7024495e-01   3.9945079e-02   3.7115245e-01   4.8688892e-02   5.3593710e-01  -4.6366794e-01   9.0855359e-02   3.2325559e-01   6.4488311e-01   4.7159904e-01  -4.4811465e-01  -2.1205652e-01   2.5250287e-01  -1.5519895e-01   2.5681624e-01
   6.0132567e-01   4.9675496e-01   9.5579185e-02   4.5904362e-01  -1.5542085e-01  -4.6728577e-01   5.2446346e-02   3.8165076e-01   4.7607990e-02   5.1041940e-01  -4.6073924e-01   9.5670533e-02   3.1090157e-01   6.2834876e-01   4.7359644e-01  -4.4190698e-01  -2.2034800e-01   2.5544238e-01  -1.7953209e-01   2.5915194e-01
   5.9524713e-01   5.0192930e-01   1.1233905e-01   4.6720252e-01  -1.4570128e-01  -4.6160965e-01   3.4724331e-02   3.7604397e-01   8.3654888e-02   5.1747712e-01  -4.5043810e-01   1.1641865e-01   3.2290904e-01   6.4207791e-01   4.9149783e-01  -4.3948157e-01  -1.9914944e-01   2.5035426e-01  -1.4981507e-01   2.6665968e-01
   5.9962510e-01   4.9110609e-01   7.9424742e-02   4.5450010e-01  -1.5593159e-01  -4.6047006e-01   6.0817057e-02   3.7538652e-01   5.9148935e-02   4.9758412e-01  -4.6473644e-01   1.1657875e-01   3.0821059e-01   6.4376147e-01   4.6742109e-01  -4.2467964e-01  -2.1709807e-01   2.2739895e-01  -1.3286676e-01   2.4399430e-01
   6.0028398e-01   4.9002661e-01   1.0012480e-01   4.3021779e-01  -1.4056401e-01  -4.3851376e-01   5.2151333e-02   3.7827915e-01   6.4251199e-02   5.2332362e-01  -4.3968231e-01   9.4579876e-02   3.0630255e-01   6.2833574e-01   4.7155790e-01  -4.3248044e-01  -1.9892366e-01   2.5139161e-01  -1.5014796e-01   2.5702620e-01
   5.9490427e-01   4.7755815e-01   8.5187463e-02   4.2693712e-01  -1.4271685e-01  -4.5009256e-01   3.3785354e-02   3.5949382e-01   5.8154390e-02   5.0441454e-01  -4.3593117e-01   9.2685211e-02   3.1205100e-01   6.2177691e-01   4.7998279e-01  -4.0276743e-01  -2.1001392e-01   2.3429593e-01  -1.4778297e-01   2.5502018e-01
   5.9274103e-01   4.7657912e-01   9.9264256e-02   4.4440739e-01  -1.3575764e-01  -4.5801291e-01   3.9632620e-02   3.6242719e-01   4.9637952e-02   5.1631439e-01  -4.0073782e-01   1.1752850e-01   3.1559816e-01   6.1505418e-01   4.6861698e-01  -3.9098910e-01  -1.8619859e-01   2.2559370e-01  -1.5434386e-01   2.6091608e-01
   5.7808730e-01   4.6730460e-01   8.0527136e-02   4.4205765e-01  -1.5683712e-01  -4.5282941e-01   3.9753017e-02   3.5215999e-01   5.2103644e-02   5.1044470e-01  -4.3502669e-01   1.0489821e-01   2.9035589e-01   6.2306373e-01   4.7323888e-01  -4.1079884e-01  -1.8401353e-01   2.2574844e-01  -1.4669969e-01   2.4802342e-01
   5.9816822e-01   4.9179154e-01   9.0921808e-02   4.1910053e-01  -1.2989190e-01  -4.1380062e-01   4.4897486e-02   3.3342462e-01   4.2071969e-02   5.0074228e-01  -4.3013349e-01   9.6459396e-02   3.0061495e-01   6.2329937e-01   4.6513572e-01  -4.1473845e-01  -2.0047136e-01   2.3929972e-01  -1.4585303e-01   2.3903067e-01
   5.8873560e-01   4.6319320e-01   8.8155271e-02   4.4718959e-01  -1.4518371e-01  -4.2607350e-01   5.3059218e-02   3.5092996e-01   5.5497657e-02   5.0162888e-01  -4.2470916e-01   1.0491241e-01   2.8540028e-01   6.1628654e-01   4.6282983e-01  -3.9056286e-01  -1.8238280e-01   2.2760638e-01  -1.4159286e-01   2.5499755e-01
   5.6717552e-01   4.6695527e-01   8.8088773e-02   4.4167786e-01  -1.1941962e-01  -4.3041959e-01   4.9272881e-02   3.4956151e-01   5.1112603e-02   4.8713411e-01  -4.1009233e-01   1.0073373e-01   2.9641572e-01   6.1957330e-01   4.6329591e-01  -3.9381779e-01  -1.8214953e-01   2.3257634e-01  -1.3485564e-01   2.2335393e-01
   5.7571439e-01   4.6514105e-01   8.9716290e-02   4.2154577e-01  -1.2158783e-01  -4.1942644e-01   2.5313112e-02   3.4936080e-01   3.9501917e-02   5.0706279e-01  -4.1780608e-01   1.0701408e-01   3.1212777e-01   6.2145356e-01   4.5945508e-01  -4.2121485e-01  -1.7688622e-01   2.3757884e-01  -1.3050326e-01   2.3404645e-01
   5.8506012e-01   4.6204326e-01   6.4039523e-02   3.9465796e-01  -1.1143751e-01  -4.1353846e-01   2.6761542e-02   3.4466207e-01   4.2436898e-02   4.8596227e-01  -4.0032472e-01   8.6235063e-02   2.9408668e-01   5.9313018e-01   4.6648988e-01  -3.9190585e-01  -1.7723805e-01   2.2083627e-01  -1.4351868e-01   2.2816187e-01
   5.8164346e-01   4.5110310e-01   9.7405316e-02   4.2487395e-01  -1.1093330e-01  -4.2358164e-01   3.0243363e-02   3.5159558e-01   6.0376333e-02   4.9189935e-01  -4.1245066e-01   7.8368137e-02   2.6816386e-01   6.0672322e-01   4.5896527e-01  -4.1305473e-01  -1.7537929e-01   2.2315782e-01  -1.3072166e-01   2.2685854e-01
   5.8824576e-01   4.3915469e-01   7.9070087e-02   4.3253379e-01  -1.2760560e-01  -4.0155487e-01   4.0746396e-02   3.4526508e-01   4.2308421e-02   4.8535089e-01  -4.1748015e-01   9.7664871e-02   2.8912585e-01   6.0056751e-01   4.4166723e-01  -3.9515632e-01  -1.7544712e-01   2.1198058e-01  -1.2966059e-01   2.2630005e-01
   5.7932094e-01   4.4925833e-01   8.5011156e-02   4.0150312e-01  -1.1087815e-01  -4.0120722e-01   1.5473459e-02   3.3661827e-01   3.6720267e-02   4.9257896e-01  -4.0947802e-01   8.3680062e-02   2.8515703e-01   5.9234685e-01   4.5644129e-01  -3.7099459e-01  -1.5694718e-01   2.1675213e-01  -1.2261796e-01   2.1580520e-01
   5.5399791e-01   4.5234785e-01   5.8771463e-02   4.2398153e-01  -1.2561513e-01  -4.0205598e-01   4.1913102e-02   3.4295303e-01   4.1959451e-02   4.9664055e-01  -4.0686850e-01   1.1055047e-01   2.7525838e-01   6.0503110e-01   4.4982087e-01  -3.8708464e-01  -1.6270592e-01   2.0363351e-01  -1.1600818e-01   2.1686426e-01
   5.5632903e-01   4.4733802e-01   6.5158119e-02   4.0086922e-01  -1.0993335e-01  -3.8531592e-01   4.3680683e-02   3.1694813e-01   3.4762362e-02   4.5698713e-01  -3.8626393e-01   8.0078406e-02   2.7808631e-01   5.8864159e-01   4.5368513e-01  -3.9116357e-01  -1.7508204e-01   2.0980713e-01  -1.3071119e-01   2.2445842e-01
   5.5401970e-01   4.4873637e-01   8.4006053e-02   4.2646453e-01  -1.1137836e-01  -3.8082878e-01   5.2872398e-02   3.4061599e-01   4.4107471e-02   4.8846287e-01  -4.0082054e-01   7.7852284e-02   2.6369597e-01   5.8478578e-01   4.5859962e-01  -3.6350101e-01  -1.7679786e-01   2.2223837e-01  -1.2226926e-01   2.2930972e-01
   5.4241434e-01   4.4493932e-01   8.3169462e-02   4.0026365e-01  -1.1328615e-01  -3.9579277e-01   2.7842992e-02   3.2667763e-01   3.4847083e-02   4.6175465e-01  -3.6193232e-01   7.9825905e-02   2.7594701e-01   5.8208482e-01   4.6416951e-01  -3.6669165e-01  -1.7933125e-01   1.9914450e-01  -1.1321512e-01   2.0169515e-01
   5.5012214e-01   4.4197391e-01   6.6625890e-02   4.1080904e-01  -1.0396662e-01  -3.8361727e-01   5.5321058e-02   3.3615396e-01   3.5471891e-02   4.9324884e-01  -3.6676499e-01   7.8929780e-02   2.6043864e-01   5.9062277e-01   4.4499443e-01  -3.7244262e-01  -1.5728431e-01   2.1021119e-01  -1.1080096e-01   1.9792177e-01
   5.3656453e-01   4.4685155e-01   6.4347761e-02   3.8433102e-01  -1.2539684e-01  -3.8021909e-01   2.1961839e-02   3.2801803e-01   2.8375495e-02   4.7088070e-01  -3.7285843e-01   6.9743587e-02   2.8850979e-01   5.9973523e-01   4.6021627e-01  -3.7103535e-01  -1.3522889e-01   2.0823732e-01  -1.2941947e-01   1.9700553e-01
   5.5508904e-01   4.3349181e-01   6.0866761e-02   3.9709453e-01  -9.7718015e-02  -3.8227600e-01   4.1765242e-02   3.1737728e-01   3.7328288e-02   4.7003274e-01  -3.5318393e-01   8.1933733e-02   2.7019935e-01   5.8773045e-01   4.4279538e-01  -3.6802820e-01  -1.7644189e-01   1.8326926e-01  -1.2234815e-01   1.9310633e-01
   5.4018434e-01   4.2891799e-01   9.5915105e-02   3.8401068e-01  -1.1128464e-01  -3.8097635e-01   4.4121220e-02   3.0472625e-01   4.4455703e-02   4.7078739e-01  -3.4890022e-01   6.8716190e-02   2.6190200e-01   5.9314472e-01   4.5470760e-01  -3.4735956e-01  -1.4173910e-01   1.9140401e-01  -1.0636500e-01   1.9723463e-01
   5.3819626e-01   4.4073839e-01   6.9741432e-02   4.0532050e-01  -1.0910986e-01  -3.6141379e-01   2.5625168e-02   3.0927728e-01   2.8502161e-02   4.5075821e-01  -3.6262661e-01   8.4219548e-02   2.5022496e-01   5.8081794e-01   4.5212955e-01  -3.5089269e-01  -1.5337532e-01   1.9723057e-01  -8.4660843e-02   1.9845090e-01
   5.5758672e-01   4.1529758e-01   7.4060058e-02   3.8607702e-01  -1.1857457e-01  -3.5747409e-01   3.3657711e-02   3.2391547e-01   4.6001856e-02   4.5032956e-01  -3.5437543e-01   7.3989261e-02   2.4964967e-01   5.8796512e-01   4.4681458e-01  -3.6270353e-01  -1.4442691e-01   1.8770807e-01  -1.1597158e-01   2.0138145e-01
   5.2768160e-01   4.1158135e-01   6.7129244e-02   4.0309184e-01  -8.4404386e-02  -3.6717593e-01   2.6374047e-02   3.0266986e-01   3.8986327e-02   4.7028658e-01  -3.5315020e-01   7.9206630e-02   2.6637239e-01   5.8387010e-01   4.4734852e-01  -3.5843902e-01  -1.3036824e-01   1.8533494e-01  -9.2685118e-02   1.7774222e-01
   5.3413992e-01   4.1456640e-01   8.6600439e-02   3.8327930e-01  -1.0387208e-01  -3.6836396e-01   2.6116913e-02   2.9011866e-01   4.5997032e-02   4.5371811e-01  -3.4648707e-01   8.1404934e-02   2.6114045e-01   5.7661430e-01   4.3704583e-01  -3.4233950e-01  -1.5247654e-01   1.9695673e-01  -1.0658725e-01   2.0655510e-01
   5.4341415e-01   4.3781856e-01   6.5886946e-02   3.9365252e-01  -8.6701476e-02  -3.6788102e-01   3.4618467e-02   3.0150440e-01   4.6397146e-02   4.5992102e-01  -3.4229196e-01   6.3082859e-02   2.4585571e-01   5.8001292e-01   4.2261296e-01  -3.5123587e-01  -1.3928068e-01   1.9101479e-01  -6.7524485e-02   1.9684715e-01
   5.3015782e-01   4.3007199e-01   5.9448629e-02   3.6915363e-01  -1.1737245e-01  -3.5410463e-01   3.2530160e-02   2.8932653e-01   5.1845666e-02   4.5013433e-01  -3.2630016e-01   5.5937097e-02   2.4205117e-01   5.6500449e-01   4.4104916e-01  -3.3264481e-01  -1.4578134e-01   1.7608685e-01  -9.0606499e-02   1.8883439e-01
   5.3379858e-01   4.3080159e-01   6.5237880e-02   3.5884564e-01  -9.3663657e-02  -3.4679572e-01   3.4424836e-02   2.9891586e-01   3.0760495e-02   4.5751850e-01  -3.2612909e-01   6.6374585e-02   2.3179590e-01   5.7327618e-01   4.4537904e-01  -3.3456366e-01  -1.2865459e-01   1.5240405e-01  -1.0603923e-01   1.9035321e-01
   5.1622557e-01   4.0526473e-01   5.9263900e-02   3.6049483e-01  -9.1659939e-02  -3.4513408e-01   3.7155281e-02   2.8020557e-01   2.6800193e-02   4.4199092e-01  -3.2361141e-01   6.2702251e-02   2.2930516e-01   5.7332074e-01   4.2844402e-01  -3.3842077e-01  -1.4992619e-01   1.9053570e-01  -1.1692258e-01   1.7836657e-01
   5.4369563e-01   4.0966302e-01   5.1618282e-02   3.4830190e-01  -8.6603301e-02  -3.2234056e-01   4.0805396e-02   2.7784551e-01   2.2365457e-02   4.5161591e-01  -3.1115853e-01   7.2692276e-02   2.2478133e-01   5.6419497e-01   4.3207726e-01  -3.2342496e-01  -1.2087859e-01   1.7892373e-01  -8.4278556e-02   1.8073167e-01
   5.2325888e-01   4.1313605e-01   5.7111708e-02   3.7174099e-01  -1.0243229e-01  -3.1925976e-01   1.4682221e-02   2.8120605e-01   3.1321009e-02   4.3829779e-01  -3.2288293e-01   6.5831277e-02   2.4685536e-01   5.5118213e-01   4.2364945e-01  -3.1732232e-01  -1.2193308e-01   1.7691348e-01  -1.0210653e-01   1.9338889e-01
   5.2955262e-01   4.1403951e-01   5.8703085e-02   3.6138628e-01  -8.2174552e-02  -3.1568217e-01   2.2288253e-02   2.8702245e-01   4.1480386e-02   4.4502945e-01  -3.3194688e-01   7.5514189e-02   2.4617032e-01   5.6439959e-01   4.4456602e-01  -3.1530546e-01  -1.0946436e-01   1.7817469e-01  -1.0071596e-01   1.8157698e-01
   5.1627721e-01   4.0916791e-01   7.0897620e-02   3.6955610e-01  -9.4945137e-02  -3.1552453e-01   4.1636787e-02   2.8608485e-01   3.9866164e-02   4.2847835e-01  -2.9578016e-01   6.2085905e-02   2.4663302e-01   5.6874289e-01   4.4651397e-01  -3.2043221e-01  -1.2087354e-01   1.8201394e-01  -9.0867141e-02   1.8901697e-01
   5.1393350e-01   3.8990196e-01   4.9732315e-02   3.4204801e-01  -8.7504184e-02  -3.2568843e-01   2.6842719e-02   2.8106004e-01   3.3218980e-02   4.2919316e-01  -3.0809369e-01   6.6475711e-02   2.2325987e-01   5.6536890e-01   4.2766260e-01  -3.1390522e-01  -1.2326263e-01   1.7198075e-01  -1.0130021e-01   1.6778921e-01
   5.2062895e-01   4.1241083e-01   6.9154918e-02   3.5805673e-01  -9.1119326e-02  -3.3315076e-01   2.1105146e-02   2.8666838e-01   3.1594688e-02   4.2972901e-01  -3.0299366e-01   5.5326848e-02   2.2985158e-01   5.5504120e-01   4.2309840e-01  -3.1623010e-01  -1.1459687e-01   1.8685688e-01  -8.1478837e-02   1.7172147e-01
   5.2763199e-01   4.1553741e-01   6.5367695e-02   3.5735506e-01  -7.6217097e-02  -3.1446919e-01   2.0310945e-02   2.7839169e-01   3.3057059e-02   4.3309011e-01  -3.0315031e-01   4.9883630e-02   2.3915087e-01   5.3338483e-01   3.9684493e-01  -3.0160739e-01  -1.2783898e-01   1.5896775e-01  -9.5966254e-02   1.5598887e-01
   5.1089841e-01   3.7869305e-01   7.0456578e-02   3.4568175e-01  -8.4741231e-02  -3.0875231e-01   2.3309105e-02   2.7489854e-01   2.4607469e-02   4.1701630e-01  -2.9480687e-01   7.2143136e-02   2.2284935e-01   5.5039857e-01   4.3165524e-01  -3.2249045e-01  -1.0080470e-01   1.9565876e-01  -6.5379679e-02   1.6962396e-01
   5.0772749e-01   4.0017756e-01   4.9344365e-02   3.4922740e-01  -7.6013428e-02  -3.0961890e-01   2.8535205e-02   2.7827131e-01   2.4315018e-02   4.1618638e-01  -2.7366228e-01   5.4618951e-02   2.3338451e-01   5.6254418e-01   4.1516808e-01  -3.0642924e-01  -1.0886239e-01   1.7724006e-01  -7.3716872e-02   1.6729003e-01
   5.0467310e-01   3.7617460e-01   8.1257242e-02   3.5355188e-01  -8.5972212e-02  -2.9934956e-01   7.8330454e-03   2.7533767e-01   1.7402184e-02   4.1972119e-01  -2.8407482e-01   5.3005864e-02   2.1766195e-01   5.5096073e-01   4.2887666e-01  -3.0190430e-01  -1.1544467e-01   1.4908220e-01  -7.5598625e-02   1.6713143e-01
   5.0626171e-01   3.7926659e-01   5.8991646e-02   3.3931481e-01  -7.8056938e-02  -2.8958526e-01   1.7470858e-02   2.8079832e-01   3.5729861e-02   4.3145724e-01  -2.7801303e-01   5.5434752e-02   2.1577577e-01   5.3473582e-01   4.2763319e-01  -3.0306165e-01  -1.1367855e-01   1.5044765e-01  -8.2450359e-02   1.7119998e-01
   4.9348833e-01   3.8990343e-01   5.0127929e-02   3.6157858e-01  -6.0517033e-02  -2.9622454e-01   1.6574055e-02   2.6084338e-01   4.7052050e-02   4.1288170e-01  -2.9803529e-01   7.0077299e-02   2.1483931e-01   5.4475443e-01   4.2785002e-01  -2.9487845e-01  -1.0341755e-01   1.4468998e-01  -8.5028317e-02   1.4567442e-01
   5.0212797e-01   3.7888313e-01   8.9787013e-02   3.4492020e-01  -7.8859437e-02  -2.9712041e-01   1.7135923e-02   2.8568200e-01   3.2716073e-02   4.0191977e-01  -2.8124898e-01   6.8810009e-02   2.1888008e-01   5.3947890e-01   4.3961575e-01  -2.8428037e-01  -1.1234654e-01   1.6978586e-01  -8.3680357e-02   1.6775689e-01
   4.9558482e-01   3.8562754e-01   4.3568410e-02   3.2997303e-01  -7.4705658e-02  -2.9060189e-01   4.2735950e-02   2.5047062e-01   2.4660281e-02   4.0838606e-01  -2.9548853e-01   5.1281481e-02   2.1268292e-01   5.2039840e-01   4.2483558e-01  -2.8356540e-01  -1.0496512e-01   1.5834989e-01  -7.3643468e-02   1.4764655e-01
   5.0640434e-01   3.6391349e-01   5.6500385e-02   3.3225016e-01  -8.4201393e-02  -2.8148048e-01   6.4795898e-03   2.4887993e-01   1.4911418e-02   4.1633905e-01  -2.7555115e-01   7.4205767e-02   2.1259929e-01   5.2230371e-01   4.1275080e-01  -2.9459103e-01  -8.5194382e-02   1.4427074e-01  -6.8627261e-02   1.6949292e-01
   4.9384837e-01   3.6649022e-01   6.0085828e-02   3.4286894e-01  -5.2612697e-02  -2.7532142e-01   2.5595312e-02   2.5718554e-01   2.0110810e-02   4.0420264e-01  -2.5831865e-01   6.0572874e-02   2.0891737e-01   5.3022816e-01   4.1224364e-01  -2.7091312e-01  -1.0391285e-01   1.5805324e-01  -8.2143564e-02   1.6422087e-01
   4.9705354e-01   3.7239299e-01   4.5504238e-02   3.3106656e-01  -9.9990570e-02  -2.7395921e-01   1.6488145e-02   2.6344726e-01   2.0365110e-02   3.9829659e-01  -2.7501600e-01   5.3468246e-02   2.1944178e-01   5.3036222e-01   4.1292840e-01  -2.7477449e-01  -9.2977300e-02   1.4877520e-01  -7.5060046e-02   1.4417382e-01
   5.0055126e-01   3.6681205e-01   5.7033210e-02   3.2345427e-01  -7.7579375e-02  -2.6919922e-01   1.9070807e-02   2.6580420e-01   3.5483722e-02   4.0568542e-01  -2.5944180e-01   6.0709477e-02   1.9254114e-01   5.2980825e-01   4.0188410e-01  -2.7110015e-01  -9.0082070e-02   1.4754560e-01  -6.8769002e-02   1.4136889e-01
   4.8583584e-01   3.8244420e-01   6.4452911e-02   3.3147136e-01  -6.2117901e-02  -2.8042835e-01   1.9505904e-02   2.6662492e-01   2.2649301e-02   3.9668552e-01  -2.4969141e-01   5.8207750e-02   2.1304597e-01   5.3246994e-01   4.1963921e-01  -2.8220714e-01  -9.3437126e-02   1.6217316e-01  -7.1378398e-02   1.6140350e-01
   4.7013929e-01   3.4953308e-01   5.1195257e-02   3.1965859e-01  -7.3771692e-02  -2.7362469e-01   2.2004675e-02   2.6954514e-01   2.9903926e-02   4.0537276e-01  -2.6581827e-01   6.9757578e-02   2.2388160e-01   5.1129292e-01   4.1648798e-01  -2.7372322e-01  -1.0384923e-01   1.4193283e-01  -5.0251531e-02   1.5539339e-01
   4.9072961e-01   3.7327240e-01   5.7009083e-02   3.3364881e-01  -6.9820174e-02  -2.8288708e-01   4.7626693e-03   2.5998666e-01   3.8692134e-02   3.9675572e-01  -2.6964297e-01   3.2868134e-02   2.0427144e-01   5.2966058e-01   4.1541361e-01  -2.9075986e-01  -9.4958787e-02   1.4001883e-01  -8.0800470e-02   1.4923352e-01
   4.8211734e-01   3.6348571e-01   4.6820154e-02   3.2976925e-01  -8.1367974e-02  -2.7407774e-01   3.0740122e-02   2.4551680e-01   3.2057570e-02   3.7297978e-01  -2.5225320e-01   5.3949107e-02   1.8732309e-01   5.1036057e-01   4.0135121e-01  -2.8033799e-01  -8.3114174e-02   1.1046735e-01  -6.4585945e-02   1.5244788e-01
   4.7136767e-01   3.5540484e-01   6.4438931e-02   3.0077039e-01  -7.0929067e-02  -2.5208064e-01   1.4201483e-02   2.5089423e-01   3.3096274e-02   4.0147507e-01  -2.6086209e-01   4.7147415e-02   1.7867001e-01   5.2482296e-01   4.1503910e-01  -2.6057343e-01  -1.0752425e-01   1.3424241e-01  -6.0821999e-02   1.4092294e-01
   4.7385609e-01   3.8472494e-01   4.9991609e-02   3.3422749e-01  -8.0182540e-02  -2.6203577e-01   1.9293327e-02   2.5529235e-01   1.1999427e-02   3.7372115e-01  -2.4669609e-01   6.7070229e-02   1.7735836e-01   5.1923651e-01   4.0380520e-01  -2.6095590e-01  -8.5238871e-02   1.3943287e-01  -6.8538138e-02   1.4356982e-01
   4.8064525e-01   3.7378174e-01   5.1122780e-02   3.1797163e-01  -6.6678060e-02  -2.5232699e-01   2.3172721e-02   2.5440616e-01   2.8679442e-02   3.9400649e-01  -2.2514743e-01   5.3871766e-02   2.0313346e-01   5.0604612e-01   3.9878530e-01  -2.5608016e-01  -9.0585098e-02   1.5525729e-01  -6.1636139e-02   1.4922052e-01
   4.5842203e-01   3.4906020e-01   2.9463675e-02   3.0508111e-01  -6.8205195e-02  -2.5835728e-01   2.6101290e-02   2.3237443e-01   2.6118533e-02   3.8726809e-01  -2.4892131e-01   5.5455750e-02   1.8610649e-01   5.3045332e-01   4.0269769e-01  -2.6185953e-01  -7.5979729e-02   1.3225083e-01  -6.3042606e-02   1.2003753e-01
   4.7130691e-01   3.4469232e-01   5.6126769e-02   3.1303239e-01  -6.6722329e-02  -2.2563073e-01   1.7098566e-02   2.4968438e-01   5.7521284e-03   3.9652336e-01  -2.2087774e-01   5.0355278e-02   1.8815173e-01   5.0612354e-01   3.9877802e-01  -2.6670790e-01  -8.4530703e-02   1.3798646e-01  -6.1732169e-02   1.3926234e-01
   4.8472058e-01   3.4986621e-01   4.1753184e-02   3.2636915e-01  -6.7260833e-02  -2.4388308e-01   1.5929466e-02   2.3517785e-01   2.4376576e-02   3.7694547e-01  -2.3195018e-01   4.0570213e-02   1.9528357e-01   4.9835907e-01   3.9601853e-01  -2.3290915e-01  -1.0275588e-01   1.5814896e-01  -5.9354043e-02   1.3650929e-01
   4.7952462e-01   3.5526971e-01   3.9766072e-02   3.2640014e-01  -6.2421147e-02  -2.4992314e-01   2.1658501e-02   2.3714923e-01   2.1716090e-02   3.9459172e-01  -2.1114339e-01   4.6749465e-02   1.8579166e-01   4.9419925e-01   3.9431027e-01  -2.5933699e-01  -7.0189677e-02   1.4694161e-01  -4.6470081e-02   1.5238562e-01
   4.7707553e-01   3.4237843e-01   4.7493795e-02   3.0029084e-01  -6.1380276e-02  -2.4183891e-01   6.3194819e-03   2.3072329e-01   1.4466219e-02   3.7359187e-01  -2.2697889e-01   3.3240136e-02   1.8257405e-01   5.0546558e-01   3.8304643e-01  -2.4758610e-01  -7.6157867e-02   1.4737097e-01  -4.9050224e-02   1.4586661e-01
   4.5329560e-01   3.6819999e-01   5.2937322e-02   3.2238935e-01  -5.4261505e-02  -2.3583664e-01   2.0331735e-02   2.2359214e-01   4.8073836e-02   3.7384008e-01  -2.1639945e-01   5.9629723e-02   1.8425374e-01   5.0225681e-01   3.8909290e-01  -2.3491375e-01  -1.0087986e-01   1.2267505e-01  -4.1252128e-02   1.4977551e-01
   4.6865428e-01   3.4622989e-01   5.2574515e-02   2.9547512e-01  -5.9551795e-02  -2.3871630e-01   2.4378601e-02   2.2267059e-01   1.2866686e-02   3.7294088e-01  -2.3656586e-01   4.5164666e-02   1.8970163e-01   5.2025433e-01   3.7023552e-01  -2.4857576e-01  -8.7663778e-02   1.2994168e-01  -6.2919270e-02   1.3658478e-01
   4.6087354e-01   3.4952453e-01   5.0830560e-02   3.0348863e-01  -5.2135406e-02  -2.3281085e-01   3.2553622e-02   2.3265140e-01   1.2621488e-02   3.6685796e-01  -2.2775268e-01   6.0384109e-02   1.9829375e-01   4.8634080e-01   3.7742966e-01  -2.4675680e-01  -9.0070778e-02   1.2462280e-01  -6.0266885e-02   1.3681616e-01
   4.5057163e-01   3.3418509e-01   3.0813084e-02   3.0256630e-01  -5.2544679e-02  -2.4976169e-01   1.0684419e-02   2.4750141e-01   1.8492705e-02   3.6493837e-01  -2.1412193e-01   4.7037993e-02   1.8732319e-01   4.9963939e-01   4.0555052e-01  -2.5490887e-01  -7.7426420e-02   1.1309744e-01  -5.7519367e-02   1.4685252e-01
   4.6054314e-01   3.6550728e-01   3.7627819e-02   3.0599572e-01  -4.8875125e-02  -2.1920963e-01   2.5569152e-02   2.3870070e-01   1.7015166e-02   3.7419032e-01  -2.0343481e-01   4.3765650e-02   1.8172898e-01   5.0631839e-01   3.9431438e-01  -2.3797998e-01  -6.2969273e-02   1.2561953e-01  -5.1788229e-02   1.4810880e-01
   4.6446547e-01   3.4335483e-01   4.4555796e-02   3.1373054e-01  -5.5882826e-02  -2.0902142e-01   3.4309319e-02   2.2989701e-01   2.4067747e-02   3.6942025e-01  -1.9745309e-01   3.7139323e-02   1.8422052e-01   4.9868115e-01   4.0154410e-01  -2.5575550e-01  -7.6123566e-02   1.2047071e-01  -5.2296256e-02   1.3259953e-01
   4.5287816e-01   3.3279978e-01   3.6849888e-02   2.8377881e-01  -3.3870415e-02  -2.0558673e-01   1.5336627e-02   2.3259870e-01   2.3950131e-02   3.6764722e-01  -2.1434228e-01   3.6046016e-02   1.5935959e-01   4.8294882e-01   3.9818225e-01  -2.2502638e-01  -8.2374727e-02   1.2981457e-01  -7.1148259e-02   1.4425551e-01
   4.5155735e-01   3.3486228e-01   3.1560152e-02   2.8950013e-01  -5.7517421e-02  -2.1288488e-01   1.8455767e-02   2.1624937e-01   4.6694512e-02   3.6612918e-01  -2.0825650e-01   1.1244087e-02   1.8474447e-01   4.5916463e-01   3.6827745e-01  -2.2187675e-01  -8.5096176e-02   1.1814890e-01  -3.5620566e-02   1.2800663e-01
   4.3450150e-01   3.3361088e-01   4.0390337e-02   3.1471113e-01  -5.6416523e-02  -2.3029302e-01   2.4491237e-02   2.1716380e-01   3.0074049e-02   3.5487417e-01  -2.0155534e-01   2.9031167e-02   1.6553466e-01   5.0275186e-01   3.9420873e-01  -2.4457405e-01  -6.1174642e-02   1.2560607e-01  -5.9590033e-02   1.2984174e-01
   4.4127934e-01   3.2043662e-01   5.0737893e-02   2.8682858e-01  -5.2024673e-02  -2.1138017e-01   2.9956027e-03   2.1387545e-01   1.5119653e-02   3.6259561e-01  -2.1157764e-01   3.1526764e-02   1.6946292e-01   5.0230772e-01   3.6844444e-01  -2.4060938e-01  -4.6707517e-02   1.2851705e-01  -5.0789842e-02   1.1802833e-01
   4.4981630e-01   3.4048093e-01   5.2861033e-02   2.9352171e-01  -6.3743208e-02  -2.1524552e-01   3.1838239e-02   1.9919727e-01   1.6825297e-02   3.6964977e-01  -1.9367767e-01   3.7876023e-02   1.7402922e-01   4.8887376e-01   3.8520951e-01  -2.1541207e-01  -6.4663045e-02   1.1849251e-01  -6.0672181e-02   1.1973591e-01
   4.3767390e-01   3.2767602e-01   4.7126172e-02   2.8953151e-01  -4.4026182e-02  -1.9055243e-01   1.7951161e-02   2.1677724e-01   2.9923115e-02   3.5180340e-01  -1.8998978e-01   4.4025875e-02   1.6467240e-01   4.8300765e-01   3.8346640e-01  -2.1058724e-01  -7.0778149e-02   1.0478508e-01  -4.6336068e-02   1.4029046e-01
   4.3314797e-01   3.1968995e-01   2.9607408e-02   2.9947113e-01  -4.7189991e-02  -2.1071816e-01   2.5349692e-02   2.1044234e-01   2.3311093e-02   3.5962393e-01  -1.8402236e-01   4.1120694e-02   1.6878117e-01   4.7168560e-01   3.7127344e-01  -2.0364116e-01  -7.1282833e-02   1.0720245e-01  -3.5977100e-02   1.2067571e-01
   4.4653536e-01   3.1542540e-01   4.2416159e-02   2.9469207e-01  -5.5890529e-02  -1.9733542e-01  -5.4886136e-03   2.4370484e-01   2.3946626e-02   3.4365910e-01  -1.9582409e-01   2.3871989e-02   1.8248051e-01   5.0275335e-01   3.7740396e-01  -2.1970631e-01  -5.5173982e-02   1.3540823e-01  -5.7682301e-02   1.2229792e-01
   4.3804205e-01   3.3481685e-01   2.7971800e-02   2.9663097e-01  -5.2440673e-02  -2.0771194e-01   3.0296071e-02   1.9411114e-01   1.1039814e-02   3.4362431e-01  -1.8574065e-01   3.3937639e-02   1.5705806e-01   4.6907492e-01   3.5851766e-01  -2.1835878e-01  -6.6339040e-02   1.1553344e-01  -3.6389214e-02   1.4474702e-01
   4.4631306e-01   3.1480158e-01   4.9378429e-02   2.7238460e-01  -5.3906464e-02  -2.1072491e-01   6.2977399e-03   1.9456524e-01   1.7748897e-02   3.4920572e-01  -1.9527260e-01   4.6255299e-02   1.8016803e-01   4.7530160e-01   3.6866671e-01  -2.1701664e-01  -5.0776796e-02   1.1514847e-01  -6.7804626e-02   1.0809300e-01
   4.2011983e-01   3.2625381e-01   4.9933199e-02   2.7046781e-01  -6.1695516e-02  -1.8198356e-01   1.7153069e-03   2.1220598e-01   3.0252320e-04   3.5841611e-01  -1.7615154e-01   4.1997271e-02   1.7312419e-01   4.6236949e-01   3.8125768e-01  -2.1253407e-01  -6.1464869e-02   1.1467440e-01  -4.7086886e-02   1.0349335e-01
   4.1981257e-01   3.2496640e-01   2.4193592e-02   2.7705450e-01  -6.2783044e-02  -1.8211459e-01   5.8411227e-03   2.1243089e-01   2.6190926e-02   3.4889624e-01  -1.8015161e-01   3.2244607e-02   1.6121185e-01   4.8021715e-01   3.6489472e-01  -2.0712928e-01  -6.5639046e-02   1.1295611e-01  -5.5574860e-02   1.1958889e-01
   4.4552907e-01   3.2035259e-01   5.7913458e-02   2.6600801e-01  -4.4462990e-02  -1.8418741e-01   4.9619648e-03   2.1777103e-01   1.3334342e-02   3.3337189e-01  -1.7956065e-01   1.8348086e-02   1.5320815e-01   4.8053422e-01   3.6525402e-01  -1.9389195e-01  -6.9632450e-02   1.0993885e-01  -4.3751937e-02   1.1170859e-01
   4.3207049e-01   2.8695031e-01   4.0289001e-02   2.7749495e-01  -3.8196744e-02  -1.7708820e-01   1.5633706e-04   2.1860270e-01   1.8665073e-02   3.1370811e-01  -1.7126624e-01   3.7837110e-02   1.6046131e-01   4.5684373e-01   3.5390192e-01  -1.8761318e-01  -5.5367710e-02   1.1155411e-01  -5.9738005e-02   1.1430846e-01
   4.1342003e-01   3.0308477e-01   3.0042720e-02   2.8318040e-01  -5.9747300e-02  -1.7576362e-01   9.4463189e-03   1.9572160e-01   9.4039174e-03   3.3672938e-01  -1.6534203e-01   3.7046813e-02   1.5499034e-01   4.6147920e-01   3.6338620e-01  -2.1245268e-01  -5.4866632e-02   1.1925635e-01  -5.1641695e-02   1.0516858e-01
   4.3159607e-01   3.1354987e-01   2.3810102e-02   2.7637816e-01  -2.0013442e-02  -1.9269904e-01   6.3696328e-04   2.0413687e-01   2.7506427e-02   3.3947085e-01  -1.8209790e-01   2.8957526e-02   1.6369358e-01   4.7082484e-01   3.6421106e-01  -1.9722902e-01  -5.0064141e-02   1.0967725e-01  -5.1345896e-02   1.1324183e-01
   4.4440435e-01   3.0549407e-01   1.1948930e-02   2.5930985e-01  -4.1550602e-02  -1.8318763e-01   9.4527790e-04   1.9663058e-01   2.0273851e-02   3.2867348e-01  -1.5329775e-01   5.4687846e-02   1.4613105e-01   4.6194679e-01   3.4419821e-01  -1.8973342e-01  -8.3211657e-02   1.0494353e-01  -3.9781812e-02   1.1842582e-01
   4.2285760e-01   3.2298009e-01   3.0917169e-02   2.6313170e-01  -4.2844155e-02  -1.8804394e-01   2.4514070e-02   1.9146325e-01   2.5373661e-02   3.4689733e-01  -1.7544684e-01   2.6272683e-02   1.4351554e-01   4.6622908e-01   3.5531350e-01  -1.8840861e-01  -6.3607713e-02   1.0837934e-01  -4.1299759e-02   1.0791656e-01
   4.2861461e-01   3.1335553e-01   3.6723285e-02   2.5760745e-01  -3.7535918e-02  -1.7778395e-01   1.0279455e-02   2.0442008e-01   2.1220229e-02   3.2503606e-01  -1.5726350e-01   1.7122063e-02   1.5261757e-01   4.6775741e-01   3.5896877e-01  -1.8262981e-01  -6.1615556e-02   1.0540655e-01  -5.6965269e-02   1.0792631e-01
   4.2078051e-01   3.0658136e-01   3.0981886e-02   2.7300213e-01  -4.1797061e-02  -1.7793829e-01   1.2403491e-02   1.9086505e-01   3.0578584e-02   3.3632482e-01  -1.6016711e-01   3.8475843e-02   1.5678093e-01   4.4732937e-01   3.5699184e-01  -1.7606556e-01  -6.8576020e-02   1.0715998e-01  -2.9679812e-02   1.2736742e-01
   4.1845577e-01   3.1231077e-01   2.4099226e-02   2.4768918e-01  -4.6144493e-02  -1.5589526e-01   4.1344199e-03   1.8876976e-01   1.2534101e-02   3.5655382e-01  -1.8042133e-01   5.2946553e-03   1.5232062e-01   4.5767480e-01   3.6089134e-01  -1.7693125e-01  -4.0914101e-02   1.2480570e-01  -4.0598581e-02   1.1495743e-01
   4.1267516e-01   2.9083525e-01   4.1779658e-02   2.4945840e-01  -3.3523154e-02  -1.6965748e-01   1.2276649e-02   1.9387220e-01   1.9243854e-02   3.3011517e-01  -1.4026212e-01   4.6159031e-02   1.3964838e-01   4.6245914e-01   3.6600751e-01  -1.7054950e-01  -5.8958931e-02   1.0723409e-01  -4.1294680e-02   1.0094634e-01
   4.1418924e-01   3.0057425e-01   3.7899183e-02   2.4142002e-01  -2.7136566e-02  -1.7100506e-01   2.3576353e-02   1.8636665e-01   6.6280215e-03   3.2005106e-01  -1.4801143e-01   4.4379680e-02   1.3586714e-01   4.4744724e-01   3.6740948e-01  -1.7285790e-01  -2.9122013e-02   1.0755616e-01  -3.5794212e-02   1.0707944e-01
   4.0187109e-01   2.9596255e-01   3.2952168e-02   2.8445580e-01  -3.0430273e-02  -1.7342936e-01   2.3146803e-02   1.9091305e-01  -1.0189723e-02   3.4549320e-01  -1.4828554e-01   3.5737936e-02   1.4272353e-01   4.4768246e-01   3.5538459e-01  -1.8633949e-01  -4.7811141e-02   8.7614493e-02  -2.3301103e-02   1.2307870e-01
   3.9871496e-01   3.0518895e-01   1.8533305e-02   2.6575815e-01  -4.0454947e-02  -1.6386757e-01   1.2110909e-02   1.9117847e-01  -1.1804387e-02   3.2865079e-01  -1.6901101e-01   2.6737700e-02   1.4786053e-01   4.4853076e-01   3.2507831e-01  -1.9069597e-01  -5.0896199e-02   1.1309399e-01  -3.6979040e-02   1.0022054e-01
   3.9749439e-01   2.9540703e-01   3.1260183e-02   2.6513891e-01  -3.2327053e-02  -1.7874849e-01   2.0252157e-02   1.9632955e-01   7.9141739e-03   3.2567096e-01  -1.6131357e-01   2.8264029e-02   1.6127805e-01   4.4823694e-01   3.4546541e-01  -1.7233954e-01  -5.6589586e-02   8.9524006e-02  -4.3705737e-02   9.5198491e-02
   4.0824860e-01   2.9409590e-01   2.0201798e-02   2.7421008e-01  -4.0849779e-02  -1.6619239e-01   1.5258749e-02   2.0612301e-01   1.3682230e-02   3.2036458e-01  -1.4782067e-01   4.5224539e-02   1.3303042e-01   4.2407423e-01   3.2580197e-01  -1.7663000e-01  -5.9969535e-02   1.0211351e-01  -2.6025522e-02   8.3608556e-02
   4.0603073e-01   2.7455536e-01   3.8531951e-02   2.4451216e-01  -3.6292362e-02  -1.5463471e-01   1.4905323e-02   1.7757529e-01   1.3663260e-02   3.0877249e-01  -1.3898255e-01   4.7172115e-02   1.3721620e-01   4.4399416e-01   3.5676765e-01  -1.6601887e-01  -5.1249902e-02   9.0302786e-02  -2.4217570e-02   8.1563603e-02
   4.1208157e-01   2.8453457e-01   2.9196985e-02   2.4114435e-01  -4.1910180e-02  -1.5535432e-01   5.9750338e-03   1.7586479e-01   6.5925621e-03   3.1187026e-01  -1.4471772e-01   2.1816235e-02   1.3173201e-01   4.4869082e-01   3.4098409e-01  -1.7550074e-01  -4.7178476e-02   9.8410719e-02  -4.3110111e-02   9.1099785e-02
   4.0770151e-01   2.6863763e-01   1.9580349e-02   2.5275299e-01  -2.2232501e-02  -1.4314508e-01   2.9811781e-02   1.8756090e-01   2.4780837e-03   3.1595952e-01  -1.4237759e-01   2.4012754e-02   1.5371842e-01   4.3959476e-01   3.3243312e-01  -1.6420371e-01  -4.3602759e-02   8.5137323e-02  -3.7331433e-02   1.0388976e-01
   3.8443735e-01   2.7456310e-01   4.5572240e-02   2.5110038e-01  -3.9249282e-02  -1.8297326e-01   2.7697239e-03   1.6167378e-01   1.9481802e-02   3.2266826e-01  -1.4329696e-01   1.5228116e-02   1.1790410e-01   4.5767363e-01   3.3457325e-01  -1.5640097e-01  -4.7802828e-02   8.7517105e-02  -3.5136083e-02   9.0131073e-02
   3.9345179e-01   2.9085810e-01   3.4269612e-02   2.6226685e-01  -1.5992109e-02  -1.5209127e-01   1.5881234e-02   2.1133985e-01   1.9193932e-02   3.2732409e-01  -1.5542856e-01   3.1664842e-02   1.2674841e-01   4.2737198e-01   3.3594005e-01  -1.6350314e-01  -4.2964612e-02   9.8857152e-02  -3.1249485e-02   1.1888918e-01
   3.8272216e-01   2.7859166e-01   1.7847563e-02   2.4745351e-01  -4.2260699e-02  -1.5526150e-01   6.7712232e-04   1.9069291e-01   9.2955343e-03   3.2667645e-01  -1.3313647e-01   2.7901922e-02   1.3571420e-01   4.2384794e-01   3.6424037e-01  -1.6445238e-01  -6.9959957e-02   1.0081241e-01  -4.9793980e-02   8.1719633e-02
   3.9844473e-01   2.8198284e-01   2.3794581e-02   2.3680222e-01  -3.7413735e-02  -1.4486619e-01  -8.6199896e-05   1.7152397e-01   1.4131811e-02   2.9586422e-01  -1.2678536e-01   2.2432526e-02   1.4337852e-01   4.2379348e-01   3.3595405e-01  -1.3908687e-01  -5.1853761e-02   1.0607627e-01  -3.3412425e-02   9.1675963e-02
   3.7976011e-01   2.7777940e-01   4.2958591e-02   2.3639978e-01  -3.4147045e-02  -1.3729748e-01   1.4077353e-02   1.7761201e-01   1.2233210e-03   3.2105625e-01  -1.4117053e-01   3.6185241e-02   1.2852158e-01   4.1882598e-01   3.2922717e-01  -1.5587433e-01  -5.3375241e-02   9.3921915e-02  -2.2278943e-02   8.1251985e-02
   3.8948841e-01   2.7794829e-01   1.3200316e-02   2.4851615e-01  -2.9949382e-02  -1.4819955e-01  -4.1925714e-03   1.7885693e-01   2.9985831e-02   3.0681646e-01  -1.4423836e-01   3.0998716e-02   1.2022807e-01   4.2516954e-01   3.3904002e-01  -1.5200500e-01  -4.9528581e-02   8.3636547e-02  -2.9564719e-02   9.2905288e-02
   4.0292610e-01   2.6644556e-01   4.6469553e-02   2.5304414e-01  -4.9682817e-02  -1.2989053e-01   1.9683135e-02   1.7509659e-01   1.2348298e-02   3.0891330e-01  -1.4148674e-01   3.3716034e-02   1.3069015e-01   4.1182848e-01   3.3435842e-01  -1.5431485e-01  -5.2823658e-02   8.5565263e-02  -4.3163050e-02   9.2791350e-02
   3.9343134e-01   2.6961796e-01   1.8160546e-02   2.3099417e-01  -2.8207944e-02  -1.4571562e-01   3.8539716e-02   1.7803216e-01   7.9199433e-03   2.8917234e-01  -1.1779452e-01   2.8579738e-02   1.3995275e-01   4.1206549e-01   3.3547511e-01  -1.4876973e-01  -4.3968261e-02   7.9592783e-02  -2.8651822e-02   9.4024233e-02
   3.8592817e-01   2.6160914e-01   4.5516035e-02   2.4571795e-01  -2.2862994e-02  -1.3860890e-01   1.6929744e-02   1.6284834e-01   1.5196765e-02   3.1402574e-01  -1.1922677e-01   1.7772855e-02   1.3736802e-01   4.3706910e-01   3.4226191e-01  -1.6578014e-01  -4.9200097e-02   7.8415320e-02  -3.5363592e-02   6.3189935e-02
   3.9077227e-01   2.9210842e-01   2.2120351e-02   2.3461306e-01  -2.9908184e-02  -1.3442341e-01   3.7549078e-03   1.6898461e-01   2.1395700e-02   3.0468651e-01  -1.1622784e-01   2.4667675e-02   1.2837465e-01   4.2520891e-01   3.3747668e-01  -1.6180158e-01  -2.8493423e-02   9.6119964e-02  -3.4549229e-02   8.8621764e-02
   3.8455975e-01   2.8100187e-01   4.2584269e-02   2.2914676e-01  -2.6288860e-02  -1.3520442e-01   8.5830964e-03   1.9063917e-01   1.4529128e-02   3.0260933e-01  -1.0511896e-01   2.8800909e-02   1.1925869e-01   4.1805936e-01   3.2981834e-01  -1.3726002e-01  -4.6122441e-02   9.8950391e-02  -1.8789741e-02   8.3262902e-02
   3.9469802e-01   2.6764280e-01   1.6258054e-02   2.3604950e-01  -2.4149095e-02  -1.0920393e-01   1.4959536e-02   1.7607254e-01   1.4170558e-02   2.8536430e-01  -1.2855403e-01   3.3197957e-02   1.3074096e-01   4.0651436e-01   3.5004257e-01  -1.4041914e-01  -6.1644903e-02   6.7556468e-02  -2.5942681e-02   8.6473479e-02
   3.8067966e-01   2.7123668e-01   2.3814859e-02   2.2764088e-01  -2.6152307e-02  -1.3550938e-01   2.2687508e-02   1.5469624e-01   1.0466493e-02   2.8993258e-01  -1.2936834e-01   6.1657903e-03   1.3943667e-01   4.1752798e-01   3.1454274e-01  -1.4562852e-01  -4.4383081e-02   7.4930081e-02  -2.0163139e-02   8.3896325e-02
   3.8362825e-01   2.7413454e-01   3.2903856e-02   2.3322566e-01  -3.6403891e-02  -1.2255034e-01   1.0827046e-02   1.8535902e-01   2.4715655e-02   2.9453082e-01  -1.2184460e-01   3.1997682e-02   1.2662553e-01   4.1313670e-01   3.2488831e-01  -1.4090035e-01  -4.7869205e-02   9.3134742e-02  -3.7893952e-02   8.0234031e-02
   3.6880938e-01   2.8102113e-01   2.8427264e-02   2.3225375e-01  -2.7134165e-02  -1.2597611e-01  -5.4184398e-03   1.5882659e-01   1.7875176e-02   2.9489250e-01  -9.7346635e-02   1.4059580e-02   1.3120413e-01   4.0511169e-01   3.1903240e-01  -1.5345413e-01  -4.1029593e-02   7.2485200e-02  -4.0264485e-02   9.1747915e-02
   3.6565855e-01   2.7288988e-01   1.1508506e-02   2.2705555e-01  -3.6071654e-02  -1.3262892e-01   1.3210069e-02   1.4151198e-01   4.8633369e-03   2.9348940e-01  -1.1616318e-01   1.6717140e-02   1.1648381e-01   3.9399092e-01   3.3219898e-01  -1.4295187e-01  -4.8452359e-02   8.2648969e-02  -4.1307866e-02   1.0587361e-01
   3.7405786e-01   2.7118434e-01   9.6578450e-03   2.1154593e-01  -4.0604566e-02  -1.2944012e-01   3.2002273e-02   1.4855822e-01   7.1097692e-03   2.9501755e-01  -1.2161667e-01   1.5810679e-02   1.2335721e-01   4.1410098e-01   3.3610587e-01  -1.3140968e-01  -4.9568895e-02   7.7257753e-02  -4.4112574e-02   8.5853313e-02
   3.8167128e-01   2.5532705e-01   3.0194105e-02   2.2907826e-01  -3.7131413e-02  -1.2667685e-01   2.6850431e-02   1.5654817e-01   8.7142479e-03   2.9842172e-01  -1.1263769e-01   3.1310202e-02   1.2225876e-01   3.9716621e-01   3.0869270e-01  -1.3400091e-01  -3.8479436e-02   8.3201110e-02  -3.6748170e-02   7.8348450e-02
   3.6240046e-01   2.4757432e-01   2.2844411e-02   2.2298693e-01  -2.1490177e-02  -1.1938035e-01   3.6147376e-03   1.6662910e-01   1.6038529e-02   2.7863402e-01  -1.0086805e-01   2.7315434e-02   1.2815202e-01   4.0073774e-01   3.2710424e-01  -1.2962176e-01  -4.7844132e-02   6.7935819e-02  -3.2241591e-02   9.8395897e-02
   3.5938012e-01   2.4244353e-01   1.9462185e-02   2.1075279e-01  -2.9805462e-02  -1.1971538e-01   1.9904066e-02   1.2832529e-01   1.0745331e-02   2.7231585e-01  -1.1487583e-01   3.6710459e-02   1.1513695e-01   4.0381715e-01   3.3144482e-01  -1.2869879e-01  -4.4038759e-02   8.1395880e-02  -2.6979242e-02   7.8563980e-02
   3.6873528e-01   2.6171858e-01   1.9425114e-02   2.3048668e-01  -4.2195294e-02  -1.2594895e-01   7.8045803e-03   1.5326636e-01   1.1503790e-02   2.7177257e-01  -1.2804644e-01   2.4567709e-02   1.2812750e-01   4.1294403e-01   3.2188333e-01  -1.4102327e-01  -2.0431096e-02   7.1811067e-02  -1.6528570e-02   1.0106545e-01
   3.5998919e-01   2.6520217e-01   1.4115505e-02   2.2456820e-01  -3.7859656e-02  -1.2270413e-01   1.9504246e-02   1.6455558e-01  -7.5987972e-03   2.9174166e-01  -1.1746870e-01   3.4274435e-02   1.1599783e-01   4.0270407e-01   3.1582692e-01  -1.3141512e-01  -4.0807044e-02   8.0075428e-02  -1.7918830e-02   8.7991020e-02
   3.5839832e-01   2.6125883e-01   2.2875852e-02   2.3444550e-01  -3.0228449e-02  -1.0814768e-01   3.2567381e-03   1.6464147e-01   1.0280600e-02   2.6602553e-01  -1.0098917e-01   2.1128099e-02   1.2440913e-01   3.8986717e-01   3.1254186e-01  -1.2647604e-01  -6.9254805e-03   8.8214324e-02  -2.5953503e-02   7.9404757e-02
   3.7649571e-01   2.4254045e-01   1.3207045e-02   2.1652475e-01  -2.5472037e-02  -1.0864201e-01   6.7841367e-03   1.1854924e-01  -9.6428775e-04   2.7232011e-01  -1.0852125e-01   1.4204647e-02   1.1097021e-01   3.9901482e-01   3.0435274e-01  -1.0629451e-01  -5.1630623e-02   6.6303902e-02  -1.7166332e-02   8.7127550e-02
   3.6810099e-01   2.6749951e-01   2.0752912e-02   2.3715870e-01  -2.0886689e-02  -9.9680208e-02   1.8233348e-02   1.5100624e-01   6.5015153e-03   2.6925015e-01  -1.1705935e-01   2.7230685e-02   1.1799568e-01   3.9485808e-01   3.0128867e-01  -1.4213384e-01  -4.1698527e-02   9.4296267e-02  -3.0820228e-02   8.2666594e-02
   3.5565891e-01   2.5228264e-01   2.4326390e-02   2.1546581e-01  -3.3414806e-02  -1.1559284e-01   2.5991617e-02   1.4864755e-01   9.3200815e-03   2.7542724e-01  -8.7262108e-02   2.9663192e-02   1.0832396e-01   3.9178332e-01   2.7861912e-01  -1.3236697e-01  -3.8863370e-02   7.8458669e-02  -1.7711120e-02   9.1626873e-02

